Efficiently applying attention to sequential data with the Recurrent Discounted Attention unit

Recurrent Neural Networks architectures excel at processing sequences by modelling dependencies over different timescales. The recently introduced Recurrent Weighted Average (RWA) unit captures long term dependencies far better than an LSTM on several challenging tasks. The RWA achieves this by applying attention to each input and computing a weighted average over the full history of its computations. Unfortunately, the RWA cannot change the attention it has assigned to previous timesteps, and so struggles with carrying out consecutive tasks or tasks with changing requirements. We present the Recurrent Discounted Attention (RDA) unit that builds on the RWA by additionally allowing the discounting of the past. We empirically compare our model to RWA, LSTM and GRU units on several challenging tasks. On tasks with a single output the RWA, RDA and GRU units learn much quicker than the LSTM and with better performance. On the multiple sequence copy task our RDA unit learns the task three times as quickly as the LSTM or GRU units while the RWA fails to learn at all. On the Wikipedia character prediction task the LSTM performs best but it followed closely by our RDA unit. Overall our RDA unit performs well and is sample efficient on a large variety of sequence tasks.

==> results/run_add-gru-run_1,tag_loss.csv <==
Wall time,Step,Value
1493456965.6403642,18,0.17693334817886353
1493456967.5953155,24,0.21640315651893616
1493456972.6424453,40,0.13875961303710938
1493456973.5032754,42,0.1609119325876236
1493456974.3845007,45,0.19984006881713867
1493456977.8393953,56,0.15759539604187012
1493456982.5855417,71,0.1852148026227951
1493456983.4799123,74,0.21437546610832214
1493456989.7549384,94,0.22644051909446716
1493456993.691111,106,0.1923234760761261
1493456999.8719969,126,0.1626971960067749
1493457008.9914322,155,0.16619965434074402
1493457009.8912828,158,0.1823432296514511
1493457012.7338686,167,0.17939087748527527
1493457017.7681274,183,0.1746293157339096
1493457018.3950467,185,0.19635342061519623
1493457032.5557666,229,0.17070919275283813
1493457034.0692134,234,0.1281246691942215
1493457038.7729561,249,0.20306243002414703
1493457040.5823367,255,0.19766566157341003
1493457042.106827,260,0.15407243371009827
1493457044.2025886,267,0.1307990700006485
1493457046.188449,273,0.17947758734226227
1493457057.2346475,308,0.14948289096355438
1493457057.8383725,310,0.2053453028202057
1493457060.2687147,318,0.1576840579509735
1493457067.0188484,339,0.18981751799583435
1493457069.6726584,347,0.15099094808101654
1493457076.0768247,367,0.15405625104904175
1493457093.1725113,421,0.15642043948173523
1493457093.470446,422,0.20838092267513275
1493457098.8338897,439,0.16620567440986633
1493457099.8509445,442,0.19565686583518982
1493457100.7461874,445,0.18388518691062927
1493457105.4415967,460,0.1881122589111328
1493457106.3346536,463,0.1619398593902588
1493457106.6323504,464,0.15361854434013367
1493457109.8257499,474,0.13622353971004486
1493457115.7558017,493,0.15475401282310486
1493457122.3624575,514,0.1510613113641739
1493457127.6717288,531,0.18632695078849792
1493457129.1897056,536,0.17164574563503265
1493457137.774381,563,0.1936279833316803
1493457140.8854058,573,0.1382751762866974
1493457142.7112849,579,0.1575528234243393
1493457144.9086776,586,0.15650606155395508
1493457145.1981335,587,0.17439182102680206
1493457155.4885495,620,0.1571907103061676
1493457156.0947251,622,0.20164892077445984
1493457159.8400083,634,0.1877877116203308
1493457162.0658789,641,0.17308896780014038
1493457162.428874,642,0.19620482623577118
1493457163.0201266,644,0.16097000241279602
1493457164.0316513,647,0.16118963062763214
1493457164.6519747,649,0.19454249739646912
1493457168.374531,661,0.18882204592227936
1493457171.8451014,671,0.15044192969799042
1493457185.3309162,714,0.1806187629699707
1493457187.8093953,722,0.1553432196378708
1493457190.3204062,730,0.1789492517709732
1493457193.2798223,739,0.19284263253211975
1493457197.2524483,752,0.17117401957511902
1493457198.4603975,756,0.15333592891693115
1493457201.2679167,765,0.1543601155281067
1493457202.6542163,769,0.184878408908844
1493457203.258217,771,0.1599196195602417
1493457203.8946972,773,0.15101146697998047
1493457206.1253312,780,0.1782418042421341
1493457207.597074,785,0.1627391129732132
1493457208.1849911,787,0.17511029541492462
1493457209.746889,792,0.16165761649608612
1493457210.3376615,794,0.16131573915481567
1493457211.5639503,798,0.17990633845329285
1493457212.7982366,802,0.15819062292575836
1493457214.6928551,808,0.16619360446929932
1493457215.0133693,809,0.16909591853618622
1493457222.3366401,832,0.14872242510318756
1493457223.545563,836,0.15258000791072845
1493457233.9421506,869,0.18832440674304962
1493457236.093041,876,0.17671585083007812
1493457238.0014029,882,0.14004790782928467
1493457242.3848531,896,0.20057687163352966
1493457243.5910203,900,0.18686917424201965
1493457245.7009656,907,0.1511882245540619
1493457246.283665,909,0.1612991988658905
1493457248.77218,917,0.13719820976257324
1493457253.086683,931,0.20184138417243958
1493457253.3875804,932,0.1381053328514099
1493457256.5341327,942,0.1983030140399933
1493457257.4401846,945,0.17326048016548157
1493457260.2467902,954,0.15715159475803375
1493457262.8319254,962,0.21512477099895477
1493457265.5530996,971,0.1836782693862915
1493457265.853835,972,0.1461409479379654
1493457267.656221,978,0.17419825494289398
1493457268.0249279,979,0.17442858219146729
1493457269.6744084,984,0.1373697817325592
1493457275.5571868,1002,0.16028377413749695
1493457276.5631268,1005,0.13054771721363068
1493457279.4391885,1014,0.2017567753791809
1493457288.8043418,1044,0.1897754967212677
1493457293.0828998,1057,0.16839343309402466
1493457294.9401064,1063,0.21168598532676697
1493457295.853875,1066,0.1658937633037567
1493457296.441881,1068,0.16999007761478424
1493457297.6033976,1072,0.15392859280109406
1493457299.4938047,1078,0.1692453920841217
1493457301.0453227,1083,0.17202013731002808
1493457304.1413524,1093,0.19750866293907166
1493457306.0588508,1099,0.1519206166267395
1493457307.6962864,1104,0.16237282752990723
1493457310.762186,1114,0.16172586381435394
1493457323.8797495,1156,0.13918985426425934
1493457325.2307665,1160,0.16361820697784424
1493457325.5582187,1161,0.16962939500808716
1493457325.8693652,1162,0.18015992641448975
1493457331.6736002,1180,0.15887543559074402
1493457335.716968,1193,0.1620468944311142
1493457339.681595,1206,0.19789010286331177
1493457348.0970962,1232,0.1451689749956131
1493457351.6806254,1244,0.12827715277671814
1493457355.247093,1255,0.1420181691646576
1493457356.1716263,1258,0.14322051405906677
1493457357.1309736,1261,0.15825709700584412
1493457363.4275222,1281,0.1537354737520218
1493457365.2860978,1287,0.17341509461402893
1493457367.6451275,1294,0.17027533054351807
1493457369.4378412,1300,0.1511271595954895
1493457374.3520825,1316,0.16513939201831818
1493457375.3100977,1319,0.19652356207370758
1493457378.6665554,1330,0.15594415366649628
1493457379.6514158,1333,0.20035460591316223
1493457380.5925741,1336,0.1623849868774414
1493457380.8859975,1337,0.15248391032218933
1493457396.332776,1385,0.19653575122356415
1493457397.352905,1388,0.16965752840042114
1493457398.4282348,1391,0.15978536009788513
1493457398.7358224,1392,0.1470504105091095
1493457406.5657089,1414,0.15822960436344147
1493457410.7475712,1426,0.1578773856163025
1493457414.3104403,1436,0.1337791085243225
1493457415.7079244,1440,0.11601150780916214
1493457424.9154649,1465,0.1677902340888977
1493457425.2944355,1466,0.17477329075336456
1493457429.158559,1477,0.18333187699317932
1493457431.8203962,1485,0.17918124794960022
1493457433.3289304,1489,0.1813928335905075
1493457433.941017,1491,0.1760166436433792
1493457445.2211268,1523,0.15416471660137177
1493457446.6238294,1527,0.15411600470542908
1493457455.5057075,1552,0.14683814346790314
1493457461.1256993,1568,0.1870798021554947
1493457461.5365148,1569,0.16687895357608795
1493457466.9302607,1584,0.15277886390686035
1493457468.292891,1588,0.1778649389743805
1493457473.8736725,1604,0.1820531189441681
1493457474.1912143,1605,0.14457255601882935
1493457481.8026702,1627,0.17419342696666718
1493457483.6207001,1632,0.17068836092948914
1493457485.3770308,1637,0.18546731770038605
1493457486.4085953,1640,0.17043176293373108
1493457488.061279,1645,0.15163171291351318
1493457489.2015672,1648,0.15352797508239746
1493457493.267268,1660,0.1582944393157959
1493457495.918236,1668,0.1729104071855545
1493457498.6822453,1675,0.13332697749137878
1493457501.1780198,1682,0.1529683917760849
1493457504.1937902,1691,0.1859167367219925
1493457505.7868047,1695,0.18275053799152374
1493457506.5005095,1697,0.16797244548797607
1493457507.183761,1699,0.15797153115272522
1493457508.310992,1702,0.11651741713285446
1493457510.5787005,1709,0.1431732475757599
1493457513.6860802,1718,0.08030960708856583
1493457517.138335,1728,0.029460061341524124
1493457518.4401493,1732,0.027110178023576736
1493457519.1817977,1734,0.02148078754544258
1493457520.1841094,1737,0.023904694244265556
1493457521.7726307,1742,0.16153794527053833
1493457522.790621,1745,0.11370926350355148
1493457523.1457868,1746,0.038350388407707214
1493457530.2724295,1766,0.02807183377444744
1493457533.5521984,1775,0.02097870409488678
1493457535.792165,1781,0.01291163545101881
1493457537.9112713,1788,0.009768317453563213
1493457538.2065985,1789,0.00915808416903019
1493457541.1325407,1798,0.006249806843698025
1493457543.2828548,1805,0.008945898152887821
1493457550.2840598,1826,0.013538901694118977
1493457551.457279,1830,0.011480667628347874
1493457554.4431307,1840,0.010861451737582684
1493457555.6765764,1844,0.011447735130786896
1493457558.4444919,1853,0.0034615567419677973
1493457562.3699582,1866,0.010506479069590569
1493457563.462454,1869,0.0030986247584223747
1493457565.3578773,1875,0.0023272891994565725
1493457565.9717815,1877,0.001980576431378722
1493457576.5023086,1911,0.002413990907371044
1493457578.4776044,1917,0.0024809797760099173
1493457583.7351086,1934,0.0017944087740033865
1493457586.8101833,1944,0.0013825604692101479
1493457587.709032,1947,0.0057296291925013065
1493457588.362953,1949,0.0020213064271956682
1493457594.1446521,1967,0.0013522449880838394
1493457598.5911863,1981,0.001500684767961502
1493457599.1832314,1983,0.0022344987373799086
1493457604.9755948,2001,0.001196337048895657
1493457606.446465,2005,0.0012321542017161846
1493457609.1164465,2013,0.0010052417637780309
1493457614.3876886,2030,0.0032545840367674828
1493457616.223205,2036,0.000789988087490201
1493457623.5974076,2060,0.003756716148927808
1493457627.5216897,2073,0.002348770387470722
1493457628.4913332,2076,0.0026116580702364445
1493457628.7975507,2077,0.000548517273273319
1493457629.40571,2079,0.00459158094599843
1493457630.1065378,2081,0.0031937072053551674
1493457631.2954862,2085,0.0009347561281174421
1493457632.4725583,2089,0.0033977532293647528
1493457634.7283876,2096,0.0005757375620305538
1493457639.3218915,2111,0.0028414414264261723
1493457649.7453592,2145,0.003628941485658288
1493457651.0457065,2149,0.0021245023235678673
1493457653.3205047,2156,0.0004911395953968167
1493457656.1691217,2165,0.0010544451652094722
1493457660.0870636,2177,0.001771103823557496
1493457663.078385,2187,0.0023421011865139008
1493457663.6693032,2189,0.0011953370412811637
1493457664.2374647,2191,0.0021187416277825832
1493457665.679103,2196,0.0012041000882163644
1493457666.5427673,2199,0.0032154603395611048
1493457668.9137492,2207,0.0017608612542971969
1493457670.0534933,2211,0.0015263124369084835
1493457675.7279828,2231,0.0017798073822632432
1493457677.2031884,2236,0.0014488714514300227
1493457677.4865184,2237,0.0032404307276010513
1493457678.048855,2239,0.0023464553523808718
1493457678.903726,2242,0.0016260737320408225
1493457680.0232644,2246,0.0007868853863328695
1493457680.3125803,2247,0.004128350410610437
1493457682.3376675,2254,0.0005006878636777401
1493457683.1857505,2257,0.0008617473067715764
1493457684.6343334,2262,0.0017951817717403173
1493457690.0691838,2281,0.0004815738648176193
1493457692.9463427,2291,0.003114058170467615
1493457694.6550417,2297,0.001947714015841484
1493457696.4072394,2303,0.0007281213183887303
1493457697.5309536,2307,0.0040763732977211475
1493457700.9999466,2319,0.0008382115047425032
1493457701.2833166,2320,0.0013382500037550926
1493457708.4709723,2345,0.0003577381430659443
1493457711.0733109,2354,0.0013647966552525759
1493457721.1337419,2389,0.0009787555318325758
1493457721.418843,2390,0.0014845391269773245
1493457721.968272,2392,0.0004208519239909947
1493457734.5753253,2436,0.0014353567967191339
1493457736.9040825,2444,0.0010341635206714272
1493457738.887859,2451,0.0012627815594896674
1493457739.4475167,2453,0.0008374149911105633
1493457740.023984,2455,0.0006342005217447877
1493457741.469277,2460,0.0008018480148166418
1493457748.5741668,2485,0.0005495137884281576
1493457748.852628,2486,0.0010699351551011205
1493457751.6531167,2496,0.0006046744529157877
1493457752.238465,2498,0.0003710961318574846
1493457753.6866157,2503,0.001204643864184618
1493457757.6419833,2517,0.0030950927175581455
1493457759.372225,2523,0.0005146384937688708
1493457761.9242282,2532,0.0012995352735742927
1493457766.1865873,2547,0.0010421763872727752
1493457767.3079455,2551,0.00023432483430951834
1493457767.865921,2553,0.00031534588197246194
1493457775.0112317,2578,0.0007696535321883857
1493457778.4469252,2590,0.00042866269359365106
1493457781.2472196,2600,0.0002625477500259876
1493457782.9644327,2606,0.0009282222599722445
1493457787.809746,2623,0.000769431353546679
1493457789.4809332,2629,0.00026595935923978686
1493457789.7645557,2630,0.0013807640643790364
1493457793.7470372,2644,0.0012601690832525492
1493457795.428255,2650,0.001787984394468367
1493457796.831117,2655,0.0003436066908761859
1493457803.4107115,2678,0.0018336600624024868
1493457805.3995745,2685,0.001026425277814269
1493457806.8308804,2690,0.0006678588106296957
1493457810.5983725,2703,0.0029149241745471954
1493457812.5678504,2710,0.0008497984963469207
1493457816.8341665,2725,0.0006023899186402559
1493457820.2400017,2737,0.0004620871040970087
1493457821.107075,2740,0.0002905652509070933
1493457825.1037786,2754,0.0015884203603491187
1493457835.0982597,2789,0.0004349137016106397
1493457835.3700805,2790,0.0011772909201681614
1493457835.6423078,2791,0.0012458605924621224
1493457840.7201726,2809,0.001733900047838688
1493457845.0306308,2824,0.00019172132306266576
1493457858.653211,2872,0.0006613415898755193
1493457861.2253702,2881,0.0012099898885935545
1493457863.787369,2890,0.0007163796690292656
1493457865.4940014,2896,0.0003586853854358196
1493457871.5581923,2917,0.00029183170408941805
1493457872.1239498,2919,0.001422144821844995
1493457872.40221,2920,0.0004556599888019264
1493457885.8106828,2967,0.0007379539310932159
1493457888.077905,2975,0.0007762572495266795
1493457894.6447582,2998,0.0018304919358342886
1493457897.228923,3007,0.0003342946292832494
1493457898.3789892,3011,0.001047465018928051
1493457899.5036237,3015,0.0003479289007373154
1493457902.855628,3027,0.0006797288078814745
1493457903.6961284,3030,0.0005071918130852282
1493457905.9412153,3038,0.0020327444653958082
1493457906.7968209,3041,0.0007585895946249366
1493457913.593596,3065,0.0017017070204019547
1493457914.7431378,3069,0.0003555436269380152
1493457915.3472848,3071,0.0012650149874389172
1493457923.2915363,3099,0.0015316432109102607
1493457929.8167531,3122,0.00023268198128789663
1493457934.0705898,3137,0.00017993432993534952
1493457936.3339927,3145,0.0007082321681082249
1493457937.7196465,3150,0.00028237616061232984
1493457939.1347833,3155,0.0012924387119710445
1493457940.8675387,3161,0.0003241959202568978
1493457945.4793062,3177,0.0005392211023718119
1493457950.6309302,3195,0.00031788041815161705
1493457950.915251,3196,0.0005419867229647934
1493457952.9038503,3203,0.0006693128379993141
1493457953.7481093,3206,0.0013339665019884706
1493457960.5963264,3230,0.0006356902304105461
1493457961.4653132,3233,0.0017365597886964679
1493457963.4518347,3240,0.001587876584380865
1493457964.2898362,3243,0.0009576529264450073
1493457964.5746667,3244,0.00034696809598244727
1493457965.127325,3246,0.002201635390520096
1493457965.430647,3247,0.0005161201115697622
1493457972.5584068,3272,0.0005813479074276984
1493457975.116289,3281,0.000405259634135291
1493457982.0482814,3305,0.0017076431540772319
1493457984.392184,3313,0.0004452774010132998
1493457988.3668892,3327,0.00023084804706741124
1493457988.6691444,3328,0.0004684025188907981
1493457993.5578854,3345,0.0007312175002880394
1493458001.7615967,3374,0.0008574386592954397
1493458002.3386364,3376,0.0010215084766969085
1493458005.1734316,3386,0.0009598797187209129
1493458010.1170514,3403,0.0002386941632721573
1493458011.5636125,3408,0.0002710026747081429
1493458017.8307285,3430,0.0004986709100194275
1493458020.0774293,3438,0.00027523713652044535
1493458023.2270508,3449,0.0002573746314737946
1493458023.8038034,3451,0.00024474490783177316
1493458025.8116872,3458,0.000800012843683362
1493458027.5478218,3464,0.00016099278582260013
1493458029.5425105,3471,0.0018090110970661044
1493458031.2496085,3477,0.0013274812372401357
1493458032.0966597,3480,0.0007284644525498152
1493458036.919788,3497,0.00016811193199828267
1493458040.3432002,3509,0.00011878745135618374
1493458041.2273388,3512,0.0003499551094137132
1493458043.1978543,3519,0.0008250639657489955
1493458047.7909281,3535,0.00017209989891853184
1493458048.3486536,3537,0.00023199254064820707
1493458050.0309155,3543,0.0003939736052416265
1493458051.1724148,3547,0.00040837598498910666
1493458055.6948972,3563,0.00046632246812805533
1493458060.5535502,3580,0.0007955670007504523
1493458066.2659326,3600,0.0010770144872367382
1493458071.403868,3618,0.001025305362418294
1493458071.9687405,3620,0.000455646775662899
1493458072.5200708,3622,0.0004573421902023256
1493458073.3692954,3625,0.00014907005243003368
1493458074.207077,3628,0.00046769718755967915
1493458079.0978048,3645,0.0018855846719816327
1493458082.2883637,3656,0.0001964213588507846
1493458086.2251976,3670,0.00042402767576277256
1493458094.864624,3700,0.0003661623632069677
1493458095.4821873,3702,0.0001992092584259808
1493458102.3042073,3726,0.0005278390599414706
1493458103.4504101,3730,0.00038881844375282526
1493458104.0207758,3732,0.00028459634631872177
1493458105.7315927,3738,0.00079558533616364
1493458106.5943437,3741,0.000897562422323972
1493458107.1726384,3743,0.0002862718829419464
1493458109.6620972,3752,0.0007376196444965899
1493458111.673602,3759,0.000247457210207358
1493458115.353049,3772,0.001277441275306046
1493458117.6240275,3780,0.0009474613470956683
1493458121.2671952,3793,0.00029879016801714897
1493458121.8341274,3795,0.00023962608247529715
1493458122.6750932,3798,0.0006194331799633801
1493458127.2334824,3814,0.0005608606152236462
1493458128.64777,3819,0.0002359784848522395
1493458129.220972,3821,0.001053267507813871
1493458132.0218549,3831,0.00019970392168033868
1493458133.1393511,3835,0.00043261563405394554
1493458141.3839703,3864,0.0002849819720722735
1493458142.8298788,3869,0.00038765452336519957
1493458144.8232715,3876,0.00013271093484945595
1493458157.3792984,3920,0.0003958939341828227
1493458159.6808527,3928,0.0002987246261909604
1493458161.6803834,3935,0.0001263595768250525
1493458162.8169067,3939,0.0003221043152734637
1493458165.9196746,3950,0.0003089813399128616
1493458167.6248872,3956,0.000856875441968441
1493458169.3157227,3962,0.0015100801829248667
1493458175.543178,3984,0.0003089861129410565
1493458178.6897268,3995,0.0002876211074180901
1493458180.1177762,4000,0.0014055566862225533
1493458182.676194,4009,0.00041580689139664173
1493458182.9550405,4010,0.0008774417801760137
1493458186.4604015,4022,0.0001681701687630266
1493458189.5654874,4033,0.0014669760130345821
1493458190.4274309,4036,0.0011202769819647074
1493458193.2674966,4046,0.00012094926205463707
1493458206.7856274,4093,0.0007279017590917647
1493458208.23094,4098,0.0008648833027109504
1493458208.5155318,4099,0.0005928719183430076
1493458211.3924584,4109,0.00047677766997367144
1493458232.322523,4182,0.000701712560839951
1493458235.518736,4193,0.00037019781302660704
1493458235.798705,4194,0.00010734075476648286
1493458236.3605843,4196,0.00044892533333040774
1493458236.9194665,4198,0.00032921848469413817
1493458237.8175166,4201,0.00046827460755594075
1493458238.117407,4202,0.0002673442068044096
1493458245.2843397,4227,0.00018606730736792088
1493458246.732926,4232,0.0005037547089159489
1493458247.6298914,4235,0.0007636106456629932
1493458249.908784,4243,0.00011304410145385191
1493458253.0661824,4254,0.0005313695874065161
1493458255.6654642,4263,0.00015212521248031408
1493458256.5299356,4266,9.690519800642505e-05
1493458256.8200054,4267,0.0014709040988236666
1493458261.1521122,4282,0.0012618195032700896
1493458265.825698,4298,0.00028866875800304115
1493458267.603113,4304,0.00014980802370700985
1493458268.7472522,4308,0.0009013153030537069
1493458271.3138328,4317,0.0009742740076035261
1493458271.8963184,4319,0.00040723587153479457
1493458274.494986,4328,0.0016919230110943317
1493458275.6661797,4332,0.00037422796594910324
1493458278.81668,4343,0.0006761751137673855
1493458286.3339558,4369,0.001540962839499116
1493458288.936873,4378,0.0001640568079892546
1493458293.2595696,4393,0.0005665392382070422
1493458295.2683403,4400,0.00023101040278561413
1493458297.013702,4406,0.00011710801481967792
1493458298.1710725,4410,0.00012517566210590303
1493458298.4512236,4411,0.001092219608835876
1493458303.8540034,4430,0.00013722892617806792
1493458304.7167556,4433,0.00011146308679599315
1493458315.0745234,4469,0.0004477571928873658
1493458316.7907813,4475,0.0005992106744088233
1493458321.082476,4490,0.00014737913443241268
1493458321.6638823,4492,0.001517966971732676
1493458326.5079832,4509,0.00019801463349722326
1493458326.7836397,4510,0.0005374622414819896
1493458332.268964,4529,0.00019744187011383474
1493458332.555741,4530,0.00026796545716933906
1493458333.4079494,4533,0.00010518064664211124
1493458336.046209,4542,0.00011517407256178558
1493458339.1963098,4553,0.001002747449092567
1493458346.3269079,4578,0.0013258211547508836
1493458347.1752021,4581,0.0015429554041475058
1493458350.2986395,4592,0.00016989234427455813
1493458351.14837,4595,0.00010723133163992316
1493458351.7192001,4597,0.00023819027410354465
1493458352.300488,4599,0.0005113504594191909
1493458355.7176287,4611,0.0005502799176611006
1493458360.5448627,4628,0.000676159979775548
1493458366.473204,4649,0.0013465236406773329
1493458368.4500272,4656,0.00023484228586312383
1493458370.681462,4664,0.0005809773574583232
1493458371.840319,4668,0.00030434736981987953
1493458373.8207633,4675,0.0001786817447282374
1493458374.1160932,4676,0.0003003254532814026
1493458374.3986619,4677,0.0008461597026325762
1493458377.2417943,4687,0.0014504499267786741
1493458384.6075752,4713,0.00017905610729940236
1493458386.01296,4718,0.00023491066531278193
1493458390.6048508,4734,0.00010451534762978554
1493458393.731209,4745,8.449110464425758e-05
1493458394.8703392,4749,0.0002220188471255824
1493458395.1494324,4750,0.0003293345798738301
1493458397.4046197,4758,0.00010153692710446194
1493458399.1146555,4764,9.682951349532232e-05
1493458399.9621844,4767,0.0001616728404769674
1493458402.5675383,4776,0.00014432486204896122
1493458403.7024128,4780,0.0016036563320085406
1493458405.704554,4787,0.0014194485265761614
1493458405.9806616,4788,0.0005400030640885234
1493458407.6833055,4794,0.0001729440555209294
1493458409.3878481,4800,0.0001457377802580595
1493458409.9700825,4802,0.0003979575994890183
1493458410.821554,4805,0.000638393044937402
1493458420.7474933,4840,0.0002489211910869926
1493458424.0939138,4852,0.00023410348512697965
1493458429.4536107,4871,0.0003041154413949698
1493458430.029588,4873,0.00022278538381215185
1493458436.0047472,4894,8.56303158798255e-05
1493458441.6520433,4914,0.00010317090345779434
1493458448.4729598,4938,0.00021863155416212976
1493458449.3478737,4941,0.0001401494664605707
1493458453.0269477,4954,0.0002330779971089214
1493458455.292582,4962,0.0003676419146358967
1493458457.8370986,4971,0.0001722894376143813
1493458458.6911342,4974,0.00033684985828585923
1493458459.2451456,4976,0.000198172710952349
1493458459.5280259,4977,0.00038218870759010315
1493458472.0693595,5021,0.00019217249064240605
1493458473.7720127,5027,0.00019767291087191552
1493458474.6200814,5030,0.0005365729448385537
1493458476.5651088,5037,0.0011488751042634249
1493458480.2675495,5050,0.00014701802865602076
1493458480.831688,5052,0.0009422811563126743
1493458481.1131577,5053,0.002560738008469343
1493458483.1260695,5060,0.00048012181650847197
1493458488.2441535,5078,0.0002218339213868603
1493458494.913043,5101,0.0010627219453454018
1493458496.3678389,5106,0.00026286099455319345
1493458502.0293815,5126,0.0007716391701251268
1493458502.5969534,5128,0.00023910780146252364
1493458504.2871013,5134,0.0006047028582543135
1493458511.652833,5160,0.00012764586426783353
1493458513.0903463,5165,0.001382785732857883
1493458517.9140286,5182,0.00018208654364570975
1493458523.0041564,5200,0.0008555681561119854
1493458525.3007584,5208,0.00010018009197665378
1493458531.8662653,5231,0.00029650662327185273
1493458532.9839864,5235,0.00011827462731162086
1493458534.1101882,5239,0.0002837388892658055
1493458534.404084,5240,0.00011548627662705258
1493458541.7705772,5266,0.0006997924647293985
1493458548.2489386,5289,0.0001299227005802095
1493458556.4227378,5318,0.00014360243221744895
1493458559.5141773,5329,0.00018579706375021487
1493458564.0818744,5345,0.0002712265122681856
1493458568.0735118,5359,0.0009942397009581327
1493458568.3456318,5360,0.0007177322404459119
1493458574.011823,5380,8.964326116256416e-05
1493458580.870109,5404,0.0007615950889885426
1493458585.4195886,5420,0.00014770044072065502
1493458590.8288522,5439,0.0009693159954622388
1493458591.6632185,5442,0.00014936494699213654
1493458593.0781822,5447,0.00019691012857947499
1493458603.5223622,5484,0.00024113134713843465
1493458605.4909167,5491,0.0008767922990955412
1493458606.6372693,5495,0.0003335171495564282
1493458608.3684976,5501,0.0016899179900065064
1493458610.0702038,5507,0.0001653869985602796
1493458611.4697216,5512,0.0002322394138900563
1493458612.3237028,5515,0.0015528404619544744
1493458612.9262886,5517,0.0001750185911078006
1493458619.7722955,5541,0.0014059155946597457
1493458622.054849,5549,0.0007930587162263691
1493458626.844655,5566,9.217681508744135e-05
1493458628.2710748,5571,6.218791531864554e-05
1493458628.8522148,5573,0.0002378028439125046
1493458632.265941,5585,0.00021445887978188694
1493458632.839504,5587,0.00028232834301888943
1493458634.5347562,5593,0.000215711013879627
1493458637.9531035,5605,0.00017701985780149698
1493458639.3732984,5610,8.242284820880741e-05
1493458642.196514,5620,0.0001673731894697994
1493458645.0630178,5630,0.0005845417035743594
1493458652.9162266,5658,0.0006438458804041147
1493458653.4743626,5660,0.00013565027620643377
1493458654.5911639,5664,4.6413257223321125e-05
1493458658.8625653,5679,0.0007611541077494621
1493458670.4122963,5720,0.0001000163028948009
1493458671.2869158,5723,0.00013121413940098137
1493458676.4034705,5741,0.00015126133803278208
1493458681.5426044,5759,8.535799133824185e-05
1493458686.3712296,5776,0.0005713629070669413
1493458687.1994507,5779,9.55307696131058e-05
1493458688.5873284,5784,0.00011956054368056357
1493458689.992418,5789,0.00028763769660145044
1493458695.0864315,5807,0.00040651042945683
1493458695.3889816,5808,0.0002264766371808946
1493458700.163599,5825,0.0005112009821459651
1493458701.0370128,5828,0.0007594269118271768
1493458702.997847,5835,0.0006378674297593534
1493458710.7555075,5862,0.00010297034896211699
1493458711.3208761,5864,0.00014532206114381552
1493458713.2862236,5871,0.00034450797829777
1493458718.3361464,5889,0.00016451773990411311
1493458720.8844628,5898,0.00018108263611793518
1493458723.469728,5907,0.00017648993525654078
1493458726.341298,5917,0.00013527850387617946
1493458729.4152322,5928,8.640965825179592e-05
1493458730.5900927,5932,6.207214028108865e-05
1493458730.8721197,5933,0.0004249239282216877
1493458736.2308426,5952,8.527280442649499e-05
1493458737.6287491,5957,0.0010535296751186252
1493458738.185994,5959,0.0003341958508826792
1493458739.3632116,5963,0.00010603284317767248
1493458741.971949,5972,9.167705138679594e-05
1493458747.036365,5990,0.00020477444923017174
1493458752.7020626,6010,0.0006431267829611897
1493458754.1145008,6015,0.0008680700557306409
1493458756.6742182,6024,0.00010821092291735113
1493458758.3793647,6030,0.00026786111993715167
1493458758.6595702,6031,0.000501607486512512
1493458759.7931752,6035,0.00021499162539839745
1493458760.6335375,6038,0.0007272323127835989
1493458766.8775618,6060,0.00018489526701159775
1493458771.9764106,6078,0.0003765347064472735
1493458773.1090171,6082,0.0007675213855691254
1493458774.5035794,6087,0.00017616160039324313
1493458779.1078944,6103,0.00012194346345495433
1493458779.6684246,6105,0.0005306330276653171
1493458782.5353084,6115,0.00021551457757595927
1493458784.240194,6121,0.00010847153316717595
1493458784.80486,6123,0.00015865750901866704
1493458786.502855,6129,0.00013951894652564079
1493458787.085878,6131,0.0004593266057781875
1493458787.6634321,6133,0.001215567346662283
1493458791.043689,6145,0.0002609908115118742
1493458791.6000516,6147,0.00021413021022453904
1493458792.1803987,6149,0.0006082773325033486
1493458798.5892894,6172,0.00017073315393645316
1493458801.1373637,6181,0.00021340555394999683
1493458801.9823165,6184,0.00020016705093439668
1493458806.5515916,6200,9.626676182961091e-05
1493458809.7260423,6211,8.231773972511292e-05
1493458810.2892885,6213,0.0004457280447240919
1493458811.9936426,6219,0.00017018996004480869
1493458815.6344316,6232,5.606383638223633e-05
1493458817.0352025,6237,0.00017574186495039612
1493458819.0100272,6244,0.00027279037749394774
1493458820.697975,6250,0.00012136811710661277
1493458824.4315846,6263,0.0006127378437668085
1493458831.7802384,6289,0.0008315165177918971
1493458838.3500247,6312,0.00023603730369359255
1493458839.4835908,6316,0.00020449153089430183
1493458839.7615268,6317,0.00037997696199454367
1493458841.7542152,6324,0.0015275729820132256
1493458846.6146019,6341,9.613878501113504e-05
1493458849.712744,6352,0.00014064303832128644
1493458852.817355,6363,0.00015458522830158472
1493458854.8338013,6370,0.00027767199208028615
1493458856.533023,6376,0.00020930000755470246
1493458863.3492582,6400,9.848014451563358e-05
1493458879.0498822,6455,5.617176793748513e-05
1493458880.2169511,6459,0.00024994852719828486
1493458883.9008162,6472,9.288709406973794e-05
1493458888.1193032,6487,0.0001857185852713883
1493458890.3540175,6495,0.00011110042396467179
1493458890.6282034,6496,0.00020097524975426495
1493458891.765178,6500,0.00012084914487786591
1493458894.6266847,6510,0.00020827735716011375
1493458897.5050774,6520,0.0001918133784784004
1493458897.780667,6521,0.00016247094026766717
1493458898.0620587,6522,0.00014313157589640468
1493458900.2808404,6530,9.723388939164579e-05
1493458905.8882587,6550,0.00011126672325190157
1493458912.6416304,6574,0.00013475565356202424
1493458914.6138403,6581,0.00018357625231146812
1493458915.4511979,6584,0.004956560209393501
1493458918.2402344,6594,8.678015001351014e-05
1493458920.8355675,6603,6.867115007480606e-05
1493458921.670151,6606,6.545702490257099e-05
1493458924.5384693,6616,5.985340249026194e-05
1493458925.9549406,6621,0.00013834453420713544
1493458936.137133,6657,0.0008967561298049986
1493458938.6867683,6666,0.00012941175373271108
1493458939.2571743,6668,0.00027231412241235375
1493458940.4006212,6672,0.0002410341112408787
1493458942.0801656,6678,0.0011287870584055781
1493458942.9366508,6681,0.00018708166317082942
1493458944.941443,6688,4.996521965949796e-05
1493458947.2312918,6696,6.411493814084679e-05
1493458948.1002798,6699,9.0308632934466e-05
1493458950.4403224,6707,0.00031858583679422736
1493458951.5762703,6711,0.00024656637106090784
1493458952.6893082,6715,0.0003737309016287327
1493458959.1755393,6738,0.0003749138559214771
1493458960.3019247,6742,0.00043232215102761984
1493458962.2798884,6749,0.00012742493709083647
1493458963.4229167,6753,0.00014638403081335127
1493458966.5168285,6764,0.0003694301994983107
1493458969.9032652,6776,6.897774437675253e-05
1493458974.3605971,6792,0.00020347906684037298
1493458981.5739512,6817,0.0010937099577859044
1493458985.739931,6832,0.0001367251097690314
1493458989.7440655,6846,0.00011831302253995091
1493458992.0234132,6854,0.000247393996687606
1493458994.285801,6862,0.00026183249428868294
1493458995.9635048,6868,9.229298302670941e-05
1493458996.2374568,6869,0.0002733680885285139
1493459003.61448,6895,8.997604891192168e-05
1493459007.5793395,6909,6.4106636273209e-05
1493459014.6709042,6934,0.0003235084586776793
1493459019.5166364,6951,0.00013187892909627408
1493459022.9780762,6963,0.00011187847121618688
1493459023.827621,6966,0.00019803611212410033
1493459025.559999,6972,0.0001896277244668454
1493459030.6386917,6990,0.0001158356899395585
1493459031.1981878,6992,0.00027892328216694295
1493459036.3055208,7010,0.0004727597697637975
1493459037.4233625,7014,0.00010090591968037188
1493459043.3353918,7035,0.00011774151062127203
1493459044.456595,7039,0.0005169655778445303
1493459046.4487543,7046,0.0003958060988225043
1493459050.1135368,7059,0.0008170993532985449
1493459051.8308156,7065,0.00011714779247995466
1493459055.810227,7079,0.0002995495742652565
1493459059.2115972,7091,0.00013037955795880407
1493459063.5466762,7106,0.000268825184321031
1493459065.7846577,7114,0.0007595582283101976
1493459066.071656,7115,8.300357876578346e-05
1493459072.3242018,7137,0.0001357611472485587
1493459073.4678185,7141,4.941347651765682e-05
1493459077.53547,7155,5.9361071180319414e-05
1493459080.9808364,7167,0.00013714794476982206
1493459081.257403,7168,0.0003848268243018538
1493459083.2614727,7175,5.956586028332822e-05
1493459087.3304555,7189,6.87213396304287e-05
1493459089.0685627,7195,8.03451330284588e-05
1493459091.108428,7202,0.0002195933775510639
1493459091.6695228,7204,0.0001036979301716201
1493459094.2865086,7213,0.00044271399383433163
1493459094.8442729,7215,8.618277934147045e-05
1493459095.1333065,7216,0.00026955234352499247
1493459100.6268244,7235,6.105145439505577e-05
1493459101.5123007,7238,8.65684196469374e-05
1493459104.1500762,7247,0.00010559218935668468
1493459107.8502862,7260,5.9327718190616e-05
1493459114.8131433,7284,8.840637019602582e-05
1493459119.4954433,7300,0.00026096883811987936
1493459122.7700036,7311,0.00020113339996896684
1493459127.9608593,7329,0.00014013171312399209
1493459130.8479927,7339,0.00017243788170162588
1493459131.1383247,7340,0.00035835980088450015
1493459132.856761,7346,0.0002289466792717576
1493459134.9018364,7353,0.0015315214404836297
1493459136.0495489,7357,0.0004016180173493922
1493459136.3249283,7358,0.0002790391445159912
1493459136.6095092,7359,0.00031780204153619707
1493459143.0088394,7381,0.0012561287730932236
1493459143.295436,7382,0.0006441458244808018
1493459144.426963,7386,0.0005020445678383112
1493459144.9899893,7388,0.0004210112674627453
1493459147.5589528,7397,0.00044785617501474917
1493459148.7224817,7401,0.0006401111022569239
1493459157.2134547,7430,0.0009019944700412452
1493459157.5054746,7431,0.0006526960642077029
1493459160.0485063,7440,4.093421739526093e-05
1493459160.8883495,7443,0.000108430213003885
1493459162.8921595,7450,0.00032628115150146186
1493459165.7494867,7460,0.00026691073435358703
1493459166.0237737,7461,0.00010513711458770558
1493459166.6061041,7463,0.0002556396066211164
1493459168.027548,7468,6.330477481242269e-05
1493459169.7707329,7474,6.887681229272857e-05
1493459170.935785,7478,0.0001306670455960557
1493459171.4948988,7480,0.00019111233996227384
1493459176.0660112,7496,0.00031665730057284236
1493459177.8278184,7502,0.0004079118079971522
1493459178.1255727,7503,0.00039931817445904016
1493459180.4650962,7511,0.0001983632828341797
1493459185.9557192,7530,0.00014215933333616704
1493459190.8261378,7547,0.0005890185129828751
1493459198.3120854,7573,0.00016000642790459096
1493459204.9190366,7596,0.00015352691116277128
1493459208.666613,7609,0.00038658714038319886
1493459209.5139234,7612,0.0003136241575703025
1493459218.2375002,7643,0.00017129583284258842
1493459218.5192149,7644,8.880475797923282e-05
1493459223.0464344,7660,0.0002603167376946658
1493459223.3283746,7661,0.00037037322181276977
1493459226.2180336,7671,5.9054193116026e-05
1493459227.0702543,7674,0.0004132336180191487
1493459227.6503003,7676,0.00011411972809582949
1493459230.761343,7687,0.0003472601529210806
1493459232.473637,7693,0.00013406322977971286
1493459233.312307,7696,0.00011340050696162507
1493459234.4212406,7700,2.8414260668796487e-05
1493459239.5634334,7718,0.00032931030727922916
1493459239.8375943,7719,0.00013996832421980798
1493459240.9627838,7723,0.00029742985498160124
1493459241.8354394,7726,0.00025449509848840535
1493459242.4027805,7728,0.00036878976970911026
1493459246.3911006,7742,4.8915910156210884e-05
1493459247.515434,7746,0.00023964137653820217
1493459250.6510823,7757,8.570846694055945e-05
1493459251.479772,7760,0.00011196995910722762
1493459257.1690307,7780,7.531024311902002e-05
1493459259.4479508,7788,3.55839729309082e-05
1493459262.2811103,7798,4.9520756874699146e-05
1493459262.5810988,7799,0.00015224928210955113
1493459265.7481723,7810,0.0005452012992464006
1493459272.2549767,7833,0.0003475421981420368
1493459273.694284,7838,0.00028479949105530977
1493459278.5127132,7855,0.0007486721151508391
1493459290.9337158,7899,4.284897295292467e-05
1493459291.2088773,7900,3.6656820157077163e-05
1493459292.355193,7904,4.2401105019962415e-05
1493459293.4663632,7908,4.1798433812800795e-05
1493459298.580154,7926,0.00016797204443719238
1493459300.2563453,7932,0.00011425069533288479
1493459312.4190605,7975,0.0005147262709215283
1493459314.7053094,7983,0.0008518441463820636
1493459316.991079,7991,8.93649339559488e-05
1493459317.285226,7992,0.0002896417281590402
1493459322.0968773,8009,0.00018218006880488247
1493459325.7825491,8022,0.0002766455290839076
1493459326.928195,8026,7.595826173201203e-05
1493459330.063058,8037,0.0005343233933672309
1493459333.536256,8049,0.00019245650037191808
1493459334.3908803,8052,6.658222991973162e-05
1493459334.9612927,8054,0.0001245635939994827
1493459336.125292,8058,0.00040325336158275604
1493459338.4155145,8066,0.00012765228166244924
1493459355.4311867,8126,0.0002495400549378246
1493459357.1300519,8132,0.001208942849189043
1493459357.4185858,8133,0.0005846245912835002
1493459362.1933508,8150,0.00010466955427546054
1493459364.2021983,8157,5.0919188652187586e-05
1493459370.776492,8180,0.0001429813273716718
1493459371.9169574,8184,6.254885374801233e-05
1493459375.0214348,8195,3.700223169289529e-05
1493459375.9154155,8198,0.00011500075925141573
1493459380.7813365,8215,9.501404565526173e-05
1493459382.4783425,8221,0.00048193029942922294
1493459386.1262584,8234,0.00023488076112698764
1493459391.7811084,8254,6.479745206888765e-05
1493459394.3001163,8263,0.0005258269375190139
1493459398.8055437,8279,0.00019300500571262091
1493459399.37856,8281,0.0002537075779400766
1493459401.9262266,8290,7.077259942889214e-05
1493459404.4553728,8299,0.0001701339497230947
1493459406.7288847,8307,0.00023148179752752185
1493459412.371073,8327,0.0001666271418798715
1493459412.9259157,8329,0.00020934248459525406
1493459413.7801871,8332,0.0002217767178080976
1493459414.3625445,8334,0.00038512496394105256
1493459416.054129,8340,0.00013224969734437764
1493459419.4731705,8352,0.0005141664878465235
1493459419.7642632,8353,0.00019161419186275452
1493459421.754311,8360,0.00025494841975159943
1493459422.589714,8363,0.0004439754702616483
1493459423.9985938,8368,0.00012828530452679843
1493459425.9714828,8375,0.0002524960436858237
1493459426.5294142,8377,9.877562115434557e-05
1493459441.0527706,8428,0.00028300477424636483
1493459444.1503236,8439,0.00024278216005768627
1493459444.9968317,8442,0.00015526500646956265
1493459446.3993344,8447,0.00017083593411371112
1493459450.9090753,8463,4.8617734137224033e-05
1493459452.041379,8467,0.002484650118276477
1493459452.323204,8468,0.0004655221418943256
1493459452.8805857,8470,0.00012751843314617872
1493459455.7627077,8480,8.892121695680544e-05
1493459456.9004676,8484,5.1511502533685416e-05
1493459458.0432105,8488,5.717196472687647e-05
1493459460.6088796,8497,0.00017729034880176187
1493459460.8892417,8498,0.00010480278433533385
1493459462.3593583,8503,7.083164382493123e-05
1493459463.5238745,8507,0.00013991592277307063
1493459463.799727,8508,6.554702122230083e-05
1493459468.0976622,8523,0.0002863338449969888
1493459476.910812,8554,9.98367031570524e-05
1493459480.2880244,8566,0.0004314540419727564
1493459482.2613478,8573,0.00044602950219996274
1493459483.6731024,8578,6.739709351677448e-05
1493459487.6434064,8592,8.336229802807793e-05
1493459490.2558973,8601,8.21538342279382e-05
1493459494.4655645,8616,0.00021658388141077012
1493459497.5699337,8627,0.0009123277850449085
1493459499.5921512,8634,0.00042369571747258306
1493459499.8674376,8635,0.0004215742228552699
1493459502.4139886,8644,0.00013902506907470524
1493459513.119864,8682,0.00022731610806658864
1493459513.9461153,8685,0.00017776552704162896
1493459514.5193596,8687,0.00010950058640446514
1493459515.3624594,8690,0.0002415730559732765
1493459515.6450408,8691,8.206610073102638e-05
1493459516.758608,8695,7.212164928205311e-05
1493459525.8671165,8727,0.0005015124334022403
1493459529.8212879,8741,0.00015040792641229928
1493459537.4851906,8768,7.663430005777627e-05
1493459539.2036219,8774,0.00010342938912799582
1493459540.3494413,8778,0.00022498633188661188
1493459545.4409542,8796,0.00011978925613220781
1493459546.8823378,8801,0.0001221638813149184
1493459551.14244,8816,8.155856630764902e-05
1493459551.995842,8819,0.00019338424317538738
1493459552.8639715,8822,0.00029387700487859547
1493459558.7532942,8843,8.035424980334938e-05
1493459561.9052126,8854,4.153596091782674e-05
1493459565.6421227,8867,9.06903951545246e-05
1493459565.9196181,8868,0.00020089969621039927
1493459568.7447238,8878,0.00013354149996303022
1493459569.584032,8881,0.00040157235343940556
1493459570.7282362,8885,0.00024279441277030855
1493459575.546785,8902,0.0001949401485035196
1493459576.1077554,8904,0.00020769305410794914
1493459576.9628875,8907,0.000919678364880383
1493459582.9527135,8928,0.00012283258547540754
1493459583.5183702,8930,0.0001157422229880467
1493459584.9305193,8935,7.203861605376005e-05
1493459588.0475905,8946,7.559481309726834e-05
1493459590.3262436,8954,7.838672172510996e-05
1493459591.4801466,8958,0.00010164578998228535
1493459596.2908082,8975,0.00020021689124405384
1493459597.9884002,8981,0.00014005111006554216
1493459600.7897077,8991,6.680082151433453e-05
1493459601.3508692,8993,0.0007611224427819252
1493459603.0254276,8999,4.8575700930086896e-05
1493459604.462315,9004,4.7034216549945995e-05
1493459605.8581834,9009,0.00016585107368882746
1493459606.707999,9012,2.183469223382417e-05
1493459610.9288924,9027,0.0002331622818019241
1493459611.2132363,9028,0.00031357386615127325
1493459618.8605015,9055,0.00023947464069351554
1493459621.103072,9063,0.00013260653940960765
1493459623.947522,9073,0.0009436127729713917
1493459627.0367448,9084,0.00035785388899967074
1493459632.999261,9105,9.162092464976013e-05
1493459637.9238153,9122,0.0008545335731469095
1493459638.2108943,9123,0.0012743439292535186
1493459647.271244,9155,6.005844988976605e-05
1493459647.546269,9156,8.304958464577794e-05
1493459649.2519705,9162,7.178453233791515e-05
1493459663.9824264,9214,9.146676165983081e-05
1493459664.5561478,9216,0.0002921272534877062
1493459666.5527532,9223,0.0004521923838183284
1493459667.4103374,9226,5.8133558923145756e-05
1493459669.345531,9233,0.00022045898367650807
1493459676.9666564,9260,5.4605545301456004e-05
1493459682.8847897,9281,0.0005835817428305745
1493459685.6711607,9291,7.698402623645961e-05
1493459690.2420661,9307,0.0002877752995118499
1493459690.7991683,9309,3.393559381947853e-05
1493459691.364295,9311,0.0002543772279750556
1493459692.8119566,9316,0.00018533955153543502
1493459701.7442534,9348,0.00012434707605279982
1493459703.1365643,9353,0.0003113772254437208
1493459706.2384522,9364,0.00042790008592419326
1493459706.5115354,9365,0.00021973343973513693
1493459706.789676,9366,0.00022444172645919025
1493459707.6247416,9369,3.6236266168998554e-05
1493459712.1171043,9385,7.001193444011733e-05
1493459719.725189,9412,7.382395415334031e-05
1493459720.561453,9415,0.00016767738270573318
1493459726.3531468,9435,2.4774486519163474e-05
1493459728.024808,9441,5.313516885507852e-05
1493459728.3243563,9442,0.0001774391275830567
1493459735.7168224,9468,8.315483864862472e-05
1493459737.66715,9475,9.104935452342033e-05
1493459739.666972,9482,2.248211058031302e-05
1493459749.036418,9515,0.00018448499031364918
1493459749.8892658,9518,0.00014214144903235137
1493459755.2822142,9537,0.00017397089686710387
1493459755.576678,9538,6.323766137938946e-05
1493459758.1058786,9547,0.00032292547984980047
1493459760.0438502,9554,5.3478295740205795e-05
1493459760.8979402,9557,0.00048706959933042526
1493459762.89853,9564,0.00012481107842177153
1493459763.7818913,9567,0.00010588607256067917
1493459769.1405952,9586,6.920207670191303e-05
1493459769.9991388,9589,0.00016422658518422395
1493459773.1035805,9600,0.0005893893539905548
1493459776.2168398,9611,0.00013691738422494382
1493459779.0387788,9621,3.983908754889853e-05
1493459779.6104066,9623,0.00013952833251096308
1493459779.8913844,9624,5.6229000620078295e-05
1493459780.73948,9627,0.0007785303168930113
1493459787.5923269,9651,0.00022267115127760917
1493459789.0234509,9656,0.00014770934649277478
1493459789.2981744,9657,0.00025155756156891584
1493459790.4230533,9661,4.9254715122515336e-05
1493459795.8057666,9680,0.0002960400306619704
1493459796.1050992,9681,0.00013362661411520094
1493459798.6771038,9690,6.243519601412117e-05
1493459800.9710429,9698,0.0002539105771575123
1493459804.408182,9710,0.0004447478277143091
1493459814.8528626,9747,0.0002654735289979726
1493459815.6831632,9750,8.759539923630655e-05
1493459818.2422569,9759,0.00044475981849245727
1493459818.5145671,9760,5.631933163385838e-05
1493459820.2392383,9766,0.0006973190465942025
1493459820.7904465,9768,5.609665822703391e-05
1493459823.3826315,9777,0.00014381369692273438
1493459833.3337526,9812,8.498418173985556e-05
1493459834.7719624,9817,3.0406086807488464e-05
1493459841.277194,9840,8.990118658402935e-05
1493459842.1292977,9843,0.0001719355204841122
1493459842.9607928,9846,0.0003674063482321799
1493459845.504433,9855,0.00038185971789062023
1493459853.450543,9883,9.106505603995174e-05
1493459860.2714229,9907,0.00014292167907115072
1493459863.0730398,9917,5.8206398534821346e-05
1493459878.6965191,9972,3.604889934649691e-05
1493459880.416532,9978,8.850945596350357e-05
1493459881.5657568,9982,9.862954175332561e-05
1493459882.4286463,9985,0.0004417810123413801
1493459885.48934,9996,6.14666350884363e-05
1493459886.3358161,9999,0.0003487422945909202


==> results/run_add-lstm-run_1,tag_loss.csv <==
Wall time,Step,Value
1492609722.1991253,18,0.1787123829126358
1492609724.567381,24,0.17064154148101807
1492609730.8059955,40,0.18385609984397888
1492609731.589776,42,0.19230115413665771
1492609732.740232,45,0.15909548103809357
1492609737.0829344,56,0.19218498468399048
1492609743.002043,71,0.1716279685497284
1492609744.1760006,74,0.183316171169281
1492609752.066969,94,0.13546231389045715
1492609756.847871,106,0.18021760880947113
1492609764.7637782,126,0.14847475290298462
1492609776.318706,155,0.14863429963588715
1492609777.5409038,158,0.1673119068145752
1492609781.1445756,167,0.1342037469148636
1492609787.425911,183,0.135149747133255
1492609788.229126,185,0.16691046953201294
1492609805.6199145,229,0.13803690671920776
1492609807.6160755,234,0.16753888130187988
1492609813.4649107,249,0.16131559014320374
1492609815.857716,255,0.13649150729179382
1492609817.760849,260,0.15736013650894165
1492609820.5007658,267,0.14545178413391113
1492609822.8339782,273,0.1599077582359314
1492609836.6114602,308,0.179286926984787
1492609837.4083884,310,0.16034461557865143
1492609840.5350325,318,0.1318298578262329
1492609848.7917016,339,0.17146822810173035
1492609851.8961277,347,0.1828342229127884
1492609859.702042,367,0.1402527242898941
1492609880.7184958,421,0.16553673148155212
1492609881.1056683,422,0.23122426867485046
1492609887.7943516,439,0.1596514731645584
1492609888.9594817,442,0.15890923142433167
1492609890.1125252,445,0.1849174052476883
1492609895.9880884,460,0.18521226942539215
1492609897.1754122,463,0.17636749148368835
1492609897.5622506,464,0.1532120257616043
1492609901.4529524,474,0.1800830364227295
1492609908.984528,493,0.1957838237285614
1492609917.2285092,514,0.1510775089263916
1492609923.7886455,531,0.15447267889976501
1492609925.7575164,536,0.17084991931915283
1492609936.2720683,563,0.17105741798877716
1492609940.1939547,573,0.15904101729393005
1492609942.5076826,579,0.1806015521287918
1492609945.2432547,586,0.1869150549173355
1492609945.644281,587,0.17132510244846344
1492609958.5675304,620,0.21114042401313782
1492609959.3445754,622,0.21557167172431946
1492609964.0545611,634,0.20187877118587494
1492609966.3947775,641,0.1441345065832138
1492609966.6639206,642,0.19020581245422363
1492609967.1630676,644,0.15889602899551392
1492609967.9376426,647,0.1672179251909256
1492609968.5520751,649,0.21250423789024353
1492609971.7532027,661,0.1595744788646698
1492609974.4306283,671,0.14572934806346893
1492609985.987927,714,0.15273308753967285
1492609988.220138,722,0.18312561511993408
1492609990.2852137,730,0.1549731194972992
1492609992.6431665,739,0.13627989590168
1492609996.1124175,752,0.16725727915763855
1492609997.210884,756,0.18048501014709473
1492609999.5545578,765,0.14234595000743866
1492610000.55812,769,0.1815454363822937
1492610001.0786054,771,0.1993449181318283
1492610001.6262739,773,0.12514163553714752
1492610003.664532,780,0.16965007781982422
1492610005.2396553,785,0.1622794270515442
1492610005.8058944,787,0.18379296362400055
1492610007.2288704,792,0.16289910674095154
1492610007.7989368,794,0.1746661365032196
1492610008.910818,798,0.15577036142349243
1492610010.334855,802,0.15906864404678345
1492610012.9095066,808,0.15688976645469666
1492610013.3277094,809,0.17812477052211761
1492610022.7048852,832,0.1603260338306427
1492610024.2713342,836,0.1862916648387909
1492610037.8748693,869,0.16014355421066284
1492610040.619766,876,0.15137024223804474
1492610043.1363173,882,0.1596011519432068
1492610048.9533749,896,0.128361776471138
1492610050.6762636,900,0.16753268241882324
1492610053.7197344,907,0.21293756365776062
1492610054.5399764,909,0.1541128307580948
1492610057.8702784,917,0.19494101405143738
1492610063.7561169,931,0.17397266626358032
1492610064.1771276,932,0.14409080147743225
1492610068.196884,942,0.17027463018894196
1492610069.389379,945,0.149356871843338
1492610073.0575533,954,0.13606767356395721
1492610076.321025,962,0.17833882570266724
1492610079.8731816,971,0.17083705961704254
1492610080.3061986,972,0.15767496824264526
1492610082.7154148,978,0.1379649043083191
1492610083.132872,979,0.14472614228725433
1492610085.136344,984,0.15638917684555054
1492610092.5485563,1002,0.14896506071090698
1492610093.816874,1005,0.16886980831623077
1492610097.5619082,1014,0.17451561987400055
1492610109.6570501,1044,0.18423773348331451
1492610114.8974245,1057,0.19864781200885773
1492610117.3375187,1063,0.13228029012680054
1492610118.5365155,1066,0.15600483119487762
1492610119.3587022,1068,0.14315657317638397
1492610120.9869404,1072,0.18770039081573486
1492610123.4027617,1078,0.18806688487529755
1492610125.406998,1083,0.1448044776916504
1492610129.6154687,1093,0.15443666279315948
1492610131.989383,1099,0.15614983439445496
1492610134.0800812,1104,0.2030601054430008
1492610138.0894601,1114,0.21322157979011536
1492610154.9239414,1156,0.14884811639785767
1492610156.5789242,1160,0.18842075765132904
1492610157.009081,1161,0.1812036782503128
1492610157.439444,1162,0.1707192063331604
1492610164.7808888,1180,0.18497580289840698
1492610170.1168911,1193,0.17228813469409943
1492610175.4036164,1206,0.21074028313159943
1492610185.9202912,1232,0.192970409989357
1492610190.9389484,1244,0.13797235488891602
1492610195.5974147,1255,0.17063647508621216
1492610196.814389,1258,0.15273164212703705
1492610198.0481625,1261,0.15895651280879974
1492610206.257301,1281,0.1764581799507141
1492610208.664727,1287,0.19499272108078003
1492610211.482575,1294,0.18334129452705383
1492610213.9198139,1300,0.18577484786510468
1492610220.5372708,1316,0.14781230688095093
1492610221.761573,1319,0.14499305188655853
1492610226.2190132,1330,0.16579322516918182
1492610227.4030468,1333,0.16562829911708832
1492610228.6100025,1336,0.14808160066604614
1492610229.0425773,1337,0.2112807035446167
1492610248.827499,1385,0.15269306302070618
1492610250.0609217,1388,0.16472749412059784
1492610251.335617,1391,0.163700133562088
1492610251.7776036,1392,0.19601501524448395
1492610260.8237062,1414,0.1997440755367279
1492610265.7739449,1426,0.18343797326087952
1492610269.8179014,1436,0.18812896311283112
1492610271.490832,1440,0.16401298344135284
1492610281.736238,1465,0.1712043732404709
1492610282.1612473,1466,0.17863835394382477
1492610286.5527701,1477,0.18569634854793549
1492610289.8082309,1485,0.13988950848579407
1492610291.5289087,1489,0.16915057599544525
1492610292.3632693,1491,0.145472452044487
1492610305.469712,1523,0.19087335467338562
1492610307.102501,1527,0.19215908646583557
1492610317.4878793,1552,0.14850786328315735
1492610324.0986135,1568,0.1644880622625351
1492610324.4716003,1569,0.1559973508119583
1492610330.540343,1584,0.1565428078174591
1492610332.1413333,1588,0.171866774559021
1492610338.88331,1604,0.15750057995319366
1492610339.3170855,1605,0.15182934701442719
1492610348.4457288,1627,0.1613854467868805
1492610350.4608233,1632,0.17488129436969757
1492610352.4932094,1637,0.1919775754213333
1492610353.720775,1640,0.1874627321958542
1492610355.8176258,1645,0.13907717168331146
1492610357.0800767,1648,0.21094979345798492
1492610361.9466047,1660,0.15828734636306763
1492610365.2337003,1668,0.17104576528072357
1492610368.1983776,1675,0.16263966262340546
1492610371.0680566,1682,0.14250344038009644
1492610374.6114528,1691,0.21854272484779358
1492610376.254533,1695,0.1401127129793167
1492610377.0768871,1697,0.15215598046779633
1492610377.9350057,1699,0.16517294943332672
1492610379.2310283,1702,0.17581647634506226
1492610382.04878,1709,0.1676809936761856
1492610385.6207702,1718,0.16478553414344788
1492610389.7217977,1728,0.17296481132507324
1492610391.3520477,1732,0.17878785729408264
1492610392.2132697,1734,0.18021905422210693
1492610393.4136484,1737,0.17181137204170227
1492610395.418675,1742,0.16602355241775513
1492610396.6006742,1745,0.1822676807641983
1492610396.9798794,1746,0.19759270548820496
1492610405.0953486,1766,0.1738443672657013
1492610408.7872057,1775,0.15158125758171082
1492610411.2894006,1781,0.1701713502407074
1492610414.0763812,1788,0.1927678883075714
1492610414.4560485,1789,0.15587371587753296
1492610418.2415464,1798,0.15245848894119263
1492610421.231794,1805,0.18290461599826813
1492610429.6844049,1826,0.15934494137763977
1492610431.352834,1830,0.16474564373493195
1492610435.4349577,1840,0.1901000738143921
1492610437.037233,1844,0.17721842229366302
1492610440.6161742,1853,0.21251988410949707
1492610446.063645,1866,0.1583685725927353
1492610447.263639,1869,0.1813211292028427
1492610449.7673106,1875,0.18420934677124023
1492610450.5869133,1877,0.2035943567752838
1492610464.6331549,1911,0.187362939119339
1492610467.0598326,1917,0.1862516701221466
1492610473.8590362,1934,0.18317940831184387
1492610478.0523195,1944,0.1729561984539032
1492610479.233955,1947,0.18806910514831543
1492610480.0426643,1949,0.1845921277999878
1492610487.373814,1967,0.1463812291622162
1492610493.1332247,1981,0.11907485872507095
1492610493.996806,1983,0.1400974839925766
1492610501.3326855,2001,0.1797735095024109
1492610503.0628042,2005,0.1777610331773758
1492610506.4906077,2013,0.16228865087032318
1492610513.3418279,2030,0.1933102309703827
1492610515.6837435,2036,0.17521503567695618
1492610525.577645,2060,0.14985527098178864
1492610530.8253152,2073,0.17940101027488708
1492610532.0980444,2076,0.1798136681318283
1492610532.4689257,2077,0.19347238540649414
1492610533.2924516,2079,0.2034350335597992
1492610534.0974603,2081,0.16688841581344604
1492610535.692365,2085,0.14646969735622406
1492610537.302203,2089,0.16253647208213806
1492610540.0955625,2096,0.152760848402977
1492610546.3017306,2111,0.14026451110839844
1492610559.9993203,2145,0.16777046024799347
1492610561.5936894,2149,0.17106285691261292
1492610564.6029658,2156,0.2036105990409851
1492610568.2996762,2165,0.14180460572242737
1492610573.3420398,2177,0.18894575536251068
1492610577.5638,2187,0.167563796043396
1492610578.4088802,2189,0.15550604462623596
1492610579.1026955,2191,0.15229137241840363
1492610581.223461,2196,0.18227502703666687
1492610582.5069754,2199,0.18946456909179688
1492610585.9663181,2207,0.20208272337913513
1492610587.6696806,2211,0.1772003173828125
1492610596.1994555,2231,0.20772290229797363
1492610598.2184227,2236,0.16152141988277435
1492610598.6523867,2237,0.15539602935314178
1492610599.4833019,2239,0.1954817771911621
1492610600.6932893,2242,0.16495534777641296
1492610602.328066,2246,0.1918051540851593
1492610602.7088273,2247,0.15523761510849
1492610605.5235536,2254,0.18095965683460236
1492610606.747107,2257,0.1266998052597046
1492610608.762993,2262,0.16509264707565308
1492610616.4052258,2281,0.13889780640602112
1492610620.4864602,2291,0.1379074901342392
1492610622.940372,2297,0.1722046136856079
1492610625.3438315,2303,0.17180579900741577
1492610626.9396367,2307,0.1590004861354828
1492610631.9406478,2319,0.20246480405330658
1492610632.3011882,2320,0.18488383293151855
1492610642.4796798,2345,0.15730808675289154
1492610646.17814,2354,0.18711556494235992
1492610660.3914561,2389,0.15692946314811707
1492610660.815982,2390,0.15874479711055756
1492610661.6892753,2392,0.17935140430927277
1492610679.556658,2436,0.16391652822494507
1492610682.7973037,2444,0.13246655464172363
1492610685.646018,2451,0.14264479279518127
1492610686.5055454,2453,0.20863273739814758
1492610687.3770018,2455,0.1760687381029129
1492610689.4898102,2460,0.1380620300769806
1492610700.1100748,2485,0.18078219890594482
1492610700.4572854,2486,0.1809670627117157
1492610704.452334,2496,0.17210307717323303
1492610705.3115897,2498,0.16945050656795502
1492610707.521537,2503,0.18160003423690796
1492610713.2110705,2517,0.1709260493516922
1492610715.785331,2523,0.16753068566322327
1492610719.4277718,2532,0.14306598901748657
1492610725.499875,2547,0.17778967320919037
1492610727.1225939,2551,0.17092616856098175
1492610727.9748795,2553,0.18465855717658997
1492610738.1382172,2578,0.17001302540302277
1492610742.9357212,2590,0.15149256587028503
1492610746.939894,2600,0.1606023609638214
1492610749.475821,2606,0.14563056826591492
1492610756.4598205,2623,0.13020287454128265
1492610759.0142632,2629,0.16608941555023193
1492610759.4471002,2630,0.17128345370292664
1492610765.1197555,2644,0.17799071967601776
1492610767.5058491,2650,0.1315595805644989
1492610769.6713364,2655,0.15125161409378052
1492610779.1309068,2678,0.16932949423789978
1492610781.8820713,2685,0.1660245656967163
1492610784.0318587,2690,0.16829220950603485
1492610789.320813,2703,0.19033193588256836
1492610792.2071893,2710,0.19462020695209503
1492610798.1705484,2725,0.18022802472114563
1492610803.1177568,2737,0.1859109252691269
1492610804.3108964,2740,0.15782833099365234
1492610810.0056822,2754,0.1497817486524582
1492610824.116498,2789,0.16872945427894592
1492610824.4380147,2790,0.14656218886375427
1492610824.8668132,2791,0.14547209441661835
1492610831.9964762,2809,0.18491141498088837
1492610838.0885835,2824,0.16689684987068176
1492610857.6314201,2872,0.15224497020244598
1492610861.3468096,2881,0.2096027135848999
1492610864.9767349,2890,0.1799282282590866
1492610867.4884365,2896,0.16994647681713104
1492610876.1886806,2917,0.17328831553459167
1492610876.9646251,2919,0.17754453420639038
1492610877.3988879,2920,0.16120114922523499
1492610896.2404482,2967,0.1324205845594406
1492610899.6411693,2975,0.16556237637996674
1492610909.0393171,2998,0.16235874593257904
1492610912.7648993,3007,0.19319479167461395
1492610914.4772434,3011,0.17731636762619019
1492610916.198213,3015,0.15244334936141968
1492610921.0344226,3027,0.16013912856578827
1492610922.2183144,3030,0.15477624535560608
1492610925.5371706,3038,0.14483098685741425
1492610926.806132,3041,0.14661121368408203
1492610936.606116,3065,0.17262765765190125
1492610938.1598287,3069,0.1462741196155548
1492610938.990447,3071,0.14554762840270996
1492610950.4217749,3099,0.16047360002994537
1492610959.9098768,3122,0.18103624880313873
1492610965.9408476,3137,0.130586639046669
1492610969.0772958,3145,0.16551950573921204
1492610971.14657,3150,0.17541444301605225
1492610973.0783992,3155,0.16983327269554138
1492610975.5500636,3161,0.15207701921463013
1492610982.134856,3177,0.2005062699317932
1492610989.4143367,3195,0.17681650817394257
1492610989.827428,3196,0.1339462697505951
1492610992.7228465,3203,0.18191127479076385
1492610993.991202,3206,0.152017280459404
1492611003.6376824,3230,0.1411878615617752
1492611004.823894,3233,0.17513532936573029
1492611007.6365561,3240,0.1606033444404602
1492611008.81521,3243,0.15547923743724823
1492611009.1656353,3244,0.15155832469463348
1492611010.0211334,3246,0.18045175075531006
1492611010.4471211,3247,0.1302100270986557
1492611020.7094612,3272,0.14371347427368164
1492611024.3951738,3281,0.1751619577407837
1492611034.1770456,3305,0.161483034491539
1492611037.472223,3313,0.14882126450538635
1492611043.1230717,3327,0.15881316363811493
1492611043.5577948,3328,0.21036484837532043
1492611050.4635508,3345,0.15447229146957397
1492611062.199275,3374,0.16605432331562042
1492611062.9586415,3376,0.17959055304527283
1492611066.9734995,3386,0.2011418491601944
1492611074.0672708,3403,0.17796608805656433
1492611076.0701597,3408,0.14082510769367218
1492611084.7929795,3430,0.15460796654224396
1492611088.041776,3438,0.17461766302585602
1492611092.6710458,3449,0.16852673888206482
1492611093.4880867,3451,0.18071895837783813
1492611096.2774625,3458,0.1604580134153366
1492611098.6750913,3464,0.11356410384178162
1492611101.5582557,3471,0.17912937700748444
1492611103.9845293,3477,0.16897255182266235
1492611105.167191,3480,0.1542254388332367
1492611112.1696594,3497,0.13557639718055725
1492611116.9978056,3509,0.18615160882472992
1492611118.155262,3512,0.17889879643917084
1492611120.9655046,3519,0.18221469223499298
1492611127.5598698,3535,0.18370477855205536
1492611128.3507795,3537,0.1711932271718979
1492611130.8308547,3543,0.16833600401878357
1492611132.4738243,3547,0.1877894401550293
1492611139.0789874,3563,0.16138771176338196
1492611146.0970104,3580,0.16981098055839539
1492611154.3661816,3600,0.1545931100845337
1492611162.0757287,3618,0.15454821288585663
1492611162.8413715,3620,0.1466951221227646
1492611163.7095416,3622,0.158918559551239
1492611164.9986424,3625,0.15316756069660187
1492611166.2841997,3628,0.2097500115633011
1492611173.1334994,3645,0.1672552227973938
1492611177.5349782,3656,0.15834197402000427
1492611183.201904,3670,0.167429581284523
1492611195.5117166,3700,0.14897769689559937
1492611196.3918753,3702,0.16407346725463867
1492611206.0246603,3726,0.15821360051631927
1492611207.711115,3730,0.16941407322883606
1492611208.5275307,3732,0.15944522619247437
1492611210.8909805,3738,0.17869773507118225
1492611212.0798132,3741,0.1600634902715683
1492611212.8780906,3743,0.15417161583900452
1492611216.6595092,3752,0.14082984626293182
1492611219.6182404,3759,0.12517184019088745
1492611224.8866172,3772,0.16189450025558472
1492611228.0522861,3780,0.16698604822158813
1492611233.5442917,3793,0.13702912628650665
1492611234.3534455,3795,0.14017197489738464
1492611235.634708,3798,0.2228497713804245
1492611242.271089,3814,0.14482992887496948
1492611244.2830174,3819,0.17857256531715393
1492611245.0753222,3821,0.17666998505592346
1492611249.0213957,3831,0.16431370377540588
1492611250.6685512,3835,0.16939210891723633
1492611262.448213,3864,0.1351027488708496
1492611264.3836575,3869,0.16334179043769836
1492611267.1648812,3876,0.18944019079208374
1492611285.05779,3920,0.17227154970169067
1492611288.2994034,3928,0.16328494250774384
1492611291.220633,3935,0.18405893445014954
1492611292.7907336,3939,0.19225817918777466
1492611297.3135767,3950,0.15005257725715637
1492611299.73485,3956,0.19049589335918427
1492611302.2548041,3962,0.12437933683395386
1492611311.038838,3984,0.1738625168800354
1492611315.635635,3995,0.15354429185390472
1492611317.6596022,4000,0.19587299227714539
1492611321.3620424,4009,0.17085422575473785
1492611321.7304358,4010,0.17454621195793152
1492611326.671762,4022,0.18163523077964783
1492611331.0357976,4033,0.13817039132118225
1492611332.2623947,4036,0.15525349974632263
1492611336.5000494,4046,0.17332714796066284
1492611355.7558136,4093,0.14917726814746857
1492611357.8099265,4098,0.19465334713459015
1492611358.1766849,4099,0.1546265035867691
1492611362.3803957,4109,0.17903374135494232
1492611392.3142097,4182,0.16640079021453857
1492611396.7422447,4193,0.19311566650867462
1492611397.1767845,4194,0.16152867674827576
1492611398.0054128,4196,0.18848425149917603
1492611398.8436568,4198,0.1733044981956482
1492611400.0776317,4201,0.18081940710544586
1492611400.505576,4202,0.16639482975006104
1492611410.5945358,4227,0.17554302513599396
1492611412.6541095,4232,0.1380012184381485
1492611413.836472,4235,0.15915007889270782
1492611417.046357,4243,0.1539691686630249
1492611421.5799744,4254,0.17381995916366577
1492611425.1731622,4263,0.1383192092180252
1492611426.4638069,4266,0.1625683456659317
1492611426.857741,4267,0.1812671422958374
1492611433.0185628,4282,0.13908205926418304
1492611439.5066574,4298,0.15756134688854218
1492611442.0124156,4304,0.1824561208486557
1492611443.6440508,4308,0.15035946667194366
1492611447.1932638,4317,0.14202699065208435
1492611448.00999,4319,0.12025608122348785
1492611451.53474,4328,0.17019081115722656
1492611453.0884306,4332,0.17937369644641876
1492611457.4918952,4343,0.15419405698776245
1492611468.0523887,4369,0.18139535188674927
1492611471.721824,4378,0.15575538575649261
1492611477.8392715,4393,0.14909711480140686
1492611480.8575113,4400,0.15349751710891724
1492611483.3674638,4406,0.16411623358726501
1492611485.0205567,4410,0.1911248117685318
1492611485.4474351,4411,0.17401456832885742
1492611493.221438,4430,0.1735759675502777
1492611494.4366271,4433,0.15237314999103546
1492611509.0507355,4469,0.1772385686635971
1492611511.4247382,4475,0.17527687549591064
1492611517.597682,4490,0.16794991493225098
1492611518.3893428,4492,0.1815623641014099
1492611525.4795973,4509,0.13409139215946198
1492611525.8395998,4510,0.15180805325508118
1492611533.563257,4529,0.17073489725589752
1492611533.9933128,4530,0.14849622547626495
1492611535.1868336,4533,0.16375301778316498
1492611538.985281,4542,0.20328150689601898
1492611543.4624474,4553,0.18113034963607788
1492611553.6741872,4578,0.16277354955673218
1492611554.9744213,4581,0.1425914615392685
1492611559.4107943,4592,0.22578081488609314
1492611560.5959904,4595,0.16384710371494293
1492611561.3771052,4597,0.16851811110973358
1492611562.2049844,4599,0.17206618189811707
1492611567.0873404,4611,0.1586131751537323
1492611574.0298305,4628,0.1673932522535324
1492611582.795437,4649,0.18527023494243622
1492611585.6681952,4656,0.17723019421100616
1492611588.9830518,4664,0.143108531832695
1492611590.5966494,4668,0.16666002571582794
1492611593.436186,4675,0.1385456770658493
1492611593.8388245,4676,0.1425972878932953
1492611594.208586,4677,0.13634639978408813
1492611598.1955006,4687,0.16609899699687958
1492611608.7043004,4713,0.17300456762313843
1492611610.79964,4718,0.21106784045696259
1492611617.3142724,4734,0.17462095618247986
1492611621.7323983,4745,0.20764441788196564
1492611623.3492346,4749,0.18486842513084412
1492611623.7815447,4750,0.16681866347789764
1492611627.1997945,4758,0.19531184434890747
1492611629.6089022,4764,0.2188020795583725
1492611630.7834547,4767,0.1594918668270111
1492611634.482441,4776,0.13152636587619781
1492611636.0903723,4780,0.16692590713500977
1492611638.9625692,4787,0.15777122974395752
1492611639.3659534,4788,0.1449575424194336
1492611641.7696552,4794,0.14740361273288727
1492611644.1521156,4800,0.18602654337882996
1492611645.0536747,4802,0.1877824366092682
1492611646.3337464,4805,0.14984610676765442
1492611660.5189836,4840,0.16439667344093323
1492611665.4083626,4852,0.1862388253211975
1492611673.0705345,4871,0.1320938616991043
1492611673.8848178,4873,0.19809748232364655
1492611682.2526915,4894,0.17050130665302277
1492611690.3059082,4914,0.14132028818130493
1492611700.118697,4938,0.2031845897436142
1492611701.397696,4941,0.2064739167690277
1492611706.7104788,4954,0.18635287880897522
1492611709.9764938,4962,0.1742110550403595
1492611713.638862,4971,0.1623384654521942
1492611714.9241836,4974,0.18704718351364136
1492611715.7726345,4976,0.18898293375968933
1492611716.194621,4977,0.16666504740715027
1492611734.4289174,5021,0.12859973311424255
1492611736.897099,5027,0.13675761222839355
1492611738.1410146,5030,0.1899855136871338
1492611741.0398211,5037,0.16034828126430511
1492611746.2256162,5050,0.16575098037719727
1492611747.0382218,5052,0.11435071378946304
1492611747.467221,5053,0.1784489005804062
1492611750.4157555,5060,0.1792541891336441
1492611757.6056612,5078,0.1809597909450531
1492611767.0496657,5101,0.17971982061862946
1492611769.027941,5106,0.1606685221195221
1492611777.1746852,5126,0.15530231595039368
1492611777.93954,5128,0.16248652338981628
1492611780.4130194,5134,0.13715675473213196
1492611791.0388312,5160,0.16743014752864838
1492611793.1773376,5165,0.16250813007354736
1492611800.1299098,5182,0.16616448760032654
1492611807.365655,5200,0.14035406708717346
1492611810.6789155,5208,0.2113437056541443
1492611820.0874867,5231,0.16919197142124176
1492611821.6533995,5235,0.17002081871032715
1492611823.2742052,5239,0.16725243628025055
1492611823.7032113,5240,0.12478568404912949
1492611834.2353055,5266,0.16180866956710815
1492611843.7038798,5289,0.17511603236198425
1492611855.4263606,5318,0.19979621469974518
1492611859.7643008,5329,0.1545228660106659
1492611866.200589,5345,0.15088403224945068
1492611871.869222,5359,0.14358839392662048
1492611872.2811003,5360,0.17900718748569489
1492611880.337729,5380,0.1841181516647339
1492611890.0521884,5404,0.18618255853652954
1492611896.516124,5420,0.12470114231109619
1492611904.2139604,5439,0.14310529828071594
1492611905.399482,5442,0.1576346457004547
1492611907.325866,5447,0.1757015585899353
1492611922.604006,5484,0.14448486268520355
1492611925.424983,5491,0.15527626872062683
1492611927.0898187,5495,0.18779918551445007
1492611929.5401568,5501,0.18235516548156738
1492611932.0009542,5507,0.1630493551492691
1492611934.01828,5512,0.14763040840625763
1492611935.2278922,5515,0.18556298315525055
1492611935.9995205,5517,0.16191734373569489
1492611945.7118754,5541,0.15173037350177765
1492611949.1423144,5549,0.1763754040002823
1492611956.1102707,5566,0.1878027617931366
1492611958.180673,5571,0.18749111890792847
1492611958.976381,5573,0.16643528640270233
1492611963.9071524,5585,0.1348302811384201
1492611964.6574004,5587,0.20113471150398254
1492611967.05945,5593,0.15395553410053253
1492611972.1323216,5605,0.15616361796855927
1492611974.1583576,5610,0.1874559223651886
1492611978.1898825,5620,0.13843460381031036
1492611982.3004134,5630,0.17482149600982666
1492611993.7948346,5658,0.1724787950515747
1492611994.5729415,5660,0.18625329434871674
1492611996.2000535,5664,0.1634647250175476
1492612002.3310454,5679,0.13385026156902313
1492612019.1657708,5720,0.16704486310482025
1492612020.3493135,5723,0.17204801738262177
1492612027.7528276,5741,0.1403157114982605
1492612034.9740896,5759,0.14632955193519592
1492612041.837644,5776,0.14618384838104248
1492612043.0890102,5779,0.1562967449426651
1492612045.1311064,5784,0.21270057559013367
1492612047.0735826,5789,0.1417892575263977
1492612054.6530674,5807,0.1641346514225006
1492612055.0597763,5808,0.1592472940683365
1492612061.8687935,5825,0.16279399394989014
1492612063.1081316,5828,0.1510649025440216
1492612066.053967,5835,0.15840737521648407
1492612077.353808,5862,0.18057988584041595
1492612078.1715498,5864,0.185280904173851
1492612081.1267467,5871,0.1985892951488495
1492612088.4027212,5889,0.15484386682510376
1492612092.053486,5898,0.16913703083992004
1492612095.7112854,5907,0.16252164542675018
1492612099.814009,5917,0.1781940758228302
1492612104.3971152,5928,0.16272857785224915
1492612106.0099018,5932,0.18857577443122864
1492612106.3781345,5933,0.19792601466178894
1492612114.1625915,5952,0.1434493064880371
1492612116.2057226,5957,0.1543215662240982
1492612116.9393013,5959,0.1677832007408142
1492612118.6604443,5963,0.17399856448173523
1492612122.3844206,5972,0.16846150159835815
1492612129.6579216,5990,0.1866096556186676
1492612137.9362097,6010,0.15231415629386902
1492612139.9315207,6015,0.15291902422904968
1492612143.5321481,6024,0.17843925952911377
1492612145.987813,6030,0.2043415904045105
1492612146.4208763,6031,0.16181214153766632
1492612148.132714,6035,0.19446329772472382
1492612149.3223183,6038,0.13772091269493103
1492612158.5250885,6060,0.168786883354187
1492612165.855375,6078,0.13330939412117004
1492612167.5133536,6082,0.17311446368694305
1492612169.5288496,6087,0.17196936905384064
1492612175.9051003,6103,0.18722224235534668
1492612176.7234626,6105,0.16839948296546936
1492612180.7786472,6115,0.15177175402641296
1492612183.3047965,6121,0.16902011632919312
1492612184.14162,6123,0.1661330610513687
1492612186.6463075,6129,0.17831557989120483
1492612187.5009139,6131,0.15462058782577515
1492612188.2933667,6133,0.17426781356334686
1492612193.110162,6145,0.1727084070444107
1492612193.9709458,6147,0.171482115983963
1492612194.8426082,6149,0.1434866338968277
1492612204.2731154,6172,0.18948467075824738
1492612208.0278854,6181,0.18041980266571045
1492612209.2741365,6184,0.14510121941566467
1492612215.8313901,6200,0.1916312724351883
1492612220.3497334,6211,0.1659824103116989
1492612221.1608574,6213,0.163474440574646
1492612223.76624,6219,0.1690329760313034
1492612229.0866385,6232,0.16498206555843353
1492612231.056672,6237,0.16406752169132233
1492612233.838795,6244,0.17237265408039093
1492612236.2500665,6250,0.17849761247634888
1492612241.4479115,6263,0.19063444435596466
1492612252.1207154,6289,0.16621851921081543
1492612261.5570192,6312,0.14382442831993103
1492612263.0877962,6316,0.16221711039543152
1492612263.4827597,6317,0.19826453924179077
1492612266.3240602,6324,0.16716574132442474
1492612273.202291,6341,0.1669548600912094
1492612277.6630404,6352,0.15071170032024384
1492612282.1575549,6363,0.21458372473716736
1492612284.9836712,6370,0.13507679104804993
1492612287.5237095,6376,0.14461927115917206
1492612297.6634588,6400,0.21760909259319305
1492612320.1161497,6455,0.19418588280677795
1492612321.6403584,6459,0.18115323781967163
1492612327.015551,6472,0.16645289957523346
1492612332.9461737,6487,0.15528038144111633
1492612336.2848763,6495,0.19493204355239868
1492612336.7094917,6496,0.16203996539115906
1492612338.356565,6500,0.1539926826953888
1492612342.5385566,6510,0.18275800347328186
1492612346.695327,6520,0.16291765868663788
1492612347.1076806,6521,0.17108950018882751
1492612347.5420964,6522,0.14892137050628662
1492612350.7454872,6530,0.18518663942813873
1492612358.7137377,6550,0.19456541538238525
1492612368.5128055,6574,0.1649334579706192
1492612371.3340297,6581,0.18080973625183105
1492612372.5254965,6584,0.18832312524318695
1492612376.6538606,6594,0.16839763522148132
1492612380.4623463,6603,0.14795824885368347
1492612381.6663332,6606,0.14305366575717926
1492612385.7320755,6616,0.15371984243392944
1492612387.753321,6621,0.163270965218544
1492612402.5049365,6657,0.14398962259292603
1492612406.199955,6666,0.15414059162139893
1492612406.995075,6668,0.22657936811447144
1492612408.5326526,6672,0.14353418350219727
1492612410.9060955,6678,0.19129759073257446
1492612412.1153052,6681,0.1259777843952179
1492612414.9245908,6688,0.16839158535003662
1492612418.1866457,6696,0.1626027226448059
1492612419.474857,6699,0.15918773412704468
1492612422.7574365,6707,0.19170908629894257
1492612424.320554,6711,0.16509787738323212
1492612425.9946942,6715,0.17269165813922882
1492612435.4381733,6738,0.18609941005706787
1492612437.0436397,6742,0.19761109352111816
1492612439.8837087,6749,0.1702684611082077
1492612441.5132644,6753,0.17356057465076447
1492612446.1062016,6764,0.16081427037715912
1492612450.8694437,6776,0.18504826724529266
1492612457.396392,6792,0.1712358146905899
1492612467.5959864,6817,0.16440875828266144
1492612473.583148,6832,0.174555242061615
1492612479.1843138,6846,0.1624888926744461
1492612482.50784,6854,0.15913882851600647
1492612485.7947903,6862,0.1644916832447052
1492612488.2769592,6868,0.17156566679477692
1492612488.6427753,6869,0.16615574061870575
1492612499.6736333,6895,0.11803420633077621
1492612505.5733073,6909,0.12850183248519897
1492612515.855757,6934,0.14993222057819366
1492612522.81682,6951,0.177059143781662
1492612527.6625257,6963,0.147185817360878
1492612528.8909996,6966,0.14751212298870087
1492612531.3479757,6972,0.13745146989822388
1492612538.6423013,6990,0.17070487141609192
1492612539.4616642,6992,0.16816256940364838
1492612546.9180074,7010,0.18167948722839355
1492612548.6159801,7014,0.16905945539474487
1492612557.156112,7035,0.16307544708251953
1492612558.8020627,7039,0.1710108071565628
1492612561.6638894,7046,0.16884645819664001
1492612566.7473066,7059,0.142933651804924
1492612569.2525616,7065,0.13490761816501617
1492612574.968879,7079,0.14016300439834595
1492612579.7897568,7091,0.15638016164302826
1492612585.8827636,7106,0.14092686772346497
1492612589.1429622,7114,0.15541671216487885
1492612589.5766268,7115,0.15718480944633484
1492612598.6629412,7137,0.2045552134513855
1492612600.2741516,7141,0.15374654531478882
1492612605.8434567,7155,0.1928989142179489
1492612610.6596541,7167,0.13569247722625732
1492612611.0292702,7168,0.16863733530044556
1492612613.8201265,7175,0.17348098754882812
1492612619.4819906,7189,0.1776132881641388
1492612621.9036708,7195,0.1698669195175171
1492612624.9003232,7202,0.16715148091316223
1492612625.6660652,7204,0.16945171356201172
1492612629.3610423,7213,0.18295419216156006
1492612630.1649446,7215,0.18321619927883148
1492612630.5859628,7216,0.1532650589942932
1492612638.4424882,7235,0.19156013429164886
1492612639.6162896,7238,0.12534263730049133
1492612643.3918273,7247,0.17327013611793518
1492612648.6961884,7260,0.18686296045780182
1492612658.439019,7284,0.15432769060134888
1492612665.0225167,7300,0.15627601742744446
1492612669.6282866,7311,0.1469373106956482
1492612677.0020328,7329,0.15648111701011658
1492612681.0085828,7339,0.16025972366333008
1492612681.3929377,7340,0.15780524909496307
1492612683.7293978,7346,0.15366996824741364
1492612686.4974017,7353,0.16158580780029297
1492612688.105521,7357,0.16939714550971985
1492612688.535109,7358,0.14133936166763306
1492612688.956576,7359,0.153990238904953
1492612698.1952453,7381,0.19992080330848694
1492612698.6247787,7382,0.14168930053710938
1492612700.20071,7386,0.17244023084640503
1492612701.0629373,7388,0.1772415041923523
1492612704.7285254,7397,0.1706622987985611
1492612706.3917634,7401,0.15142397582530975
1492612718.4252896,7430,0.1795872449874878
1492612718.8048592,7431,0.13533245027065277
1492612722.4476578,7440,0.1772109568119049
1492612723.7502542,7443,0.16862036287784576
1492612726.7505162,7450,0.18335944414138794
1492612730.7530909,7460,0.16895011067390442
1492612731.1798835,7461,0.1558421403169632
1492612732.0017173,7463,0.14443731307983398
1492612734.1483698,7468,0.1698971390724182
1492612736.6067908,7474,0.17280197143554688
1492612738.164763,7478,0.21391132473945618
1492612738.991586,7480,0.19985803961753845
1492612745.454994,7496,0.19393768906593323
1492612747.9583707,7502,0.1282205432653427
1492612748.3840027,7503,0.18578138947486877
1492612751.5760915,7511,0.16567690670490265
1492612759.1603446,7530,0.15907743573188782
1492612766.0299785,7547,0.17024552822113037
1492612776.7375124,7573,0.16370044648647308
1492612785.8923218,7596,0.21450908482074738
1492612791.1937263,7609,0.1415218859910965
1492612792.445009,7612,0.183026984333992
1492612804.898737,7643,0.17810741066932678
1492612805.3196993,7644,0.16342006623744965
1492612811.7336824,7660,0.16301676630973816
1492612812.169403,7661,0.17659348249435425
1492612816.4080756,7671,0.16024424135684967
1492612817.635506,7674,0.21045657992362976
1492612818.4782307,7676,0.16974011063575745
1492612823.001978,7687,0.1744520366191864
1492612825.4725378,7693,0.1508181095123291
1492612826.6589541,7696,0.1802094280719757
1492612828.2598739,7700,0.16022953391075134
1492612835.7462924,7718,0.1666736602783203
1492612836.1608589,7719,0.15379442274570465
1492612837.7595317,7723,0.162819504737854
1492612838.9433815,7726,0.16403377056121826
1492612839.795852,7728,0.1513078510761261
1492612845.7799268,7742,0.17887245118618011
1492612847.4139488,7746,0.16811853647232056
1492612851.7386515,7757,0.11947625130414963
1492612852.9176893,7760,0.1685045063495636
1492612861.2199972,7780,0.12450805306434631
1492612864.5433986,7788,0.15791811048984528
1492612868.676858,7798,0.16017064452171326
1492612869.10869,7799,0.15264563262462616
1492612873.786439,7810,0.15126439929008484
1492612883.163763,7833,0.13767299056053162
1492612885.1029944,7838,0.17608001828193665
1492612892.1397803,7855,0.17108134925365448
1492612909.8027835,7899,0.16248241066932678
1492612910.2055795,7900,0.16588333249092102
1492612911.913038,7904,0.1777343451976776
1492612913.6320765,7908,0.14174498617649078
1492612920.890959,7926,0.16543152928352356
1492612923.2383084,7932,0.1575268805027008
1492612940.5421703,7975,0.14684513211250305
1492612943.8338354,7983,0.1599530130624771
1492612947.0893497,7991,0.13913214206695557
1492612947.4835055,7992,0.17527134716510773
1492612954.7296906,8009,0.13759663701057434
1492612959.9365952,8022,0.16315504908561707
1492612961.559372,8026,0.15679264068603516
1492612965.9425888,8037,0.16328710317611694
1492612970.936724,8049,0.15115168690681458
1492612972.0960398,8052,0.18092890083789825
1492612972.9638443,8054,0.14752249419689178
1492612974.5724552,8058,0.19050003588199615
1492612977.6982222,8066,0.17248423397541046
1492613001.9448571,8126,0.16900625824928284
1492613004.3365598,8132,0.17976225912570953
1492613004.7259855,8133,0.1756032258272171
1492613011.5297654,8150,0.16887405514717102
1492613014.3942108,8157,0.16765260696411133
1492613023.7410743,8180,0.16606488823890686
1492613025.3008463,8184,0.16017457842826843
1492613029.7095406,8195,0.2141183465719223
1492613030.9971762,8198,0.17647825181484222
1492613037.857329,8215,0.17352581024169922
1492613040.3850703,8221,0.14157480001449585
1492613045.6011813,8234,0.1555788666009903
1492613053.66237,8254,0.1551838219165802
1492613057.2098744,8263,0.194081112742424
1492613063.58348,8279,0.1534089297056198
1492613064.3672545,8281,0.16836772859096527
1492613068.0609741,8290,0.1482098549604416
1492613071.6807723,8299,0.18010930716991425
1492613074.9958615,8307,0.16352154314517975
1492613083.033222,8327,0.18564744293689728
1492613083.8341548,8329,0.15709982812404633
1492613084.9902582,8332,0.17286187410354614
1492613085.8298852,8334,0.1842779517173767
1492613088.2036378,8340,0.18943169713020325
1492613092.9809668,8352,0.13583360612392426
1492613093.4203517,8353,0.1493774652481079
1492613096.3169026,8360,0.17775043845176697
1492613097.4804866,8363,0.18709076941013336
1492613099.5590868,8368,0.1701667606830597
1492613102.408889,8375,0.17506983876228333
1492613103.183914,8377,0.14357620477676392
1492613123.976348,8428,0.1808018535375595
1492613128.3896923,8439,0.16287946701049805
1492613129.6818528,8442,0.17658308148384094
1492613131.7782779,8447,0.17137618362903595
1492613138.314126,8463,0.16189119219779968
1492613139.8774624,8467,0.14974066615104675
1492613140.3098729,8468,0.16911235451698303
1492613141.11303,8470,0.1738871932029724
1492613145.0831058,8480,0.1782800853252411
1492613146.7133148,8484,0.12262056767940521
1492613148.3157663,8488,0.1831495463848114
1492613151.83689,8497,0.19974224269390106
1492613152.2693324,8498,0.15983718633651733
1492613154.3451812,8503,0.20699867606163025
1492613155.9537418,8507,0.1451920121908188
1492613156.3891616,8508,0.1879555732011795
1492613162.294815,8523,0.1662658452987671
1492613175.1073964,8554,0.19695845246315002
1492613180.018504,8566,0.15277501940727234
1492613182.8906806,8573,0.15704114735126495
1492613184.9865925,8578,0.18059363961219788
1492613190.712626,8592,0.19213129580020905
1492613194.5398686,8601,0.1857999563217163
1492613200.5873833,8616,0.15428747236728668
1492613205.028539,8627,0.1809852570295334
1492613207.8545153,8634,0.15643535554409027
1492613208.2860353,8635,0.14521196484565735
1492613212.0264502,8644,0.2061646580696106
1492613227.3666422,8682,0.19469928741455078
1492613228.568363,8685,0.18556730449199677
1492613229.3560424,8687,0.13413742184638977
1492613230.5287325,8690,0.1735684722661972
1492613230.9368148,8691,0.1819220781326294
1492613232.5803554,8695,0.16398270428180695
1492613245.8053572,8727,0.14447912573814392
1492613251.4608667,8741,0.21215450763702393
1492613262.3466408,8768,0.18330392241477966
1492613264.8197515,8774,0.17572374641895294
1492613266.4601336,8778,0.1889018565416336
1492613273.8291318,8796,0.19476227462291718
1492613275.853328,8801,0.15264560282230377
1492613282.006975,8816,0.17840993404388428
1492613283.1833227,8819,0.16923308372497559
1492613284.3649457,8822,0.16394948959350586
1492613292.8657634,8843,0.14639459550380707
1492613297.343716,8854,0.11399068683385849
1492613302.6450298,8867,0.15643146634101868
1492613303.0586822,8868,0.19808828830718994
1492613307.2037616,8878,0.15285129845142365
1492613308.4301133,8881,0.16319459676742554
1492613310.112857,8885,0.18383094668388367
1492613317.1258276,8902,0.1353190541267395
1492613317.93914,8904,0.15602228045463562
1492613319.132137,8907,0.17319828271865845
1492613327.6567247,8928,0.156716987490654
1492613328.4228091,8930,0.15990421175956726
1492613330.3879173,8935,0.17938651144504547
1492613334.9793606,8946,0.15644381940364838
1492613338.373531,8954,0.1743319034576416
1492613339.988899,8958,0.12750229239463806
1492613346.737348,8975,0.19594241678714752
1492613349.2348373,8981,0.17900648713111877
1492613353.259462,8991,0.17985567450523376
1492613354.03993,8993,0.1595669984817505
1492613356.5096173,8999,0.18358832597732544
1492613358.6945662,9004,0.18789874017238617
1492613360.7781594,9009,0.1516244113445282
1492613362.0124624,9012,0.15322671830654144
1492613368.1586738,9027,0.16503466665744781
1492613368.5623782,9028,0.20934109389781952
1492613379.372827,9055,0.16613677144050598
1492613382.5692742,9063,0.1433718055486679
1492613386.5655622,9073,0.17235684394836426
1492613390.9871764,9084,0.16085968911647797
1492613399.5570836,9105,0.18997825682163239
1492613406.5024114,9122,0.1615549921989441
1492613406.9032788,9123,0.18111880123615265
1492613420.159741,9155,0.17972835898399353
1492613420.5386527,9156,0.13804695010185242
1492613423.0622005,9162,0.17530469596385956
1492613444.8488796,9214,0.20301766693592072
1492613445.7226784,9216,0.1395929902791977
1492613448.6803753,9223,0.15778100490570068
1492613449.977305,9226,0.16545942425727844
1492613452.9883184,9233,0.15698690712451935
1492613463.9901483,9260,0.19498732686042786
1492613472.7633293,9281,0.17790547013282776
1492613476.7231436,9291,0.18731442093849182
1492613483.3671117,9307,0.17627479135990143
1492613484.1638148,9309,0.13790196180343628
1492613485.0029278,9311,0.1574556827545166
1492613486.9965415,9316,0.20780494809150696
1492613500.2502365,9348,0.16834121942520142
1492613502.302083,9353,0.1858658343553543
1492613506.8239393,9364,0.14711350202560425
1492613507.1935635,9365,0.12242084741592407
1492613507.600811,9366,0.1619192212820053
1492613508.8222435,9369,0.1769132763147354
1492613515.4028234,9385,0.1435852348804474
1492613526.2993925,9412,0.14766660332679749
1492613527.472818,9415,0.17001810669898987
1492613535.5231276,9435,0.14843051135540009
1492613537.9998064,9441,0.17147916555404663
1492613538.3926566,9442,0.1595679521560669
1492613549.0528047,9468,0.12429946660995483
1492613551.8648403,9475,0.16224141418933868
1492613554.7056308,9482,0.21934230625629425
1492613568.3853307,9515,0.19888819754123688
1492613569.6869576,9518,0.14966917037963867
1492613577.3952003,9537,0.1453060656785965
1492613577.8316329,9538,0.17085126042366028
1492613581.4060247,9547,0.1792963743209839
1492613584.2579515,9554,0.12739291787147522
1492613585.5479538,9557,0.18337656557559967
1492613588.5630364,9564,0.20650655031204224
1492613589.797222,9567,0.17258916795253754
1492613597.780973,9586,0.2029290348291397
1492613599.0800343,9589,0.164329394698143
1492613603.58755,9600,0.1678624451160431
1492613608.1602056,9611,0.1917969286441803
1492613612.2080061,9621,0.1862974613904953
1492613612.9719267,9623,0.1685926914215088
1492613613.4008212,9624,0.17312096059322357
1492613614.6265724,9627,0.15649904310703278
1492613624.6972442,9651,0.16388654708862305
1492613626.7206752,9656,0.15244904160499573
1492613627.1530528,9657,0.13761183619499207
1492613628.8108742,9661,0.15512733161449432
1492613636.3979805,9680,0.1653505563735962
1492613636.8115976,9681,0.1603155881166458
1492613640.5443077,9690,0.15032285451889038
1492613643.9083688,9698,0.15899400413036346
1492613648.9332685,9710,0.15275494754314423
1492613664.1301608,9747,0.13389797508716583
1492613665.3311691,9750,0.16517232358455658
1492613669.0173774,9759,0.14521710574626923
1492613669.4268265,9760,0.16016072034835815
1492613671.8540695,9766,0.17072485387325287
1492613672.5804918,9768,0.17669609189033508
1492613676.2289872,9777,0.1437700241804123
1492613690.5219321,9812,0.15078087151050568
1492613692.525072,9817,0.18498951196670532
1492613701.9018164,9840,0.16184072196483612
1492613703.1577375,9843,0.18964119255542755
1492613704.356681,9846,0.20075294375419617
1492613707.9752827,9855,0.17841795086860657
1492613719.4847162,9883,0.16977767646312714
1492613729.5134916,9907,0.18951353430747986
1492613733.5956457,9917,0.1694568395614624
1492613756.218643,9972,0.18422628939151764
1492613758.5830715,9978,0.18789725005626678
1492613760.2881896,9982,0.18162046372890472
1492613761.5346,9985,0.18365517258644104
1492613765.9943573,9996,0.14205370843410492
1492613767.1972048,9999,0.18485286831855774


==> results/run_add-rma-exp-tanh-run_1,tag_loss.csv <==
Wall time,Step,Value
1493456234.0786946,18,1.0697267055511475
1493456239.639018,24,0.9742710590362549
1493456255.0743554,40,0.24262255430221558
1493456256.9332194,42,0.1809386909008026
1493456259.8657796,45,0.3294249176979065
1493456270.0408204,56,0.2066686749458313
1493456284.358731,71,0.24131301045417786
1493456287.2709465,74,0.22371461987495422
1493456306.1837385,94,0.22336381673812866
1493456318.0856388,106,0.19696173071861267
1493456337.1963837,126,0.17515701055526733
1493456366.0239367,155,0.17035339772701263
1493456369.0308516,158,0.2174118608236313
1493456377.9061985,167,0.15853455662727356
1493456394.7326853,183,0.14773046970367432
1493456396.6752388,185,0.1862153261899948
1493456440.2252584,229,0.17700448632240295
1493456444.9691257,234,0.2114347219467163
1493456460.114299,249,0.17541444301605225
1493456465.7334282,255,0.1761125773191452
1493456470.8301167,260,0.15101832151412964
1493456477.5526764,267,0.1756376326084137
1493456483.4946887,273,0.1835392862558365
1493456517.9486997,308,0.15816691517829895
1493456519.9274871,310,0.191890686750412
1493456528.135456,318,0.17532293498516083
1493456549.2912683,339,0.1928340047597885
1493456556.9632487,347,0.20043569803237915
1493456576.1010828,367,0.1373249888420105
1493456627.3953357,421,0.17127195000648499
1493456628.368092,422,0.1663244068622589
1493456643.85547,439,0.17067113518714905
1493456646.5211344,442,0.17851126194000244
1493456649.5799844,445,0.15123985707759857
1493456663.2528684,460,0.17161618173122406
1493456665.9583147,463,0.1928386241197586
1493456666.883228,464,0.17238366603851318
1493456675.9061613,474,0.1765127182006836
1493456693.1001227,493,0.1432170569896698
1493456713.4363663,514,0.14521431922912598
1493456728.798451,531,0.18131566047668457
1493456733.378303,536,0.16072432696819305
1493456759.0732102,563,0.1524898111820221
1493456768.2827375,573,0.19212231040000916
1493456773.5790594,579,0.13066211342811584
1493456780.173629,586,0.17246407270431519
1493456781.137709,587,0.18902945518493652
1493456811.7192957,620,0.15780510008335114
1493456813.4674582,622,0.18709538877010345
1493456824.1647446,634,0.16831208765506744
1493456830.8885016,641,0.17430664598941803
1493456831.7038758,642,0.15940186381340027
1493456833.6109898,644,0.18371471762657166
1493456836.2118745,647,0.17012912034988403
1493456838.0772347,649,0.18429045379161835
1493456849.7286472,661,0.1645488739013672
1493456858.6453125,671,0.20383493602275848
1493456898.1042528,714,0.19905760884284973
1493456905.6388009,722,0.17969584465026855
1493456913.1051064,730,0.1740504801273346
1493456921.057051,739,0.1734178215265274
1493456933.1654255,752,0.17793434858322144
1493456936.5253625,756,0.1435813307762146
1493456944.535451,765,0.17703497409820557
1493456948.213491,769,0.12004359811544418
1493456949.9876509,771,0.13312795758247375
1493456951.8596811,773,0.14672991633415222
1493456958.3651397,780,0.18121284246444702
1493456962.8063724,785,0.19804391264915466
1493456964.6904645,787,0.19514527916908264
1493456969.2661586,792,0.2003338634967804
1493456970.9709754,794,0.17504501342773438
1493456974.4335732,798,0.1553163081407547
1493456978.5783284,802,0.19013379514217377
1493456983.988803,808,0.15788652002811432
1493456984.8363535,809,0.1530265212059021
1493457004.9586427,832,0.1993730217218399
1493457008.607958,836,0.16351936757564545
1493457037.913683,869,0.16556307673454285
1493457044.396531,876,0.15428881347179413
1493457049.7233174,882,0.16155484318733215
1493457062.3983767,896,0.13904953002929688
1493457065.881268,900,0.15616479516029358
1493457072.4044192,907,0.15994274616241455
1493457074.0396006,909,0.21014195680618286
1493457081.1216073,917,0.1475701630115509
1493457093.805444,931,0.15287789702415466
1493457094.8095582,932,0.20284409821033478
1493457103.5243106,942,0.1425061970949173
1493457106.4383087,945,0.1615026742219925
1493457114.6459296,954,0.1921645998954773
1493457121.7710218,962,0.16510342061519623
1493457129.8833392,971,0.16488778591156006
1493457130.71374,972,0.18414562940597534
1493457136.0225153,978,0.1587158441543579
1493457136.9389794,979,0.16822554171085358
1493457141.0559554,984,0.17365337908267975
1493457157.277176,1002,0.15287050604820251
1493457160.0766304,1005,0.16487297415733337
1493457168.0827508,1014,0.16619078814983368
1493457194.559508,1044,0.17850397527217865
1493457208.8017437,1057,0.13846251368522644
1493457213.9626424,1063,0.18699949979782104
1493457216.6645172,1066,0.18808147311210632
1493457218.5389075,1068,0.1787194013595581
1493457222.0262668,1072,0.16234755516052246
1493457227.2610505,1078,0.11647901684045792
1493457231.4740133,1083,0.14999067783355713
1493457240.2238839,1093,0.12060093879699707
1493457245.7078774,1099,0.10860569775104523
1493457250.675222,1104,0.09055016189813614
1493457259.168557,1114,0.10454641282558441
1493457296.1646109,1156,0.07380091398954391
1493457299.668155,1160,0.0624651201069355
1493457300.5405834,1161,0.06313174962997437
1493457301.384683,1162,0.07550467550754547
1493457317.3419576,1180,0.07257065176963806
1493457328.6851149,1193,0.05565544590353966
1493457341.1394687,1206,0.058177974075078964
1493457364.1694014,1232,0.050788410007953644
1493457374.5269096,1244,0.04821533337235451
1493457384.5132606,1255,0.030529407784342766
1493457387.0038264,1258,0.04052864760160446
1493457390.0109508,1261,0.03335236757993698
1493457408.0654612,1281,0.03359293192625046
1493457413.2665303,1287,0.026944221928715706
1493457419.8008294,1294,0.0325135812163353
1493457424.852019,1300,0.032849881798028946
1493457439.487025,1316,0.02529200166463852
1493457442.0125985,1319,0.02034744806587696
1493457451.963874,1330,0.018699629232287407
1493457454.6089525,1333,0.01947910338640213
1493457457.129392,1336,0.02258363366127014
1493457458.0628214,1337,0.01635371521115303
1493457500.8245604,1385,0.006482817232608795
1493457503.3516412,1388,0.010336540639400482
1493457506.166673,1391,0.006984165869653225
1493457506.9408855,1392,0.012826118618249893
1493457527.7128954,1414,0.006948371883481741
1493457538.4050558,1426,0.006236483808606863
1493457547.449592,1436,0.004470424726605415
1493457551.2172554,1440,0.004332012962549925
1493457573.1635673,1465,0.006569724529981613
1493457573.96995,1466,0.005406396463513374
1493457583.885432,1477,0.0033795021008700132
1493457591.1756623,1485,0.003508644877001643
1493457594.8237333,1489,0.004583529196679592
1493457596.5207682,1491,0.003944689407944679
1493457626.0173953,1523,0.002116622868925333
1493457629.542822,1527,0.0031178768258541822
1493457652.4456916,1552,0.002062658779323101
1493457666.0706909,1568,0.0038045309484004974
1493457667.0601249,1569,0.0014332864666357636
1493457680.40882,1584,0.002129089552909136
1493457684.026602,1588,0.0026387053076177835
1493457698.862935,1604,0.0028227148577570915
1493457699.6922297,1605,0.0050512817688286304
1493457718.8871782,1627,0.0034363269805908203
1493457723.3161545,1632,0.002351220464333892
1493457728.120546,1637,0.002346525201573968
1493457730.679035,1640,0.004298858344554901
1493457735.0738616,1645,0.004265989642590284
1493457737.8722575,1648,0.002247513271868229
1493457748.827148,1660,0.0013195615028962493
1493457756.0435247,1668,0.002155345631763339
1493457762.1320796,1675,0.001879321876913309
1493457768.4321415,1682,0.0020562864374369383
1493457776.4595888,1691,0.0019434916321188211
1493457780.3725915,1695,0.00231779832392931
1493457782.1258788,1697,0.0021624581422656775
1493457784.0371833,1699,0.0011883873958140612
1493457787.3602755,1702,0.00302872434258461
1493457793.3248596,1709,0.001357525703497231
1493457801.5483787,1718,0.0021925903856754303
1493457810.8528867,1728,0.0024346308782696724
1493457814.3435714,1732,0.0011189129436388612
1493457816.1291392,1734,0.0010347955394536257
1493457818.6185484,1737,0.001977832056581974
1493457823.2454133,1742,0.0018683548551052809
1493457826.2091908,1745,0.003175007179379463
1493457827.1081204,1746,0.0030562549363821745
1493457845.0659366,1766,0.0026060238014906645
1493457852.7316463,1775,0.0015671344008296728
1493457857.847555,1781,0.0008597771520726383
1493457863.838237,1788,0.0013369524385780096
1493457864.6448572,1789,0.001579909585416317
1493457872.6735902,1798,0.0007913606241345406
1493457879.567295,1805,0.0012037899577990174
1493457898.2958078,1826,0.0015174166765064
1493457902.128464,1830,0.0013746190816164017
1493457911.1430695,1840,0.0012029919307678938
1493457914.7655265,1844,0.0010364525951445103
1493457922.9355698,1853,0.0011763394577428699
1493457934.2801816,1866,0.0009998553432524204
1493457936.7902377,1869,0.0016943905502557755
1493457942.1721485,1875,0.002117621013894677
1493457944.2519827,1877,0.0007339965086430311
1493457974.934838,1911,0.002999167889356613
1493457980.790473,1917,0.001439036801457405
1493457996.4498432,1934,0.0010267006000503898
1493458004.9771476,1944,0.0009032831876538694
1493458007.7173643,1947,0.001206078683026135
1493458009.4934099,1949,0.00130547140724957
1493458025.3979251,1967,0.0010027982061728835
1493458038.0567224,1981,0.0012224477250128984
1493458039.7329578,1983,0.001336758374236524
1493458056.2824314,2001,0.0009223758243024349
1493458059.6611786,2005,0.0012407840695232153
1493458066.8633149,2013,0.0015233135782182217
1493458082.0710664,2030,0.0007713455124758184
1493458087.5366461,2036,0.001094257109798491
1493458109.2478485,2060,0.0014981473796069622
1493458121.6101775,2073,0.0005360561772249639
1493458124.3112533,2076,0.0008147635962814093
1493458125.242482,2077,0.0016164577100425959
1493458127.2670386,2079,0.0018482324667274952
1493458129.0214632,2081,0.0016870831605046988
1493458132.5208855,2085,0.0009496103739365935
1493458135.9225278,2089,0.0006010630750097334
1493458142.2613778,2096,0.0019851322285830975
1493458156.6997118,2111,0.0008870021556504071
1493458187.5190182,2145,0.0010587881552055478
1493458191.0698714,2149,0.001146624330431223
1493458197.4178805,2156,0.0012119975872337818
1493458205.3702857,2165,0.0010149581357836723
1493458215.9654584,2177,0.0005761677166447043
1493458224.7363474,2187,0.0011348470579832792
1493458226.6383965,2189,0.0005074155051261187
1493458228.347733,2191,0.0006015870021656156
1493458232.9542212,2196,0.0005984653253108263
1493458235.5163743,2199,0.0007930161082185805
1493458243.0393379,2207,0.0007721844594925642
1493458246.7713165,2211,0.0005935995723120868
1493458264.34497,2231,0.0009195674792863429
1493458268.7715437,2236,0.0006460286094807088
1493458269.7500231,2237,0.0005437862128019333
1493458271.3058586,2239,0.0008580361609347165
1493458274.1516721,2242,0.0018259172793477774
1493458277.7370026,2246,0.0008701492915861309
1493458278.792069,2247,0.0007225990411825478
1493458284.5565758,2254,0.0013680299744009972
1493458287.1592102,2257,0.000751482555642724
1493458291.418377,2262,0.0004001347697339952
1493458308.5878553,2281,0.0004629796603694558
1493458317.1847713,2291,0.0012559749884530902
1493458322.7245388,2297,0.0006137525197118521
1493458328.5303056,2303,0.0009615732124075294
1493458332.1787035,2307,0.0006959769525565207
1493458342.5049543,2319,0.00033740117214620113
1493458343.3370302,2320,0.001219355734065175
1493458366.2197175,2345,0.000516201660502702
1493458374.0286198,2354,0.0005477266386151314
1493458404.8071346,2389,0.00048634028644300997
1493458405.641778,2390,0.0018072504317387938
1493458407.4459946,2392,0.0009524758206680417
1493458446.8942747,2436,0.0003325743309687823
1493458453.9750059,2444,0.00032788648968562484
1493458460.252017,2451,0.0005908624152652919
1493458461.9309833,2453,0.0008653768454678357
1493458463.6622725,2455,0.0005162209854461253
1493458467.9600637,2460,0.0005393623723648489
1493458490.0256755,2485,0.0005112608196213841
1493458490.9232144,2486,0.0003652964951470494
1493458499.8208835,2496,0.000785711279604584
1493458501.6581964,2498,0.000523144262842834
1493458506.8028955,2503,0.0007693414809182286
1493458518.945163,2517,0.00040651834569871426
1493458524.2550888,2523,0.0006321601686067879
1493458532.0119188,2532,0.0007058250484988093
1493458545.2879589,2547,0.0005489346804097295
1493458548.8986251,2551,0.0003703967377077788
1493458550.6616726,2553,0.001180125866085291
1493458572.8056269,2578,0.0006485852063633502
1493458583.4402921,2590,0.0019495696760714054
1493458591.928954,2600,0.0008251224644482136
1493458597.6482334,2606,0.0005202964530326426
1493458612.5954247,2623,0.0005969543708488345
1493458617.8447168,2629,0.0004845546209253371
1493458618.6513238,2630,0.0004988963482901454
1493458630.825006,2644,0.0008645813795737922
1493458636.1425598,2650,0.0006572497659362853
1493458640.792614,2655,0.0015397712122648954
1493458660.9859183,2678,0.00047223293222486973
1493458667.3276255,2685,0.000415325426729396
1493458671.752036,2690,0.0006522700423374772
1493458684.2439363,2703,0.00025095458840951324
1493458690.5727093,2710,0.0004558119981084019
1493458703.6435523,2725,0.000590580515563488
1493458714.7094135,2737,0.0005612001987174153
1493458717.2682426,2740,0.0009880677098408341
1493458729.6574152,2754,0.0007612127810716629
1493458760.8050923,2789,0.0005527697503566742
1493458761.592044,2790,0.0005232313415035605
1493458762.370292,2791,0.000653628958389163
1493458779.0306194,2809,0.0003192578733433038
1493458791.9886599,2824,0.0007532550371252
1493458834.3242393,2872,0.00031165769905783236
1493458842.14166,2881,0.0002764874370768666
1493458850.2191494,2890,0.00043620719225145876
1493458855.4679303,2896,0.0003761262632906437
1493458874.5124424,2917,0.0008452438050881028
1493458876.1125891,2919,0.0007609724416397512
1493458876.8773153,2920,0.00038638844853267074
1493458919.4740968,2967,0.0005692718550562859
1493458926.698585,2975,0.00111450906842947
1493458946.5005329,2998,0.00032300472958013415
1493458955.203672,3007,0.000631581642664969
1493458958.767592,3011,0.00024426254094578326
1493458962.573347,3015,0.0006547915982082486
1493458973.2610533,3027,0.00021116991410963237
1493458975.9127798,3030,0.00025341115542687476
1493458983.2856278,3038,0.00031630051671527326
1493458985.9648921,3041,0.0005185632035136223
1493459007.4676871,3065,0.0005152977537363768
1493459011.0903509,3069,0.00027101507293991745
1493459012.904619,3071,0.00047285729669965804
1493459038.891005,3099,0.00022143989917822182
1493459059.8945687,3122,0.0003296231443528086
1493459072.973179,3137,0.0003348005993757397
1493459080.0084767,3145,0.0005218378501012921
1493459084.4705734,3150,0.0005801870138384402
1493459089.0470297,3155,0.0005001869285479188
1493459094.3072155,3161,0.00032461818773299456
1493459109.2613206,3177,0.00022858580632600933
1493459125.438526,3195,0.0002844473929144442
1493459126.2957325,3196,0.00026898711803369224
1493459132.8842328,3203,0.0001849229447543621
1493459135.320384,3206,0.00027619930915534496
1493459156.6473496,3230,0.0004969000583514571
1493459159.3154442,3233,0.00021935487166047096
1493459165.3864388,3240,0.000301470048725605
1493459168.136387,3243,0.00021965157066006213
1493459168.9397514,3244,0.0002457886002957821
1493459170.728123,3246,0.000273300422122702
1493459171.5555642,3247,0.0007378606824204326
1493459194.5746393,3272,0.0003073023690376431
1493459202.5816486,3281,0.00017913688498083502
1493459224.9526463,3305,0.0004464265948627144
1493459232.3109276,3313,0.00028003600891679525
1493459245.0382912,3327,0.0004597951774485409
1493459245.9453511,3328,0.00020134623628109694
1493459261.4208183,3345,0.00043930456740781665
1493459287.5721595,3374,0.0005743242218159139
1493459289.2349987,3376,0.00018643734802026302
1493459298.2164688,3386,0.00030223181238397956
1493459314.2028308,3403,0.0003076433204114437
1493459318.6486835,3408,0.00048520235577598214
1493459338.2309437,3430,0.0004967735148966312
1493459345.3181813,3438,0.0003910063533112407
1493459355.1433063,3449,0.00021197974274400622
1493459357.0575426,3451,0.0003426190232858062
1493459362.8161786,3458,0.00047274772077798843
1493459368.6145735,3464,0.0005692311679013073
1493459375.1179807,3471,0.0003043800825253129
1493459380.2287807,3477,0.00024156586732715368
1493459382.912811,3480,0.0009669737191870809
1493459398.1300683,3497,0.00045915142982266843
1493459409.3433921,3509,0.00039927323814481497
1493459411.8442655,3512,0.00039244620711542666
1493459418.3125305,3519,0.00018577878654468805
1493459432.2864823,3535,0.00018211928545497358
1493459434.2757218,3537,0.0002791573933791369
1493459440.0211835,3543,0.00021080489386804402
1493459443.7844372,3547,0.0003592536086216569
1493459458.799924,3563,0.00020511497859843075
1493459473.703436,3580,0.0003887599741574377
1493459491.0819108,3600,0.0003027677012141794
1493459508.3242903,3618,0.00014785064558964223
1493459510.3223376,3620,0.00019162958778906614
1493459512.1912558,3622,0.00021048387861810625
1493459514.8644514,3625,0.0004018408653791994
1493459517.3992229,3628,0.0001396636653225869
1493459532.72175,3645,0.0003825873718596995
1493459542.5448642,3656,0.0002470530162099749
1493459555.5807755,3670,0.00014198408462107182
1493459582.8918357,3700,0.00047303116298280656
1493459585.3553073,3702,0.0005470191827043891
1493459607.1344683,3726,0.0005074997898191214
1493459611.065271,3730,0.0003504732740111649
1493459612.761728,3732,0.0002385270199738443
1493459618.6179008,3738,0.00046533477143384516
1493459621.4873147,3741,0.00013975179172120988
1493459623.2343547,3743,0.00021257332991808653
1493459631.4708996,3752,0.00013742188457399607
1493459637.9521425,3759,0.0001349334925180301
1493459649.641271,3772,0.00017015222692862153
1493459656.9229434,3780,0.00035147438757121563
1493459668.8972032,3793,0.00011430006998125464
1493459670.618032,3795,0.00023910058371257037
1493459673.4173524,3798,0.00017008195572998375
1493459688.4879231,3814,0.00027877333923242986
1493459693.5337193,3819,0.0003093700797762722
1493459695.299429,3821,0.00021960731828585267
1493459704.3639166,3831,0.00018110292148776352
1493459708.034698,3835,0.0001801047910703346
1493459733.863629,3864,0.0005964909214526415
1493459738.015121,3869,0.0005448921001516283
1493459744.0170226,3876,0.00014489071327261627
1493459784.1920807,3920,0.0005222007748670876
1493459791.7400687,3928,0.0004241499409545213
1493459798.39754,3935,0.0004215126973576844
1493459801.8255792,3939,0.000191612693015486
1493459811.5883143,3950,0.00015003306907601655
1493459816.7597942,3956,0.00015335873467847705
1493459822.0193977,3962,0.0005280104232951999
1493459842.1123207,3984,0.00012911634985357523
1493459852.0074408,3995,0.00017681572353467345
1493459856.3737798,4000,0.00011288633686490357
1493459865.3097177,4009,0.00020381181093398482
1493459866.2084332,4010,0.0005573391681537032
1493459877.2312434,4022,0.00016187487926799804
1493459887.1753151,4033,0.0003515679854899645
1493459889.8041916,4036,0.00010030261182691902
1493459898.6181927,4046,0.00010205976286670193
1493459940.6587653,4093,0.0002913004718720913
1493459945.1609647,4098,0.00012368187890388072
1493459946.084451,4099,7.555285992566496e-05
1493459955.7968924,4109,0.0004144938720855862
1493460021.1314714,4182,0.0002854016493074596
1493460030.7437267,4193,0.00043167296098545194
1493460031.6272583,4194,0.00016715354286134243
1493460033.447397,4196,0.00020871257584076375
1493460035.155011,4198,0.0007781583699397743
1493460038.3828433,4201,0.00015173290739767253
1493460039.3314133,4202,0.0001281536533497274
1493460061.4577568,4227,0.00022935541346669197
1493460065.8953216,4232,0.0004777433932758868
1493460068.4371471,4235,0.0003061668248847127
1493460075.4324882,4243,0.0004908553091809154
1493460085.1506681,4254,0.0001692815130809322
1493460093.457706,4263,0.0004344484186731279
1493460096.328834,4266,0.0005757812177762389
1493460097.2888784,4267,0.00022657422232441604
1493460110.8103564,4282,0.0002922980929724872
1493460125.5804803,4298,0.0002451022155582905
1493460131.7180505,4304,0.0003427820047363639
1493460135.1291583,4308,0.00040906784124672413
1493460142.8535492,4317,0.0004814373387489468
1493460144.449842,4319,0.00017880453378893435
1493460152.46338,4328,0.0003645641263574362
1493460156.0924008,4332,0.0005065460572950542
1493460166.3565364,4343,0.0001778348087100312
1493460189.3776112,4369,0.0004948931746184826
1493460198.223203,4378,0.000247829535510391
1493460211.600748,4393,0.00041444404632784426
1493460217.8689966,4400,0.00010225956793874502
1493460223.5046065,4406,0.0004036240861751139
1493460227.1779456,4410,0.0002057649107882753
1493460228.0183709,4411,0.00015528860967606306
1493460244.9479966,4430,0.00044266419718042016
1493460247.724523,4433,0.0005299578770063818
1493460280.387302,4469,0.0001485543034505099
1493460285.7989821,4475,0.00011881909449584782
1493460299.3087327,4490,8.245863136835396e-05
1493460301.184497,4492,0.00010162705439142883
1493460317.2712615,4509,6.267587741604075e-05
1493460318.1557217,4510,0.000125291378935799
1493460335.7158988,4529,0.0001540886878501624
1493460336.7360253,4530,0.0006266870186664164
1493460339.407641,4533,0.0002616841229610145
1493460347.801193,4542,0.00016968089039437473
1493460357.0926669,4553,0.00015273912867996842
1493460379.3961275,4578,0.0001404242211719975
1493460382.0761135,4581,7.158373773563653e-05
1493460392.020273,4592,0.00019356473057996482
1493460394.7182977,4595,9.671937004895881e-05
1493460396.5057282,4597,0.00013298721751198173
1493460398.1461437,4599,0.0007261922000907362
1493460408.9669168,4611,0.0002159690484404564
1493460424.4621718,4628,0.00022862730838824064
1493460443.236041,4649,0.0003133429563604295
1493460449.1028361,4656,7.101538358256221e-05
1493460456.2970235,4664,5.4732772696297616e-05
1493460460.0436473,4668,9.364436846226454e-05
1493460466.3065503,4675,0.00020802707877010107
1493460467.1893878,4676,0.00017047845176421106
1493460468.05639,4677,0.00017026769637595862
1493460476.5741704,4687,0.00012726169370580465
1493460500.5977225,4713,0.00023938824597280473
1493460504.7705863,4718,0.00012424247688613832
1493460519.4581,4734,6.868128548376262e-05
1493460530.1511323,4745,0.00014143233420327306
1493460534.1380603,4749,0.00016058805340435356
1493460535.0144389,4750,0.00018170781549997628
1493460541.9215233,4758,0.00024227773246821016
1493460547.3109324,4764,0.0002462489064782858
1493460549.9360812,4767,0.00021597009617835283
1493460557.7207835,4776,5.610605876427144e-05
1493460561.2282238,4780,0.00012154937576269731
1493460568.1147544,4787,0.00017810851568356156
1493460569.1215243,4788,0.00031880996539257467
1493460574.7771122,4794,0.0004257470718584955
1493460580.472105,4800,0.00010012235725298524
1493460583.0133011,4802,0.0002918345562648028
1493460585.6009471,4805,0.00014672701945528388
1493460617.2380948,4840,0.00010622361151035875
1493460627.2309914,4852,0.00020937247609253973
1493460644.6428108,4871,0.00032343133352696896
1493460646.347664,4873,0.0001588364248163998
1493460665.663873,4894,0.00010713520168792456
1493460684.3746436,4914,0.00019692504429258406
1493460705.5092933,4938,0.00022189866285771132
1493460708.2585902,4941,0.00012063013855367899
1493460720.391229,4954,5.362493538996205e-05
1493460728.1698852,4962,0.0001533687172923237
1493460735.940162,4971,0.0002901857369579375
1493460738.5449927,4974,0.0003287330619059503
1493460740.2668195,4976,0.00019725623133126646
1493460741.0606372,4977,0.00030501600122079253
1493460781.2298522,5021,0.00021552809630520642
1493460786.4240122,5027,8.44941969262436e-05
1493460789.0675385,5030,0.0002590023213997483
1493460795.2162354,5037,5.743537985836156e-05
1493460807.2368884,5050,7.003324571996927e-05
1493460809.1985,5052,0.00011774978338507935
1493460810.138497,5053,9.613504516892135e-05
1493460816.5712485,5060,6.139367178548127e-05
1493460832.8666732,5078,0.00012820494885090739
1493460853.371365,5101,0.00027182104531675577
1493460857.9324791,5106,0.0005369004211388528
1493460875.70049,5126,0.00026521991821937263
1493460877.520079,5128,0.00017351441783830523
1493460883.032058,5134,0.0002751728752627969
1493460905.7413797,5160,0.00018293445464223623
1493460910.4629426,5165,7.285139145096764e-05
1493460925.7105868,5182,0.00013180967653170228
1493460941.5497856,5200,8.714093564776704e-05
1493460949.5751562,5208,9.577766468282789e-05
1493460970.615865,5231,9.924927144311368e-05
1493460974.115427,5235,8.47279152367264e-05
1493460977.6824024,5239,5.6440490880049765e-05
1493460978.534584,5240,0.0001112258032662794
1493461002.4138217,5266,8.627420174889266e-05
1493461023.3183146,5289,0.00031042867340147495
1493461049.5169373,5318,0.00011760221241274849
1493461059.4595113,5329,0.00021244678646326065
1493461074.309077,5345,0.0001367365475744009
1493461086.7216833,5359,0.00013754704559687525
1493461087.6366751,5360,0.0002590811927802861
1493461106.0417633,5380,0.00010356399434385821
1493461128.6625798,5404,6.44838873995468e-05
1493461143.0712543,5420,5.455643622553907e-05
1493461160.2475128,5439,0.0003494323173072189
1493461163.1868553,5442,0.000289075484033674
1493461167.8652608,5447,0.0001627281599212438
1493461200.5341988,5484,0.00014199687575455755
1493461206.8038995,5491,6.0144233430037275e-05
1493461210.2507048,5495,0.00024714405299164355
1493461216.532776,5501,0.0001971698657143861
1493461222.0090344,5507,0.0001492996234446764
1493461226.1853137,5512,9.880993457045406e-05
1493461228.8371341,5515,6.262180977500975e-05
1493461230.5179644,5517,0.00017721636686474085
1493461252.7651598,5541,0.00013868178939446807
1493461259.8876781,5549,8.499361865688115e-05
1493461275.2199607,5566,5.555987809202634e-05
1493461279.5509093,5571,0.0001110144003177993
1493461281.368487,5573,0.0001164815403171815
1493461292.0527172,5585,0.00011064445425290614
1493461294.0917256,5587,0.00010065040260087699
1493461299.5032992,5593,0.00019703275756910443
1493461311.171806,5605,0.00014256496797315776
1493461315.6766582,5610,0.00011084297148045152
1493461324.62226,5620,0.00028781729633919895
1493461334.5027847,5630,0.00013207856682129204
1493461359.0731487,5658,0.00011944364086957648
1493461360.9151983,5660,9.301812679041177e-05
1493461364.3530056,5664,6.314798520179465e-05
1493461378.7765708,5679,0.00014455459313467145
1493461416.0300303,5720,7.18908995622769e-05
1493461418.7644079,5723,4.876744787907228e-05
1493461435.1596348,5741,0.0001810919784475118
1493461451.9863088,5759,0.00010832929547177628
1493461467.4855335,5776,0.0001150963653344661
1493461470.1292655,5779,0.0001240239362232387
1493461474.4552624,5784,7.443966751452535e-05
1493461478.7569,5789,4.701589568867348e-05
1493461496.4456189,5807,9.94676593109034e-05
1493461497.398444,5808,0.000130485714180395
1493461513.0820022,5825,8.375960896955803e-05
1493461515.7769594,5828,0.0001014715526252985
1493461522.0054584,5835,0.00011920156248379499
1493461546.6516507,5862,0.00018794502830132842
1493461548.4204757,5864,0.0001930719881784171
1493461554.951985,5871,0.00010362156899645925
1493461571.7164092,5889,6.231646693777293e-05
1493461579.7544298,5898,6.460338772740215e-05
1493461587.9825785,5907,0.00026697415160015225
1493461596.5977633,5917,0.00022305504535324872
1493461606.8486087,5928,0.0003023225290235132
1493461610.5089405,5932,8.871212776284665e-05
1493461611.3455918,5933,0.00017280712199863046
1493461628.681587,5952,0.00028008551453240216
1493461633.0479913,5957,0.00022630425519309938
1493461634.9724462,5959,0.00014768392429687083
1493461638.846056,5963,5.411460006143898e-05
1493461647.4622552,5972,0.00010235750960418954
1493461663.4613156,5990,8.00493435235694e-05
1493461682.3263557,6010,5.057229645899497e-05
1493461687.0225356,6015,0.00015511075616814196
1493461695.0014117,6024,5.1584807806648314e-05
1493461700.4359481,6030,0.0002050858165603131
1493461701.2717927,6031,5.81651293032337e-05
1493461705.010652,6035,0.00016884604701772332
1493461707.496334,6038,6.863804446766153e-05
1493461727.0234544,6060,6.170602136990055e-05
1493461743.296437,6078,5.896822767681442e-05
1493461746.9511144,6082,9.552441770210862e-05
1493461751.3683522,6087,0.00011689051461871713
1493461766.7812088,6103,7.941752846818417e-05
1493461768.7281883,6105,0.00010598218068480492
1493461777.6927757,6115,8.280367910629138e-05
1493461783.0732114,6121,0.00019081408390775323
1493461784.9009311,6123,0.00018993328558281064
1493461790.2177277,6129,0.00013987437705509365
1493461792.021397,6131,0.00020321784541010857
1493461793.826652,6133,0.00030635023722425103
1493461805.0112877,6145,6.387941539287567e-05
1493461806.8649485,6147,0.0002851687022484839
1493461808.6416357,6149,6.986098014749587e-05
1493461828.6189542,6172,9.474652324570343e-05
1493461836.77055,6181,5.122368020238355e-05
1493461839.6019394,6184,4.608088784152642e-05
1493461854.2720144,6200,0.00012637473992072046
1493461864.9744272,6211,0.00023389470879919827
1493461866.76381,6213,0.00016937947657424957
1493461872.2329009,6219,0.00014117537648417056
1493461884.6906745,6232,7.699232082813978e-05
1493461889.3742552,6237,6.045248301234096e-05
1493461896.1900666,6244,0.00012964860070496798
1493461901.7218335,6250,0.00013889963156543672
1493461913.0611904,6263,9.955029236152768e-05
1493461936.9047318,6289,0.00012527436774689704
1493461957.7465384,6312,5.716692248824984e-05
1493461961.9129546,6316,0.00017842896340880543
1493461962.8999832,6317,0.00010224267316516489
1493461969.403983,6324,0.00012040495494147763
1493461984.291531,6341,7.057870243443176e-05
1493461993.8967636,6352,6.855610990896821e-05
1493462004.444556,6363,5.811746814288199e-05
1493462010.8059707,6370,0.0001079401554306969
1493462016.1767488,6376,9.175444574793801e-05
1493462038.1257362,6400,7.759963773423806e-05
1493462088.8796055,6455,0.00010126537381438538
1493462092.3421507,6459,0.00029494627960957587
1493462103.7439177,6472,0.00015595651348121464
1493462118.178516,6487,0.00015857616381254047
1493462125.897348,6495,8.292245911434293e-05
1493462126.692676,6496,9.718426736071706e-05
1493462130.1314514,6500,8.723278733668849e-05
1493462139.5406225,6510,9.502313332632184e-05
1493462148.3392568,6520,0.00027733916067518294
1493462149.4365218,6521,0.00013068265980109572
1493462150.3017035,6522,0.00013840009341947734
1493462157.7918656,6530,0.0002815506886690855
1493462175.6580164,6550,4.2851690523093566e-05
1493462197.3544855,6574,8.487679588142782e-05
1493462204.1768072,6581,0.0001999066153075546
1493462206.764014,6584,0.0001455578749300912
1493462215.6460023,6594,6.903480971232057e-05
1493462223.9317667,6603,5.483782661031e-05
1493462226.717502,6606,0.0001218304387293756
1493462235.9497983,6616,8.227133366744965e-05
1493462240.7986517,6621,9.900532313622534e-05
1493462273.4405766,6657,5.641979078063741e-05
1493462282.0101147,6666,0.00014716068108100444
1493462283.778442,6668,5.8860445278696716e-05
1493462287.4826968,6672,6.722293619532138e-05
1493462292.64758,6678,0.0001291740481974557
1493462295.2595766,6681,0.00018534986884333193
1493462301.6842659,6688,4.6332810597959906e-05
1493462308.7185445,6696,6.879201100673527e-05
1493462311.1827726,6699,9.367011080030352e-05
1493462318.8948572,6707,8.149474888341501e-05
1493462322.7550356,6711,4.093905954505317e-05
1493462326.3491507,6715,3.282199759269133e-05
1493462347.315722,6738,6.53751558274962e-05
1493462350.9464557,6742,6.363489956129342e-05
1493462357.5765464,6749,0.00010799932351801544
1493462361.4041235,6753,0.000225115567445755
1493462371.8713415,6764,5.83351866225712e-05
1493462382.3413148,6776,0.0001266371109522879
1493462396.5249145,6792,7.171188190113753e-05
1493462420.4861803,6817,3.398751869099215e-05
1493462434.2086709,6832,0.00012669598800130188
1493462447.3216481,6846,7.08485022187233e-05
1493462454.691325,6854,7.619398820679635e-05
1493462461.9007833,6862,5.6022538046818227e-05
1493462467.1809285,6868,5.675834108842537e-05
1493462468.0971007,6869,4.2978259443771094e-05
1493462491.5048597,6895,5.652636900776997e-05
1493462504.95998,6909,0.00016849699022714049
1493462527.6594303,6934,9.434387175133452e-05
1493462542.933029,6951,4.890889613307081e-05
1493462553.8183606,6963,6.716720235999674e-05
1493462556.4212883,6966,7.828915840946138e-05
1493462562.1461859,6972,4.6977689635241404e-05
1493462578.948621,6990,7.400820322800428e-05
1493462580.698538,6992,5.116750253364444e-05
1493462597.5966918,7010,0.00013864623906556517
1493462601.4819915,7014,0.0001460238272557035
1493462620.7256548,7035,7.180635293480009e-05
1493462624.326762,7039,3.866462066071108e-05
1493462630.7162087,7046,6.817641406087205e-05
1493462642.3298137,7059,7.257011748151854e-05
1493462648.1531959,7065,5.4859377996763214e-05
1493462660.7770064,7079,3.811021815636195e-05
1493462671.782928,7091,0.00011809229908976704
1493462685.6646974,7106,9.468750067753717e-05
1493462693.3337846,7114,8.539154077880085e-05
1493462694.13087,7115,0.00020709060481749475
1493462713.23363,7137,0.0002641557657625526
1493462716.7507603,7141,0.00013007006782572716
1493462729.7459898,7155,9.927187784342095e-05
1493462740.7605395,7167,0.00017432021559216082
1493462741.6177773,7168,4.093720781384036e-05
1493462747.860924,7175,0.00010031087731476873
1493462759.7486906,7189,3.1961360946297646e-05
1493462765.0891812,7195,0.00010429415124235675
1493462772.5694666,7202,0.00016819678421597928
1493462774.5038574,7204,8.124811574816704e-05
1493462782.918841,7213,9.20594175113365e-05
1493462784.7849982,7215,7.226355955936015e-05
1493462785.609517,7216,9.30285023059696e-05
1493462802.4116256,7235,4.936051482218318e-05
1493462805.0643654,7238,3.450247459113598e-05
1493462813.5783792,7247,0.00014735695731360465
1493462825.2033508,7260,3.6903795262333006e-05
1493462846.0128186,7284,0.000119358541269321
1493462860.787723,7300,0.00011615495895966887
1493462870.9819603,7311,0.000354968651663512
1493462886.756768,7329,0.00016825641796458513
1493462896.2629828,7339,9.321590914623812e-05
1493462897.3023639,7340,0.00015736094792373478
1493462902.39915,7346,8.61226799315773e-05
1493462909.2179682,7353,4.484748205868527e-05
1493462912.9311218,7357,3.063715121243149e-05
1493462913.8173695,7358,0.00013518196647055447
1493462914.8086517,7359,0.00012164132931502536
1493462935.1274984,7381,0.00010538513015490025
1493462936.1202908,7382,0.00014017002831678838
1493462939.7848184,7386,6.705233681714162e-05
1493462941.574402,7388,3.8922811654629186e-05
1493462949.5555413,7397,5.758414408774115e-05
1493462953.6815016,7401,3.274776827311143e-05
1493462980.4876912,7430,4.716141847893596e-05
1493462981.433845,7431,0.0002297819737577811
1493462989.6242743,7440,0.00020487501751631498
1493462992.545711,7443,0.0001301292359130457
1493462998.6699307,7450,9.010898065753281e-05
1493463007.5839188,7460,0.0001295002002734691
1493463008.3554466,7461,8.648539369460195e-05
1493463009.9857676,7463,6.228678103070706e-05
1493463014.4706178,7468,0.00011421546514611691
1493463020.3301058,7474,7.349203951889649e-05
1493463024.1067154,7478,0.00021212530555203557
1493463026.3052735,7480,6.652863521594554e-05
1493463040.9098012,7496,1.8310769519302994e-05
1493463046.5639682,7502,8.704943320481107e-05
1493463047.4275239,7503,4.1939485527109355e-05
1493463054.6973517,7511,2.0847033738391474e-05
1493463072.592801,7530,6.39235440758057e-05
1493463087.8917074,7547,0.0001723550376482308
1493463112.0025873,7573,7.4080700869672e-05
1493463132.824843,7596,6.774322537239641e-05
1493463145.4366977,7609,5.1122249715263024e-05
1493463148.1929092,7612,4.8739093472249806e-05
1493463176.079526,7643,8.384927059523761e-05
1493463177.052285,7644,2.6504090783419088e-05
1493463191.6966214,7660,5.925155710428953e-05
1493463192.6153023,7661,6.020170985721052e-05
1493463201.6171777,7671,8.070872718235478e-05
1493463204.3547547,7674,6.146448868094012e-05
1493463206.1634774,7676,2.6906554921879433e-05
1493463215.9020445,7687,2.7880838388227858e-05
1493463221.1186647,7693,3.606650352594443e-05
1493463223.8261619,7696,0.00011149690544698387
1493463227.544085,7700,0.00013575141201727092
1493463244.6715553,7718,5.6471100833732635e-05
1493463245.4644458,7719,4.776636342285201e-05
1493463248.7879004,7723,3.3379557862645015e-05
1493463251.3498151,7726,0.0002012736804317683
1493463252.996955,7728,4.38936403952539e-05
1493463265.6753411,7742,7.03005280229263e-05
1493463269.5609982,7746,8.462696132482961e-05
1493463279.8772671,7757,0.00012541584146674722
1493463282.518861,7760,3.5375494917389005e-05
1493463300.6998327,7780,6.758779636584222e-05
1493463307.6626017,7788,3.620549978222698e-05
1493463317.1612184,7798,3.407835174584761e-05
1493463318.130987,7799,5.0739072321448475e-05
1493463328.1084218,7810,2.5651532268966548e-05
1493463348.3050864,7833,9.636747563490644e-05
1493463353.1862059,7838,0.00019654654897749424
1493463368.6849313,7855,4.6055523853283376e-05
1493463409.6219678,7899,3.552259295247495e-05
1493463410.4639862,7900,3.917049616575241e-05
1493463414.6486754,7904,6.813761137891561e-05
1493463418.0828636,7908,5.5792173952795565e-05
1493463434.1628048,7926,3.679064320749603e-05
1493463439.764855,7932,6.0508722526719794e-05
1493463479.0634942,7975,4.004262882517651e-05
1493463486.6570659,7983,4.9458350986242294e-05
1493463493.8924582,7991,0.00026390168932266533
1493463494.8516717,7992,0.0002122225268976763
1493463510.498471,8009,0.00011254550918238238
1493463522.8459938,8022,0.0001135690399678424
1493463526.7291524,8026,0.00011885295680258423
1493463536.732857,8037,3.369779005879536e-05
1493463547.0814743,8049,7.541835657320917e-05
1493463549.7248418,8052,7.074353925418109e-05
1493463551.7351615,8054,0.00011499192623887211
1493463555.2781236,8058,0.00016694435907993466
1493463562.9252114,8066,7.711757643846795e-05
1493463617.959146,8126,3.765613291761838e-05
1493463623.450373,8132,2.7717820557882078e-05
1493463624.305063,8133,0.00016754254465922713
1493463639.774319,8150,3.847814514301717e-05
1493463645.9924085,8157,0.0001595805661054328
1493463667.1913443,8180,8.031998731894419e-05
1493463670.780729,8184,7.401133188977838e-05
1493463680.7054136,8195,0.0002161053562304005
1493463683.3113124,8198,0.00020998207037337124
1493463699.6482325,8215,8.041178807616234e-05
1493463705.0939384,8221,0.00025895703583955765
1493463716.9905078,8234,7.361260213656351e-05
1493463735.5104103,8254,5.2761468396056443e-05
1493463744.097494,8263,2.6645793695934117e-05
1493463758.0149126,8279,3.904947152477689e-05
1493463759.8586514,8281,3.217579796910286e-05
1493463767.985618,8290,5.680914910044521e-05
1493463776.6617098,8299,8.786346734268591e-05
1493463784.8475373,8307,0.00017539896361995488
1493463802.8209422,8327,6.905534246470779e-05
1493463804.614478,8329,4.8698930186219513e-05
1493463807.078835,8332,2.6347664970671758e-05
1493463809.0518827,8334,0.00019422828336246312
1493463814.5806415,8340,4.266453834134154e-05
1493463826.1547074,8352,4.382577753858641e-05
1493463827.1471276,8353,8.725679072085768e-05
1493463833.3180144,8360,0.00015859451377764344
1493463835.815635,8363,3.483472755760886e-05
1493463840.4607599,8368,6.089399539632723e-05
1493463846.3771217,8375,0.000141785349114798
1493463848.1621485,8377,3.055681736441329e-05
1493463895.3428397,8428,4.374628042569384e-05
1493463905.026999,8439,7.337018905673176e-05
1493463907.9300735,8442,5.6472916185157374e-05
1493463912.9848444,8447,8.130243077175692e-05
1493463927.6902547,8463,9.814582881517708e-05
1493463931.4875174,8467,4.900596832158044e-05
1493463932.3473754,8468,2.8251055482542142e-05
1493463934.0643806,8470,9.807051537791267e-05
1493463942.9026349,8480,2.83733825199306e-05
1493463946.7359037,8484,3.664225368993357e-05
1493463950.5560725,8488,4.079458813066594e-05
1493463958.885368,8497,2.622012652864214e-05
1493463959.8179457,8498,0.00016240931290667504
1493463964.91803,8503,9.101526666199788e-05
1493463968.4592395,8507,4.904684465145692e-05
1493463969.3388298,8508,3.643552918219939e-05
1493463983.397402,8523,4.963434548699297e-05
1493464011.6250656,8554,6.91507084411569e-05
1493464022.5102084,8566,4.7155954234767705e-05
1493464028.3911552,8573,4.016951788798906e-05
1493464033.0246646,8578,4.136788993491791e-05
1493464045.8879333,8592,3.766083682421595e-05
1493464054.4712515,8601,4.7350320528494194e-05
1493464067.4069123,8616,5.0247268518432975e-05
1493464077.339299,8627,0.0001673433871474117
1493464083.7292817,8634,8.856937347445637e-05
1493464084.617346,8635,4.007817915407941e-05
1493464092.5666022,8644,5.783258893643506e-05
1493464126.7932703,8682,3.202636435162276e-05
1493464129.6054623,8685,3.284026388428174e-05
1493464131.3855321,8687,4.168863233644515e-05
1493464133.956064,8690,2.8770824428647757e-05
1493464135.0519621,8691,5.167294875718653e-05
1493464138.3647532,8695,0.0001409721007803455
1493464166.834741,8727,4.7815094148973e-05
1493464179.3738437,8741,3.264755287091248e-05
1493464203.6289978,8768,8.653578697703779e-05
1493464209.2150035,8774,9.07884823391214e-05
1493464213.195325,8778,3.2989926694426686e-05
1493464228.9665568,8796,9.514049452263862e-05
1493464233.7835064,8801,0.00020250797388143837
1493464246.9020524,8816,5.501646955963224e-05
1493464249.8100145,8819,0.00010223482240689918
1493464252.6004858,8822,6.059843144612387e-05
1493464271.18266,8843,3.7915786379016936e-05
1493464281.1250575,8854,0.00026624611928127706
1493464292.7586832,8867,0.0001480862993048504
1493464293.7152233,8868,0.00025516105233691633
1493464303.143965,8878,6.33217568974942e-05
1493464305.9590242,8881,5.7151941291522235e-05
1493464309.8375065,8885,6.282295362325385e-05
1493464325.4957054,8902,9.556664008414373e-05
1493464327.288322,8904,8.861413516569883e-05
1493464330.0611835,8907,2.4421273337793536e-05
1493464349.4240642,8928,0.00015315075870603323
1493464351.124239,8930,9.586767555447295e-05
1493464355.9116094,8935,8.726818487048149e-05
1493464365.6259317,8946,6.307169678620994e-05
1493464372.3378592,8954,5.660960232489742e-05
1493464375.7395594,8958,8.258435991592705e-05
1493464391.7489629,8975,7.200127583928406e-05
1493464397.2354734,8981,4.370059468783438e-05
1493464406.1716335,8991,3.132922574877739e-05
1493464407.8885658,8993,4.825948417419568e-05
1493464413.2027678,8999,4.120387166040018e-05
1493464418.4749553,9004,4.644931323127821e-05
1493464422.9696436,9009,2.8050566470483318e-05
1493464425.975497,9012,1.914833592309151e-05
1493464440.047675,9027,8.790897118160501e-05
1493464440.9792614,9028,0.00016649780445732176
1493464465.3375149,9055,0.00014925075811333954
1493464473.3344903,9063,4.79933041788172e-05
1493464482.7408829,9073,4.097309647477232e-05
1493464492.4551532,9084,3.418982305447571e-05
1493464512.350928,9105,2.3612497898284346e-05
1493464528.837028,9122,0.00026709624216891825
1493464529.7242148,9123,0.00033816706854850054
1493464559.5712702,9155,4.015785452793352e-05
1493464560.6057668,9156,4.894798621535301e-05
1493464565.8888738,9162,4.4551703467732295e-05
1493464614.1157243,9214,9.893770038615912e-05
1493464616.2093296,9216,2.7204207071918063e-05
1493464622.9664843,9223,4.9322588893119246e-05
1493464625.4051745,9226,2.3157865143730305e-05
1493464631.8701892,9233,2.226738797617145e-05
1493464656.9024467,9260,3.6155630368739367e-05
1493464676.160701,9281,3.0482497095363215e-05
1493464685.479313,9291,4.450484993867576e-05
1493464700.633953,9307,0.00018073522369377315
1493464702.7554374,9309,3.7801415601279587e-05
1493464704.45735,9311,0.00016560443327762187
1493464709.0830686,9316,6.2901308410801e-05
1493464738.3349984,9348,3.0295306714833714e-05
1493464742.6789773,9353,5.209629307501018e-05
1493464752.8064294,9364,9.64021819527261e-05
1493464753.6974125,9365,5.6712298828642815e-05
1493464754.868026,9366,2.383886749157682e-05
1493464757.5755541,9369,0.0001932544109877199
1493464772.5636997,9385,5.762578803114593e-05
1493464797.9883804,9412,3.802663559326902e-05
1493464800.8642094,9415,6.265168485697359e-05
1493464819.6790433,9435,0.00014869446749798954
1493464824.8998516,9441,6.032772216713056e-05
1493464825.7238522,9442,3.1617524655302987e-05
1493464849.680456,9468,5.7672554248711094e-05
1493464856.2538302,9475,6.511025276267901e-05
1493464862.9532328,9482,2.9289698431966826e-05
1493464894.649567,9515,0.0005855085328221321
1493464897.3187137,9518,0.00023122658603824675
1493464915.2214983,9537,9.085646888706833e-05
1493464916.102934,9538,0.00034686748404055834
1493464924.3589487,9547,0.00010483180813025683
1493464931.015581,9554,0.0002145566832041368
1493464934.2545917,9557,8.826531120575964e-05
1493464940.292109,9564,6.338091043289751e-05
1493464943.1361833,9567,4.740689473692328e-05
1493464960.5681155,9586,2.8696846129605547e-05
1493464963.2426276,9589,2.3340780899161473e-05
1493464973.9008355,9600,3.2947347790468484e-05
1493464985.0451078,9611,6.610509444726631e-05
1493464994.7765574,9621,2.3650198272662237e-05
1493464996.6224198,9623,0.00014095679216552526
1493464997.5983315,9624,8.416443597525358e-05
1493465000.918017,9627,8.86450579855591e-05
1493465022.8487823,9651,2.2663818526780233e-05
1493465027.9449098,9656,4.0007129427976906e-05
1493465028.8198073,9657,3.15944453177508e-05
1493465033.0791175,9661,7.318576535908505e-05
1493465052.340662,9680,4.921651634504087e-05
1493465053.3024647,9681,6.525935896206647e-05
1493465061.5447674,9690,5.740095366491005e-05
1493465069.4420693,9698,0.0001247057516593486
1493465081.6735473,9710,0.0002398297074250877
1493465117.8353066,9747,0.00011775315215345472
1493465121.0292478,9750,3.131051198579371e-05
1493465129.7046018,9759,4.123419421375729e-05
1493465130.6620903,9760,4.0262166294269264e-05
1493465136.105231,9766,1.9287224858999252e-05
1493465137.8494911,9768,2.9040629669907503e-05
1493465147.0059328,9777,3.913052205462009e-05
1493465181.3738935,9812,4.2878087697317824e-05
1493465186.790131,9817,4.64597724203486e-05
1493465209.3290477,9840,4.020499181933701e-05
1493465212.303718,9843,3.250717418268323e-05
1493465215.2506082,9846,7.464102236554027e-05
1493465224.2241814,9855,1.8895279936259612e-05
1493465251.5598066,9883,4.608112794812769e-05
1493465276.2739758,9907,0.00012136062287027016
1493465286.2088685,9917,0.00010838136222446337
1493465340.269832,9972,3.849598579108715e-05
1493465345.916509,9978,6.0300357290543616e-05
1493465349.6600802,9982,1.5191794773272704e-05
1493465352.8015516,9985,5.4000571253709495e-05
1493465363.6041496,9996,1.5387784515041858e-05
1493465366.4440634,9999,3.6640554753830656e-05


==> results/run_add-rma-sigmoid-id-incomplete,tag_loss.csv <==
Wall time,Step,Value
1493399899.107992,5,1.1051225662231445
1493399908.4279191,18,0.9452598094940186
1493399912.7511873,24,0.8567025065422058
1493399924.2419713,40,0.19285041093826294
1493399925.6746147,42,0.25056859850883484
1493399927.8351593,45,0.3069283366203308
1493399929.2619908,47,0.24952785670757294
1493399933.561515,53,0.22088104486465454
1493399935.7121658,56,0.2805032730102539
1493399946.4767675,71,0.2073792815208435
1493399948.62733,74,0.1871536374092102
1493399952.231556,79,0.20754139125347137
1493399962.9811392,94,0.16479013860225677
1493399968.7442832,102,0.16763153672218323
1493399970.9083803,105,0.207187682390213
1493399971.6324217,106,0.14645418524742126
1493399976.6516454,113,0.19598768651485443
1493399986.0118866,126,0.2024022936820984
1493399995.3631537,139,0.18426108360290527
1493400003.2427387,150,0.17260560393333435
1493400006.8274584,155,0.18847666680812836
1493400008.9794514,158,0.1920640915632248
1493400015.4203486,167,0.2110130786895752
1493400016.1412194,168,0.18524236977100372
1493400023.257834,178,0.17216040194034576
1493400026.83135,183,0.1545781046152115
1493400028.2678342,185,0.19619643688201904
1493400028.9824088,186,0.16126100718975067
1493400031.8497455,190,0.18321505188941956
1493400037.5082984,198,0.16369670629501343
1493400043.261072,206,0.19704103469848633
1493400043.9775507,207,0.20097298920154572
1493400047.5561514,212,0.17251506447792053
1493400055.4515471,223,0.20727314054965973
1493400059.755166,229,0.17252792418003082
1493400063.3066485,234,0.13695186376571655
1493400065.4456427,237,0.1877281367778778
1493400074.0347795,249,0.16829651594161987
1493400078.3533564,255,0.1484624147415161
1493400081.9738114,260,0.16515430808067322
1493400086.9937003,267,0.18718892335891724
1493400089.8448172,271,0.17238043248653412
1493400091.2772942,273,0.20319461822509766
1493400104.8634875,292,0.1972941756248474
1493400108.4193542,297,0.18177783489227295
1493400109.1357179,298,0.16408273577690125
1493400112.8019946,303,0.18557313084602356
1493400116.3606894,308,0.19523313641548157
1493400117.7885318,310,0.18544067442417145
1493400123.5132012,318,0.189273864030838
1493400124.2448826,319,0.16975322365760803
1493400129.2551022,326,0.124988853931427
1493400132.1219757,330,0.1779552847146988
1493400138.601041,339,0.17438630759716034
1493400144.3425827,347,0.17798085510730743
1493400155.7812169,363,0.18389850854873657
1493400158.6299753,367,0.18964144587516785
1493400165.825589,377,0.1626184731721878
1493400167.2579336,379,0.1619950234889984
1493400197.367374,421,0.16235005855560303
1493400198.0749936,422,0.18696893751621246
1493400199.4999616,424,0.1623418927192688
1493400203.8189595,430,0.18458619713783264
1493400210.2462332,439,0.1604408174753189
1493400211.6752987,441,0.19655467569828033
1493400212.4030132,442,0.20092861354351044
1493400214.5424829,445,0.1881617307662964
1493400218.8670037,451,0.15955621004104614
1493400225.3015187,460,0.17298482358455658
1493400227.4463909,463,0.16766729950904846
1493400228.1607156,464,0.1735435426235199
1493400235.3100533,474,0.19507649540901184
1493400247.4708002,491,0.15544873476028442
1493400248.8971074,493,0.2005922645330429
1493400258.9406512,507,0.13482606410980225
1493400262.55039,512,0.1552666425704956
1493400263.9924603,514,0.18052709102630615
1493400266.1460648,517,0.16672085225582123
1493400271.8781526,525,0.17003917694091797
1493400276.1864002,531,0.17149022221565247
1493400277.6163354,533,0.14009064435958862
1493400279.7634506,536,0.19791339337825775
1493400284.0726385,542,0.1933937817811966
1493400287.664469,547,0.16178341209888458
1493400294.8322942,557,0.17648746073246002
1493400299.149994,563,0.20552557706832886
1493400303.4360244,569,0.2032676637172699
1493400306.301944,573,0.15790724754333496
1493400310.6195686,579,0.1925574690103531
1493400312.0396466,581,0.15805335342884064
1493400312.7528179,582,0.17418941855430603
1493400314.1982071,584,0.18641425669193268
1493400315.6255493,586,0.16362053155899048
1493400316.3584387,587,0.1535787135362625
1493400319.9113948,592,0.17985312640666962
1493400320.6263518,593,0.1422562301158905
1493400327.1595273,602,0.1425778865814209
1493400331.4180243,608,0.19059328734874725
1493400332.8626423,610,0.17482802271842957
1493400336.4409482,615,0.16092714667320251
1493400339.9938693,620,0.17595379054546356
1493400341.4264386,622,0.16233250498771667
1493400350.0336542,634,0.18858802318572998
1493400355.0629337,641,0.1538333296775818
1493400355.7731526,642,0.12132978439331055
1493400357.2065625,644,0.17031347751617432
1493400358.6458402,646,0.17199039459228516
1493400359.3601608,647,0.14715048670768738
1493400360.791135,649,0.15722475945949554
1493400369.3767867,661,0.15898734331130981
1493400371.528871,664,0.16223061084747314
1493400374.389914,668,0.1507793664932251
1493400376.5509841,671,0.16811369359493256
1493400378.6982534,674,0.14770923554897308
1493400381.554947,678,0.1658734679222107
1493400382.2616093,679,0.18263176083564758
1493400385.130129,683,0.17628437280654907
1493400388.7154443,688,0.16730035841464996
1493400396.587851,699,0.16987496614456177
1493400399.4755306,703,0.16112110018730164
1493400401.6221664,706,0.15642289817333221
1493400407.3275578,714,0.13892322778701782
1493400410.1967027,718,0.1336851716041565
1493400412.3571577,721,0.2169950157403946
1493400413.0839612,722,0.136992409825325
1493400413.8074465,723,0.21385374665260315
1493400418.8131585,730,0.19836995005607605
1493400423.1359177,736,0.16546183824539185
1493400424.5557122,738,0.1874978095293045
1493400425.2657166,739,0.16630496084690094
1493400428.132885,743,0.11976031213998795
1493400431.0139947,747,0.15838934481143951
1493400433.8723807,751,0.1690395474433899
1493400434.5867896,752,0.19273288547992706
1493400437.4562376,756,0.20187929272651672
1493400443.9200678,765,0.1605750322341919
1493400446.7888396,769,0.1655559539794922
1493400447.5016847,770,0.1481848955154419
1493400448.2130842,771,0.18398384749889374
1493400449.6402898,773,0.15331728756427765
1493400450.352717,774,0.1739491969347
1493400454.6559644,780,0.1496739685535431
1493400457.5155609,784,0.12355956435203552
1493400458.2371924,785,0.11384021490812302
1493400459.6628995,787,0.20220240950584412
1493400461.1015139,789,0.14210230112075806
1493400463.2551732,792,0.17584536969661713
1493400463.968923,793,0.1903000921010971
1493400464.6895843,794,0.16424502432346344
1493400465.4032373,795,0.1791180521249771
1493400467.5711606,798,0.1617889702320099
1493400470.4306366,802,0.18422937393188477
1493400474.0037043,807,0.17044927179813385
1493400474.7329273,808,0.16298776865005493
1493400475.450083,809,0.17349563539028168
1493400479.7150238,815,0.1825626641511917
1493400491.8754544,832,0.12864597141742706
1493400494.7281632,836,0.14458417892456055
1493400496.1761646,838,0.12802571058273315
1493400499.7856274,843,0.17610253393650055
1493400516.9904184,867,0.173305943608284
1493400518.4283555,869,0.16178958117961884
1493400522.02314,874,0.1326308250427246
1493400523.471908,876,0.22205883264541626
1493400526.3456445,880,0.16770634055137634
1493400527.777818,882,0.15294884145259857
1493400533.5313232,890,0.14688868820667267
1493400537.8388143,896,0.150804340839386
1493400540.7076647,900,0.17772340774536133
1493400545.7392488,907,0.15282465517520905
1493400547.1803362,909,0.17195262014865875
1493400551.49323,915,0.1760888546705246
1493400552.918812,917,0.15866684913635254
1493400555.0691924,920,0.15106305480003357
1493400557.2219057,923,0.16970878839492798
1493400562.982367,931,0.15844778716564178
1493400563.6991491,932,0.1604539006948471
1493400565.840172,935,0.13974203169345856
1493400570.8569226,942,0.20195814967155457
1493400573.0253124,945,0.17395929992198944
1493400579.4594493,954,0.16423480212688446
1493400582.3346598,958,0.16143262386322021
1493400584.489079,961,0.13864000141620636
1493400585.2094665,962,0.15131209790706635
1493400591.6608732,971,0.14263755083084106
1493400592.3823905,972,0.15084978938102722
1493400595.2637203,976,0.14740313589572906
1493400596.68868,978,0.1707175374031067
1493400597.4025466,979,0.2031857967376709
1493400600.2762032,983,0.17646503448486328
1493400600.9952905,984,0.16623170673847198
1493400603.1667504,987,0.18067903816699982
1493400603.8900907,988,0.1564677208662033
1493400609.6791935,996,0.16056983172893524
1493400612.5644612,1000,0.20217032730579376
1493400614.0157542,1002,0.16897401213645935
1493400615.458608,1004,0.15268293023109436
1493400616.1850955,1005,0.1826058179140091
1493400622.6266658,1014,0.14102579653263092
1493400624.7747917,1017,0.15209612250328064
1493400630.54918,1025,0.14411768317222595
1493400631.976925,1027,0.17502953112125397
1493400635.5577807,1032,0.15873883664608002
1493400639.1387606,1037,0.21187272667884827
1493400644.1560247,1044,0.1547555774450302
1493400653.462505,1057,0.14918252825737
1493400657.7675607,1063,0.16589932143688202
1493400659.9338474,1066,0.1612851321697235
1493400661.3565133,1068,0.17585082352161407
1493400664.188545,1072,0.16958308219909668
1493400667.0453336,1076,0.17955616116523743
1493400668.4836924,1078,0.19452394545078278
1493400672.0636666,1083,0.1666620820760727
1493400672.785317,1084,0.16944152116775513
1493400673.5034382,1085,0.13684560358524323
1493400679.2256837,1093,0.17300748825073242
1493400683.526024,1099,0.1725483238697052
1493400686.4060872,1103,0.14606358110904694
1493400687.134562,1104,0.18981191515922546
1493400694.2837384,1114,0.12864470481872559
1493400697.895938,1119,0.1511860489845276
1493400707.9363024,1133,0.17278243601322174
1493400709.3770683,1135,0.14567741751670837
1493400723.7001173,1155,0.15935416519641876
1493400724.4161294,1156,0.14477917551994324
1493400727.2871752,1160,0.18700696527957916
1493400728.0089643,1161,0.1767837107181549
1493400728.7246213,1162,0.16836172342300415
1493400741.6687343,1180,0.20131242275238037
1493400745.2507844,1185,0.1692010462284088
1493400750.281008,1192,0.1331723928451538
1493400751.0023587,1193,0.15791739523410797
1493400755.2797225,1199,0.13332907855510712
1493400756.7541778,1201,0.1465943157672882
1493400760.339456,1206,0.16626034677028656
1493400761.782776,1208,0.2047947645187378
1493400778.9429677,1232,0.16019831597805023
1493400780.3770964,1234,0.14671729505062103
1493400781.805584,1236,0.14974933862686157
1493400787.5397687,1244,0.14589476585388184
1493400789.6838498,1247,0.1582811325788498
1493400795.3893926,1255,0.1446862518787384
1493400797.546919,1258,0.14977753162384033
1493400799.724685,1261,0.14310726523399353
1493400809.0634615,1274,0.15638114511966705
1493400814.0839136,1281,0.1426677256822586
1493400818.3687594,1287,0.11796900629997253
1493400822.6782064,1293,0.1203271821141243
1493400823.388893,1294,0.10673832893371582
1493400827.6997519,1300,0.12402965128421783
1493400834.8818364,1310,0.07976697385311127
1493400838.4618592,1315,0.07363724708557129
1493400839.1774251,1316,0.06001513823866844
1493400841.3266158,1319,0.06336987018585205
1493400845.5977118,1325,0.060785286128520966
1493400847.0417361,1327,0.06559506803750992
1493400849.1940827,1330,0.04622432589530945
1493400851.3438542,1333,0.04744535684585571
1493400853.4961836,1336,0.04703829437494278
1493400854.2223866,1337,0.05643584206700325
1493400867.1440885,1355,0.025556374341249466
1493400877.932984,1370,0.02636050246655941
1493400888.686777,1385,0.015524904243648052
1493400890.8404489,1388,0.01242393720895052
1493400891.5533972,1389,0.01657099463045597
1493400892.9969814,1391,0.017514163628220558
1493400893.7032278,1392,0.014279559254646301
1493400908.7981958,1413,0.012682180851697922
1493400909.5168893,1414,0.01436559297144413
1493400913.1113887,1419,0.007146093994379044
1493400915.2539527,1422,0.007799509447067976
1493400918.1310828,1426,0.010077642276883125
1493400919.5612164,1428,0.015729648992419243
1493400922.4011543,1432,0.009725258685648441
1493400925.2730978,1436,0.011216036975383759
1493400928.1295376,1440,0.009357518516480923
1493400946.0443625,1465,0.009102878160774708
1493400946.7670684,1466,0.006807484198361635
1493400954.6394918,1477,0.005193566437810659
1493400960.3852553,1485,0.008159147575497627
1493400961.1119058,1486,0.015031768940389156
1493400963.2568355,1489,0.015510603785514832
1493400964.6956363,1491,0.014319280162453651
1493400965.420538,1492,0.0064713004976511
1493400971.910934,1501,0.008703215979039669
1493400976.9137213,1508,0.004219611641019583
1493400987.7464697,1523,0.004864850081503391
1493400988.458337,1524,0.007961801253259182
1493400990.5989816,1527,0.009343305602669716
1493401004.258484,1546,0.005639063194394112
1493401007.8412335,1551,0.005284890998154879
1493401008.559167,1552,0.004262082278728485
1493401009.9993403,1554,0.007555817253887653
1493401015.048751,1561,0.004379427060484886
1493401020.0662684,1568,0.005304999183863401
1493401020.7786324,1569,0.003616985399276018
1493401027.2080238,1578,0.005310521926730871
1493401030.1044352,1582,0.009103622287511826
1493401031.5356681,1584,0.006490502972155809
1493401034.3937812,1588,0.007630612701177597
1493401040.8648992,1597,0.007691568695008755
1493401045.9464061,1604,0.006223958916962147
1493401046.6742811,1605,0.0049553075805306435
1493401050.2611144,1610,0.003893825924023986
1493401055.977385,1618,0.004840415436774492
1493401062.451496,1627,0.007435547187924385
1493401063.1741345,1628,0.003195227822288871
1493401066.0401175,1632,0.0030274714808911085
1493401069.6203523,1637,0.0037317059468477964
1493401071.7606394,1640,0.0033245801459997892
1493401073.212199,1642,0.005570129491388798
1493401075.3744292,1645,0.004234923981130123
1493401077.5324578,1648,0.006066931411623955
1493401080.3969648,1652,0.004605055786669254
1493401086.1348999,1660,0.006898869760334492
1493401091.8871028,1668,0.00553262559697032
1493401094.7536237,1672,0.0038116700015962124
1493401096.9054165,1675,0.0034638766665011644
1493401097.6294856,1676,0.004720866214483976
1493401101.9399195,1682,0.004146602936089039
1493401102.6555934,1683,0.0032592182978987694
1493401108.400197,1691,0.004862011410295963
1493401111.2655237,1695,0.005100277718156576
1493401111.9859397,1696,0.0037081739865243435
1493401112.7044215,1697,0.004452578257769346
1493401114.1435273,1699,0.002565167611464858
1493401116.3382943,1702,0.00306497048586607
1493401121.36517,1709,0.00398787297308445
1493401122.0731704,1710,0.0036108708009123802
1493401127.8122847,1718,0.004991252440959215
1493401128.5296543,1719,0.003000951837748289
1493401134.984922,1728,0.003883413737639785
1493401137.8727508,1732,0.003735291538760066
1493401139.3048656,1734,0.005192305892705917
1493401141.44757,1737,0.0025464126374572515
1493401145.054909,1742,0.005165738519281149
1493401145.769785,1743,0.003136657876893878
1493401147.1942296,1745,0.004057145211845636
1493401147.9086354,1746,0.003617595648393035
1493401148.6400766,1747,0.004022028297185898
1493401152.2286932,1752,0.0048361485823988914
1493401162.2740014,1766,0.005453128833323717
1493401168.769685,1775,0.004812360275536776
1493401173.0790627,1781,0.004792055115103722
1493401178.1084383,1788,0.003553529968485236
1493401178.842497,1789,0.0038802381604909897
1493401185.3317137,1798,0.0027972483076155186
1493401190.3936038,1805,0.001895256107673049
1493401199.0150573,1817,0.003904544049873948
1493401204.0173726,1824,0.002037269528955221
1493401205.4494123,1826,0.0029880341608077288
1493401208.3347595,1830,0.0022446010261774063
1493401215.515208,1840,0.0018077668501064181
1493401216.234625,1841,0.0015770449535921216
1493401218.380062,1844,0.00215950608253479
1493401221.9655793,1849,0.0026540132239460945
1493401224.82023,1853,0.0025984197854995728
1493401234.135795,1866,0.0015801088884472847
1493401236.2762861,1869,0.003798233112320304
1493401240.5755224,1875,0.002182906260713935
1493401241.2868783,1876,0.002849541138857603
1493401242.0172136,1877,0.0017165400786325336
1493401253.4838955,1893,0.005531152710318565
1493401266.4238946,1911,0.0018353820778429508
1493401270.7346509,1917,0.002987823449075222
1493401275.7360506,1924,0.002346393885090947
1493401280.0209694,1930,0.003332017222419381
1493401282.8964677,1934,0.0018001362914219499
1493401284.3273351,1936,0.0018931995145976543
1493401285.7623227,1938,0.0035746763460338116
1493401290.080929,1944,0.0015191076090559363
1493401292.2446308,1947,0.0022107455879449844
1493401293.6915016,1949,0.0026412897277623415
1493401295.8495376,1952,0.002531586214900017
1493401298.0071104,1955,0.002522242721170187
1493401300.1471345,1958,0.001498192548751831
1493401306.5928643,1967,0.0020838959608227015
1493401308.0318263,1969,0.001636227359995246
1493401316.6178555,1981,0.0021979250013828278
1493401317.337227,1982,0.0021284660324454308
1493401318.0479548,1983,0.002496163360774517
1493401328.0925155,1997,0.001898815855383873
1493401331.0068228,2001,0.0015251098666340113
1493401333.835214,2005,0.0013419949682429433
1493401336.7109118,2009,0.0012260852381587029
1493401337.4286602,2010,0.0020404718816280365
1493401339.566081,2013,0.0021996209397912025
1493401340.9987051,2015,0.0010447873501107097
1493401342.4358516,2017,0.0009460470755584538
1493401348.175688,2025,0.0007169489981606603
1493401349.6078575,2027,0.0015617248136550188
1493401351.7582328,2030,0.0013531092554330826
1493401353.9176624,2033,0.0024527728091925383
1493401356.0720358,2036,0.0024947086349129677
1493401357.5125792,2038,0.001251613604836166
1493401359.6739056,2041,0.0025122128427028656
1493401361.8281426,2044,0.0020877327769994736
1493401373.2832685,2060,0.0023053649347275496
1493401378.307602,2067,0.0020810929127037525
1493401381.887424,2072,0.001785343512892723
1493401382.6023011,2073,0.0016662317793816328
1493401383.3175132,2074,0.0010550626320764422
1493401384.7418025,2076,0.0010715826647356153
1493401385.456028,2077,0.001135864993557334
1493401386.8812706,2079,0.0011092780623584986
1493401388.308572,2081,0.001098751905374229
1493401391.1699672,2085,0.0008607043419033289
1493401394.0394812,2089,0.002170779276639223
1493401397.6038854,2094,0.0028516093734651804
1493401399.0355408,2096,0.0010513192974030972
1493401404.069518,2103,0.0009073347318917513
1493401406.179557,2106,0.0009909658692777157
1493401409.7533698,2111,0.0011861204402521253
1493401412.605359,2115,0.0031856116838753223
1493401416.195712,2120,0.0015626675449311733
1493401417.624633,2122,0.0017078077653422952
1493401418.3366427,2123,0.0013157413341104984
1493401426.202958,2134,0.0019382390892133117
1493401429.0526779,2138,0.0009979262249544263
1493401431.20714,2141,0.001016561291180551
1493401433.358087,2144,0.0018345012795180082
1493401434.0822628,2145,0.0012749070301651955
1493401436.2336695,2148,0.0011196135310456157
1493401436.9604266,2149,0.0019323889864608645
1493401438.3980103,2151,0.0012363308342173696
1493401441.9876254,2156,0.0010293921222910285
1493401442.7067766,2157,0.0015199091285467148
1493401447.7269948,2164,0.0010470720008015633
1493401448.4419384,2165,0.0009929989464581013
1493401451.3060908,2169,0.0018679843051359057
1493401452.741842,2171,0.0020010927692055702
1493401454.1753087,2173,0.0018357158405706286
1493401457.052042,2177,0.0013240131083875895
1493401464.208565,2187,0.0011924514546990395
1493401465.6443734,2189,0.0010826288489624858
1493401467.0773106,2191,0.00275822333060205
1493401467.7832375,2192,0.0011242026230320334
1493401470.660913,2196,0.0007469638367183506
1493401472.808682,2199,0.0019138108473271132
1493401478.5579388,2207,0.001631236169487238
1493401481.4130647,2211,0.0012318614171817899
1493401491.4446397,2225,0.0015149639220908284
1493401494.3273404,2229,0.0017039348604157567
1493401495.7526464,2231,0.0009841955034062266
1493401499.3298662,2236,0.001222233404405415
1493401500.041824,2237,0.0011252851691097021
1493401501.4634514,2239,0.0007410109392367303
1493401502.8918521,2241,0.002488266211003065
1493401503.602675,2242,0.0009709523874334991
1493401505.0369377,2244,0.0009228184935636818
1493401506.4713457,2246,0.0012280892115086317
1493401507.192501,2247,0.00091757089830935
1493401512.2116556,2254,0.0008272510021924973
1493401514.3591385,2257,0.000978476949967444
1493401517.9588623,2262,0.0019205327844247222
1493401526.5247257,2274,0.0013956837356090546
1493401529.3881326,2278,0.0008571603102609515
1493401531.5249422,2281,0.0016208942979574203
1493401538.6799142,2291,0.0010840694885700941
1493401542.9745576,2297,0.0007470227428711951
1493401545.1360059,2300,0.0010702157160267234
1493401547.320256,2303,0.0011460643727332354
1493401549.422169,2306,0.0008874248596839607
1493401550.1361654,2307,0.0015360733959823847
1493401550.849883,2308,0.001287766033783555
1493401557.9643428,2318,0.001421061111614108
1493401558.6893463,2319,0.0006726806168444455
1493401559.3970006,2320,0.0014910631580278277
1493401560.829734,2322,0.0014673365512862802
1493401569.4204319,2334,0.0006998420576564968
1493401570.1370397,2335,0.0012275174958631396
1493401571.5784874,2337,0.000703122466802597
1493401577.2705722,2345,0.0011654712725430727
1493401583.7159808,2354,0.0012461600126698613
1493401595.8984644,2371,0.0007488224655389786
1493401605.9553616,2385,0.0008968774927780032
1493401608.807934,2389,0.00041492044692859054
1493401609.5214841,2390,0.0005573885282501578
1493401610.9579422,2392,0.0017545437440276146
1493401616.718765,2400,0.0007739343564026058
1493401618.1869905,2402,0.0012378138490021229
1493401621.0552495,2406,0.0005732279387302697
1493401628.2281668,2416,0.0010894181905314326
1493401633.974604,2424,0.0006724880659021437
1493401634.691442,2425,0.0017014149343594909
1493401642.5904064,2436,0.0008816703339107335
1493401648.3261898,2444,0.001359130023047328
1493401652.6228282,2450,0.0005139786517247558
1493401653.3375344,2451,0.0007349456427618861
1493401654.765102,2453,0.0007130525773391128
1493401656.1975443,2455,0.0009124325006268919
1493401659.78801,2460,0.0007184085552580655
1493401673.3982127,2479,0.001522473874501884
1493401677.6949348,2485,0.0012656266335397959
1493401678.414479,2486,0.0005783300730399787
1493401685.5695233,2496,0.0008288808749057353
1493401686.993228,2498,0.00089643569663167
1493401689.1765232,2501,0.0004719752469100058
1493401689.886824,2502,0.0009870657231658697
1493401690.601567,2503,0.0006917048012837768
1493401698.4393492,2514,0.0007329759537242353
1493401700.5778892,2517,0.0007093176827766001
1493401704.8921993,2523,0.0006046919152140617
1493401708.4819496,2528,0.0007117798086255789
1493401709.924582,2530,0.0008514072978869081
1493401711.3640358,2532,0.001076101092621684
1493401712.8023078,2534,0.0006686417618766427
1493401719.2306488,2543,0.0008924468420445919
1493401722.0881076,2547,0.0008566479664295912
1493401724.9409008,2551,0.0006407088949345052
1493401726.3715956,2553,0.0007701756549067795
1493401728.5123417,2556,0.0012817427050322294
1493401734.9158595,2565,0.0007538346108049154
1493401735.6352375,2566,0.0005249358364380896
1493401742.7585163,2576,0.0005279217148199677
1493401744.1957479,2578,0.0006983341299928725
1493401752.769492,2590,0.0006216654437594116
1493401753.4872,2591,0.00041930945008061826
1493401754.202221,2592,0.0007210482144728303
1493401754.9153225,2593,0.0006503034965135157
1493401757.0548873,2596,0.000776788336224854
1493401759.913397,2600,0.0003963984199799597
1493401764.2412605,2606,0.0005896997172385454
1493401764.9234333,2607,0.0008350723655894399
1493401767.0689888,2610,0.0010023703798651695
1493401772.7967558,2618,0.00127673358656466
1493401776.3701627,2623,0.0005614397232420743
1493401778.511009,2626,0.0006710159941576421
1493401780.6631057,2629,0.0005125156603753567
1493401781.3829312,2630,0.0004119608784094453
1493401785.6705053,2636,0.0006062885513529181
1493401787.0982578,2638,0.00041613480425439775
1493401791.4014525,2644,0.00045475352089852095
1493401793.5445158,2647,0.0007568405126221478
1493401795.695003,2650,0.0004785658966284245
1493401799.276648,2655,0.0009137800079770386
1493401812.8651345,2674,0.00044173948117531836
1493401815.7376096,2678,0.0003973259008489549
1493401817.1655352,2680,0.0005215154378674924
1493401820.7443843,2685,0.0003462820313870907
1493401824.3333275,2690,0.000581469270400703
1493401833.7234807,2703,0.00035522872349247336
1493401836.588453,2707,0.0004104719846509397
1493401838.7155313,2710,0.0009162537171505392
1493401849.4240282,2725,0.000903689709957689
1493401857.2736065,2736,0.0008631871314719319
1493401857.9847353,2737,0.0004563961992971599
1493401860.1335845,2740,0.0005571057554334402
1493401864.421843,2746,0.0005388879217207432
1493401869.3967083,2753,0.0007106228149496019
1493401870.1177688,2754,0.00033485121093690395
1493401870.8278353,2755,0.0003590110572986305
1493401871.5311441,2756,0.0005303220241330564
1493401872.2427616,2757,0.0007669043843634427
1493401872.9547906,2758,0.0006150457193143666
1493401878.6725585,2766,0.0005229029920883477
1493401895.0874193,2789,0.0004851540725212544
1493401895.8049562,2790,0.0008255129214376211
1493401896.5209386,2791,0.0004986199201084673
1493401901.524786,2798,0.00039519305573776364
1493401909.4235318,2809,0.0008511990890838206
1493401910.864123,2811,0.0009147573728114367
1493401919.4682837,2823,0.0006241488736122847
1493401920.184489,2824,0.000643271254375577
1493401922.3307376,2827,0.00040583658847026527
1493401923.756969,2829,0.0003978042514063418
1493401924.4685178,2830,0.000826450705062598
1493401925.9025505,2832,0.0008143170853145421
1493401939.443152,2851,0.0004809037782251835
1493401943.019195,2856,0.0003680964873638004
1493401945.1577299,2859,0.00038416931056417525
1493401947.3064106,2862,0.00042721250792965293
1493401953.7288454,2871,0.0004248410405125469
1493401954.4400544,2872,0.00040819557034410536
1493401958.7374055,2878,0.000368644658010453
1493401960.165858,2880,0.0003840011777356267
1493401960.8793201,2881,0.0005882472614757717
1493401965.1684864,2887,0.0005514526856131852
1493401967.3178344,2890,0.0012918987777084112
1493401971.5994925,2896,0.0004795218992512673
1493401973.0233572,2898,0.00039911706699058414
1493401974.4562385,2900,0.00039318433846347034
1493401976.6253874,2903,0.0003184599045198411
1493401986.630112,2917,0.0002994871756527573
1493401988.0600367,2919,0.00048599031288176775
1493401988.7797284,2920,0.0003394215018488467
1493401989.4954848,2921,0.00026589378830976784
1493401997.3588192,2932,0.0004837815067730844
1493402004.5009718,2942,0.0008824740070849657
1493402010.2406228,2950,0.0008723792852833867
1493402022.3662684,2967,0.00047832433483563364
1493402027.3518174,2974,0.0005177913699299097
1493402028.0658147,2975,0.0003350967017468065
1493402030.2061563,2978,0.0005683390772901475
1493402037.3665369,2988,0.0003821016289293766
1493402041.6509323,2994,0.0003094363200943917
1493402044.5139408,2998,0.00032126580481417477
1493402048.1307237,3003,0.0004881488857790828
1493402049.562038,3005,0.00031218238291330636
1493402050.9894714,3007,0.0006461245357058942
1493402052.4304955,3009,0.000651558511890471
1493402053.8313813,3011,0.0002664431813172996
1493402056.6814523,3015,0.0002424679114483297
1493402057.399892,3016,0.00021949628717266023
1493402059.541766,3019,0.0003458769933786243
1493402063.8394198,3025,0.0007318241987377405
1493402065.2693179,3027,0.0005250811227597296
1493402067.4073699,3030,0.0003803255094680935
1493402073.1168165,3038,0.0004939234931953251
1493402074.54309,3040,0.0004023470391985029
1493402075.258032,3041,0.000350764486938715
1493402075.9685526,3042,0.00027597718872129917
1493402081.6815202,3050,0.0003187099937349558
1493402092.400046,3065,0.0003573082503862679
1493402093.8321764,3067,0.0006026190239936113
1493402095.2639074,3069,0.000446395919425413
1493402096.6905613,3071,0.00029016283224336803
1493402098.116022,3073,0.000325263972626999
1493402104.5476747,3082,0.0003837467229459435
1493402107.4189115,3086,0.00030702544609084725
1493402116.701624,3099,0.00034546651295386255
1493402119.6252604,3103,0.0004730535438284278
1493402133.1606925,3122,0.0003703293623402715
1493402143.8966267,3137,0.0002500881382729858
1493402144.6108925,3138,0.00028087387909181416
1493402148.8942306,3144,0.0006786450976505876
1493402149.6156566,3145,0.00026962743140757084
1493402151.0501072,3147,0.0005889271851629019
1493402153.1869636,3150,0.00023616797989234328
1493402156.7617748,3155,0.00023045970010571182
1493402159.6191802,3159,0.0002547465555835515
1493402161.0482972,3161,0.0005069047911092639
1493402172.4948733,3177,0.00038898162893019617
1493402177.5094516,3184,0.0005012531764805317
1493402180.371401,3188,0.0005670819082297385
1493402185.4148965,3195,0.00028392113745212555
1493402186.131896,3196,0.0004604077257681638
1493402191.1882205,3203,0.0003269772860221565
1493402193.322824,3206,0.0004763954784721136
1493402210.4905648,3230,0.0004367805668152869
1493402212.6319008,3233,0.0002561313158366829
1493402217.6385903,3240,0.00040460441960021853
1493402219.7870555,3243,0.0003723737900145352
1493402220.5028405,3244,0.0004723981546703726
1493402221.9389145,3246,0.00039932283107191324
1493402222.6546483,3247,0.0002873266057576984
1493402227.6539946,3254,0.0003131881821900606
1493402237.0217159,3267,0.00025974915479309857
1493402240.5976384,3272,0.0002959002449642867
1493402247.0074234,3281,0.0005772612057626247
1493402248.4325757,3283,0.0004008279356639832
1493402249.8583832,3285,0.0002712514251470566
1493402252.721969,3289,0.0002994495152961463
1493402254.8567493,3292,0.0003573926805984229
1493402264.1969373,3305,0.00025109489797614515
1493402265.6234927,3307,0.00028601003577932715
1493402269.8984528,3313,0.00047714851098135114
1493402275.6251934,3321,0.00020836605108343065
1493402279.9099512,3327,0.00027202567434869707
1493402280.6236122,3328,0.00035733464756049216
1493402281.3374968,3329,0.0001936264307005331
1493402284.1990013,3333,0.00032853696029633284
1493402287.7915168,3338,0.00038476454210467637
1493402292.7991092,3345,0.00022654284839518368
1493402298.5322537,3353,0.0003409380733501166
1493402301.3970816,3357,0.0002651267859619111
1493402304.2461247,3361,0.0003289596061222255
1493402305.6740222,3363,0.00023450357548426837
1493402309.9598122,3369,0.00027458718977868557
1493402313.529399,3374,0.00023119396064430475
1493402314.9602697,3376,0.0002255062136100605
1493402316.4120414,3378,0.00035580224357545376
1493402318.5501091,3381,0.0002648215158842504
1493402322.1219907,3386,0.00031339513952843845
1493402330.7275226,3398,0.0003670061705633998
1493402334.341756,3403,0.0003375779197085649
1493402337.9115713,3408,0.00029533158522099257
1493402350.758008,3426,0.00027765071718022227
1493402353.6162333,3430,0.00032788142561912537
1493402355.753992,3433,0.00030904263257980347
1493402359.318876,3438,0.0003093259292654693
1493402364.2994728,3445,0.00020233103714417666
1493402367.1459348,3449,0.000402848090743646
1493402368.5762837,3451,0.00025292058126069605
1493402372.8521173,3457,0.00023492201580666006
1493402373.5643847,3458,0.0006227368139661849
1493402377.8419826,3464,0.0004915287136100233
1493402382.8408818,3471,0.000244504859438166
1493402387.1331336,3477,0.00026284606428816915
1493402389.2731905,3480,0.00024532253155484796
1493402393.5711713,3486,0.00031913386192172766
1493402401.4377089,3497,0.00029698247089982033
1493402402.8682308,3499,0.0003539388417266309
1493402407.9033394,3506,0.00027864251751452684
1493402410.0413816,3509,0.0002655344142112881
1493402412.1913967,3512,0.0003238223434891552
1493402413.5883446,3514,0.0002892785123549402
1493402417.16514,3519,0.0002608532377053052
1493402428.6025066,3535,0.00026739115128293633
1493402430.0382683,3537,0.0002636736608110368
1493402433.6338086,3542,0.00021503404423128814
1493402434.3574615,3543,0.0003392555518075824
1493402437.2116935,3547,0.00016920459165703505
1493402438.6441035,3549,0.00022664200514554977
1493402442.932129,3555,0.00023019980289973319
1493402443.6399348,3556,0.00034468830563127995
1493402448.6488183,3563,0.0003660978691186756
1493402457.2370195,3575,0.0003610685234889388
1493402460.800866,3580,0.0003106959047727287
1493402469.3575814,3592,0.00031453644623979926
1493402470.0647082,3593,0.0005153865204192698
1493402474.36386,3599,0.0001819679164327681
1493402475.082065,3600,0.000525719893630594
1493402485.0851865,3614,0.0004087208944838494
1493402487.9501224,3618,0.0003117750457022339
1493402489.3749807,3620,0.0001527245040051639
1493402490.8048956,3622,0.0002063989668386057
1493402492.9636352,3625,0.0005412952741608024
1493402495.1231797,3628,0.00022642698604613543
1493402501.5723784,3637,0.00044615805381909013
1493402505.8554046,3643,0.00027843183488585055
1493402507.2823427,3645,0.00031889259116724133
1493402515.1299179,3656,0.00021372822811827064
1493402515.8434565,3657,0.0003081413742620498
1493402520.1255121,3663,0.00022627293947152793
1493402525.1522524,3670,0.0002949917980004102
1493402542.3413723,3694,0.0003108821692876518
1493402546.6399782,3700,0.00016656478692311794
1493402548.1170757,3702,0.0002753470034804195
1493402563.1592698,3723,0.00029738465673290193
1493402565.2958605,3726,0.00018843726138584316
1493402568.1386986,3730,0.00016035621229093522
1493402568.8546367,3731,0.00029480765806511045
1493402569.5694067,3732,0.0002960568817798048
1493402573.850657,3738,0.00019236569642089307
1493402575.9837942,3741,0.00019338499987497926
1493402577.4188132,3743,0.0002014378842432052
1493402583.8432686,3752,0.00020962570852134377
1493402588.84862,3759,0.00019749139028135687
1493402592.4218957,3764,0.0001851364504545927
1493402598.162807,3772,0.00014985530287958682
1493402601.0165033,3776,0.0001876554306363687
1493402603.8962493,3780,0.0002018084196606651
1493402613.2112575,3793,0.00021668453700840473
1493402614.6428688,3795,0.00025314814411103725
1493402616.7878618,3798,0.0002432537148706615
1493402625.4381938,3810,0.00025187269784510136
1493402628.3009562,3814,0.00020378360932227224
1493402631.8543744,3819,0.00022958051704335958
1493402633.2829158,3821,0.0003444157191552222
1493402640.4301786,3831,0.00017198608838953078
1493402641.8580172,3833,0.00042380456579849124
1493402643.2855465,3835,0.00030427935416810215
1493402652.577627,3848,0.00013606615539174527
1493402656.8729806,3854,0.00025921425549313426
1493402664.0477383,3864,0.0002817487984430045
1493402667.641113,3869,0.00015026058827061206
1493402672.6628592,3876,0.0002293677389388904
1493402674.812244,3879,0.00021931499941274524
1493402676.2375915,3881,0.0008171825320459902
1493402690.59348,3901,0.00029830107814632356
1493402691.303973,3902,0.00016634697385597974
1493402692.014473,3903,0.0003058214206248522
1493402695.5749376,3908,0.00026125108706764877
1493402696.99169,3910,0.00023321992193814367
1493402704.0904222,3920,0.00015498418360948563
1493402709.8165205,3928,0.00040479173185303807
1493402714.1018856,3934,0.00013378742733038962
1493402714.8179235,3935,0.00022440870816353709
1493402717.681667,3939,0.0002301426575286314
1493402725.5713964,3950,0.0003448130446486175
1493402729.8415504,3956,0.0006806373712606728
1493402734.112098,3962,0.0002804462274070829
1493402736.2590358,3965,0.00046199391363188624
1493402747.0021822,3980,0.0007091972511261702
1493402749.867866,3984,0.000267732422798872
1493402754.8800926,3991,0.00019620326929725707
1493402757.7280319,3995,0.0002301848289789632
1493402761.2974873,4000,0.00035915072658099234
1493402764.919548,4005,0.00015020061982795596
1493402767.7803013,4009,0.00010147123248316348
1493402768.5009625,4010,0.00017941735859494656
1493402776.3440664,4021,0.00011282167542958632
1493402777.0588632,4022,0.00014233810361474752
1493402784.938366,4033,0.00019731547217816114
1493402786.3592498,4035,0.00041273367241956294
1493402787.073948,4036,0.00020391232101246715
1493402792.108917,4043,0.00025740329874679446
1493402793.550366,4045,0.0001444387889932841
1493402794.2674706,4046,0.0002403413236606866
1493402794.9816892,4047,0.00022146552510093898
1493402795.6943977,4048,0.00018738940707407892
1493402798.55207,4052,0.00015637151955161244
1493402799.9837112,4054,0.00011641222226899117
1493402815.6712067,4076,0.00022160011576488614
1493402817.8131547,4079,0.0002338594349566847
1493402827.815075,4093,0.00023028490249998868
1493402831.3899581,4098,0.00021549954544752836
1493402832.1009207,4099,0.0002635593991726637
1493402833.5725117,4101,0.0003544371575117111
1493402839.293568,4109,0.0004461475764401257
1493402842.8719234,4114,0.00017479372036177665
1493402847.8353927,4121,0.00018919970898423344
1493402867.873702,4149,0.00028595130424946547
1493402872.862088,4156,0.0002468264428898692
1493402880.7402806,4167,0.00017762312199920416
1493402884.3167539,4172,8.827599958749488e-05
1493402890.7478328,4181,0.00020535208750516176
1493402891.4634078,4182,0.0001150289608631283
1493402899.318577,4193,0.0001700038992566988
1493402900.0344093,4194,0.00011908238957403228
1493402901.4599853,4196,0.0001340149319730699
1493402902.887746,4198,0.0002073062350973487
1493402905.0536506,4201,0.0006269508739933372
1493402905.7712638,4202,0.00027290277648717165
1493402907.1924314,4204,0.00028363626915961504
1493402919.9988658,4222,0.0002892719639930874
1493402923.5781102,4227,0.00018623903451953083
1493402927.147748,4232,0.00020776077872142196
1493402929.2885668,4235,0.00013391808897722512
1493402931.4255269,4238,0.00012894558312837034
1493402934.9922736,4243,0.00013950902211945504
1493402942.8713803,4254,0.0001260141289094463
1493402949.3068976,4263,0.00031974431476555765
1493402951.459037,4266,0.00018945595365948975
1493402952.1723092,4267,0.00022047400125302374
1493402958.6043036,4276,0.00018035397806670517
1493402962.8995857,4282,0.00015605207590851933
1493402974.3460069,4298,0.00012640899512916803
1493402978.6771352,4304,0.00012614834122359753
1493402981.5461795,4308,0.00020627125923056155
1493402983.7006392,4311,0.00021247552649583668
1493402988.01751,4317,0.00019394091214053333
1493402989.4268904,4319,0.00012853933731094003
1493402995.854076,4328,0.00020038873481098562
1493402998.7103152,4332,0.00013545475667342544
1493403002.9874823,4338,0.00040947450906969607
1493403006.553111,4343,0.00014283534255810082
1493403010.8478682,4349,0.00018553031259216368
1493403013.71287,4353,0.0002005663700401783
1493403017.2934403,4358,0.00010989060683641583
1493403022.294917,4365,0.00020669831428676844
1493403025.1401882,4369,0.00013277218386065215
1493403031.568953,4378,0.00011779562919400632
1493403033.7163107,4381,0.000259032822214067
1493403042.296016,4393,9.14447009563446e-05
1493403047.3017085,4400,0.00013501070498023182
1493403049.4884877,4403,0.00011239164450671524
1493403050.9102876,4405,0.00011356156028341502
1493403051.6266856,4406,0.00019824379705823958
1493403054.4797885,4410,0.0002322593063581735
1493403055.1950312,4411,0.0001393308921251446
1493403055.9091809,4412,0.0001286260667257011
1493403064.486571,4424,8.567386248614639e-05
1493403068.7847006,4430,0.00020451610907912254
1493403069.493771,4431,0.00013138372742105275
1493403070.923273,4433,0.00021453548106364906
1493403075.2140305,4439,0.00010229107283521444
1493403077.3620148,4442,0.00013902501086704433
1493403081.654264,4448,0.00019321026047691703
1493403084.5371406,4452,0.00023314828285947442
1493403089.570538,4459,0.0002573352539911866
1493403096.733618,4469,0.00027308310382068157
1493403101.0250583,4475,0.00014709736569784582
1493403103.8973248,4479,0.00024481286527588964
1493403106.0484865,4482,0.00014750151603948325
1493403111.7721033,4490,0.00011056303628720343
1493403113.2009892,4492,0.0003025885671377182
1493403122.559901,4505,0.00014082826965022832
1493403125.431511,4509,0.00024017241958063096
1493403126.1508842,4510,0.0001512402086518705
1493403139.6935818,4529,0.00028162571834400296
1493403140.4094365,4530,0.0001936203771037981
1493403142.5498612,4533,0.00022481672931462526
1493403147.557502,4540,0.0002158908173441887
1493403148.9799182,4542,0.0001279776042792946
1493403154.6865222,4550,0.0002802552771754563
1493403156.1113255,4552,0.000306079164147377
1493403156.8294013,4553,0.00027893370133824646
1493403166.0958338,4566,0.00020245240011718124
1493403167.5357494,4568,0.00016838526062201709
1493403168.2504659,4569,0.00017144119192380458
1493403174.7056227,4578,0.00013714424858335406
1493403176.8548193,4581,9.22382459975779e-05
1493403184.704489,4592,0.0002130121283698827
1493403186.847593,4595,8.124074520310387e-05
1493403188.2803493,4597,9.715326450532302e-05
1493403189.7000062,4599,0.00025114737218245864
1493403198.3003075,4611,0.00020879224757663906
1493403210.4576757,4628,0.00010409083915874362
1493403214.0320606,4633,9.130165562964976e-05
1493403221.1915843,4643,0.00018520608136896044
1493403225.4785948,4649,0.00022664060816168785
1493403230.4736109,4656,0.00012899606372229755
1493403234.7492383,4662,0.00013952000881545246
1493403236.1835265,4664,0.00011374390305718407
1493403239.044219,4668,0.00010100940562551841
1493403244.0576293,4675,0.00011526104935910553
1493403244.766449,4676,5.511123890755698e-05
1493403245.4831533,4677,0.00035368470707908273
1493403252.640552,4687,0.00017449219012632966
1493403264.0943475,4703,0.00010576158092590049
1493403267.6608229,4708,8.762467041378841e-05
1493403271.2206337,4713,0.00014024080883245915
1493403274.7846637,4718,0.0001485747197875753
1493403275.499489,4719,0.00016191843315027654
1493403276.88832,4721,0.0002122962469002232
1493403279.035212,4724,0.0001932592422235757
1493403286.1841543,4734,0.00025524795637466013
1493403289.759146,4739,0.0002197664143750444
1493403294.04885,4745,0.00011987975449301302
1493403296.9124506,4749,0.00013920410128775984
1493403297.6369157,4750,6.0791913711000234e-05
1493403303.4128106,4758,0.00020271851099096239
1493403305.5629804,4761,0.00011575315875234082
1493403306.2788525,4762,8.509887265972793e-05
1493403307.7142265,4764,9.799197141546756e-05
1493403309.8593771,4767,0.00010039999324362725
1493403310.572129,4768,0.0002444287238176912
1493403311.2963462,4769,6.310955359367654e-05
1493403314.8718884,4774,9.672636952018365e-05
1493403316.2982948,4776,9.269251313526183e-05
1493403318.448888,4779,0.00021348742302507162
1493403319.1630208,4780,0.00015039501886349171
1493403319.879624,4781,0.00013225371367298067
1493403320.5965805,4782,0.00011684405762935057
1493403322.024315,4784,0.00018339451344218105
1493403324.162488,4787,0.00021003390429541469
1493403324.878682,4788,0.0002083327271975577
1493403329.175293,4794,0.0001988881704164669
1493403333.4396226,4800,0.00010232681961497292
1493403334.9134436,4802,0.0001581234100740403
1493403337.0594177,4805,0.00012510851956903934
1493403345.6300566,4817,0.00011012680624844506
1493403351.3153274,4825,7.375267887255177e-05
1493403352.0342321,4826,0.00011267001536907628
1493403352.7441325,4827,0.00011110683408332989
1493403357.0283298,4833,0.00014077493688091636
1493403362.0361166,4840,0.0001873555447673425
1493403365.6069915,4845,0.0001250158966286108
1493403370.6054518,4852,9.532071271678433e-05
1493403379.9053516,4865,0.000113646914542187
1493403384.1973972,4871,0.00010732732334872708
1493403385.6303933,4873,0.00014218232536222786
1493403387.768915,4876,5.618742943624966e-05
1493403392.7862036,4883,0.00027686706744134426
1493403397.0895767,4889,0.00020875161862932146
1493403399.2288284,4892,0.00012950213567819446
1493403400.6630447,4894,0.00014823164383415133
1493403401.3794048,4895,0.000108405074570328
1493403407.8541434,4904,0.0007197175873443484
1493403415.024265,4914,0.00011409063881728798
1493403415.7381163,4915,0.0002952932845801115
1493403421.446532,4923,0.00012269816943444312
1493403430.0653,4935,0.00019280900596641004
1493403432.2142496,4938,0.00012923518079333007
1493403434.365152,4941,0.00011595189425861463
1493403443.6418371,4954,5.9612913901219144e-05
1493403449.3540382,4962,0.00016005201905500144
1493403455.0590007,4970,7.20723983249627e-05
1493403455.7696981,4971,0.0002162469900213182
1493403457.9078732,4974,0.00042959870188497007
1493403459.3337014,4976,0.000298923347145319
1493403460.0503867,4977,0.00022284063743427396
1493403470.0422647,4991,0.00011991115025011823
1493403474.3345451,4997,0.0001715163089102134
1493403475.7645779,4999,9.82323253992945e-05
1493403486.5245798,5014,6.72425958327949e-05
1493403491.5144277,5021,6.612259312532842e-05
1493403495.7748284,5027,0.000112520792754367
1493403497.917716,5030,0.00020870682783424854
1493403498.631401,5031,6.450674845837057e-05
1493403500.7743528,5034,8.43566085677594e-05
1493403502.9257982,5037,0.00015297856589313596
1493403512.2499602,5050,0.00019707862520590425
1493403513.6929991,5052,9.014317765831947e-05
1493403514.4108403,5053,0.00015690083091612905
1493403515.1292431,5054,0.00016499495541211218
1493403519.4088583,5060,7.381542673101649e-05
1493403522.9871056,5065,0.00018713594181463122
1493403532.309975,5078,0.00012623314978554845
1493403543.723133,5094,5.757725375588052e-05
1493403548.778878,5101,0.0001898255868582055
1493403552.3599436,5106,4.666574750444852e-05
1493403553.0755029,5107,0.00010021926573244855
1493403557.358836,5113,8.138122211676091e-05
1493403563.7896945,5122,0.0002470941108185798
1493403565.898108,5125,0.00032498000655323267
1493403566.6187901,5126,0.00015065698244143277
1493403568.0474708,5128,0.0003899305302184075
1493403572.3283951,5134,0.00023590642376802862
1493403573.0442452,5135,0.00017471124010626227
1493403574.4744961,5137,0.0002820584049914032
1493403576.606213,5140,0.0004644589498639107
1493403578.0315447,5142,8.672274998389184e-05
1493403580.1719553,5145,0.0002758375194389373
1493403590.9249508,5160,6.766426668036729e-05
1493403594.507051,5165,6.36897239019163e-05
1493403598.801675,5171,0.00015276309568434954
1493403602.4444604,5177,0.00014566455502063036


==> results/run_add-rwa-run_1,tag_loss.csv <==
Wall time,Step,Value
1493456928.0731108,18,1.033376932144165
1493456933.227109,24,0.8444907665252686
1493456946.4452865,40,0.2270524501800537
1493456948.192843,42,0.31864792108535767
1493456950.938831,45,0.21811719238758087
1493456960.0534468,56,0.1914205551147461
1493456972.830824,71,0.20601323246955872
1493456975.5356314,74,0.18216027319431305
1493456992.7896147,94,0.163490891456604
1493457003.5762486,106,0.1520439088344574
1493457020.786752,126,0.17354120314121246
1493457046.2327235,155,0.12486927211284637
1493457048.8952417,158,0.1323697417974472
1493457056.4885237,167,0.16799776256084442
1493457070.0713987,183,0.15176767110824585
1493457071.6183407,185,0.1505429446697235
1493457110.0208948,229,0.19239534437656403
1493457114.3512976,234,0.14531493186950684
1493457127.4395998,249,0.17078828811645508
1493457132.6632066,255,0.16856984794139862
1493457136.7977722,260,0.16102321445941925
1493457142.7966,267,0.14668108522891998
1493457147.9018502,273,0.18692046403884888
1493457179.4389045,308,0.16741305589675903
1493457181.069902,310,0.1678437888622284
1493457188.1903036,318,0.1806938499212265
1493457206.0002768,339,0.14711251854896545
1493457212.5934258,347,0.17327868938446045
1493457229.393721,367,0.18667256832122803
1493457276.4270983,421,0.16954685747623444
1493457277.200703,422,0.16439855098724365
1493457292.2640364,439,0.20593951642513275
1493457294.7948446,442,0.21379856765270233
1493457297.6248767,445,0.13703122735023499
1493457310.1728163,460,0.13082611560821533
1493457312.7406688,463,0.20222905278205872
1493457313.7246773,464,0.1637788712978363
1493457322.4988563,474,0.16793712973594666
1493457338.877589,493,0.1553320288658142
1493457357.3303096,514,0.13238877058029175
1493457372.09274,531,0.14770135283470154
1493457376.1814568,536,0.14343133568763733
1493457399.1520123,563,0.15485328435897827
1493457407.454912,573,0.1778709590435028
1493457412.3572829,579,0.15786902606487274
1493457418.761309,586,0.14100226759910583
1493457419.5626059,587,0.2004617303609848
1493457449.3572092,620,0.16761188209056854
1493457451.1392477,622,0.1526298224925995
1493457461.2366052,634,0.1771295666694641
1493457467.3287544,641,0.15118297934532166
1493457468.0964236,642,0.1146557405591011
1493457469.9192834,644,0.18116888403892517
1493457472.4881806,647,0.1903788149356842
1493457474.1278443,649,0.15491877496242523
1493457485.2415128,661,0.14445406198501587
1493457494.1628428,671,0.17507706582546234
1493457531.5359657,714,0.18014059960842133
1493457538.1144223,722,0.17654526233673096
1493457544.7567081,730,0.1779782474040985
1493457552.5485654,739,0.17928284406661987
1493457563.7704134,752,0.16383738815784454
1493457567.3227499,756,0.16486699879169464
1493457574.8809443,765,0.1750454157590866
1493457578.355751,769,0.1567203551530838
1493457580.142125,771,0.173321932554245
1493457581.8426332,773,0.17809675633907318
1493457587.731705,780,0.16670334339141846
1493457592.2310307,785,0.17722612619400024
1493457593.935683,787,0.16483765840530396
1493457598.2691252,792,0.1461637169122696
1493457599.9484088,794,0.17230810225009918
1493457603.3205674,798,0.16178709268569946
1493457607.515676,802,0.16435296833515167
1493457612.7270658,808,0.12121996283531189
1493457613.6216607,809,0.16279126703739166
1493457632.823498,832,0.17563432455062866
1493457636.4258947,836,0.14411461353302002
1493457664.529488,869,0.13005612790584564
1493457670.5075352,876,0.1605474054813385
1493457675.8230367,882,0.15613481402397156
1493457688.0333772,896,0.15297891199588776
1493457691.3718376,900,0.1716848760843277
1493457698.0775464,907,0.15326403081417084
1493457699.8593197,909,0.14826902747154236
1493457706.5370188,917,0.14477898180484772
1493457718.850581,931,0.1515265703201294
1493457719.697248,932,0.18393391370773315
1493457728.1135375,942,0.166892409324646
1493457730.6651032,945,0.15160712599754333
1493457738.8263257,954,0.13598006963729858
1493457745.584718,962,0.15013261139392853
1493457753.6256812,971,0.14559148252010345
1493457754.4825945,972,0.14335393905639648
1493457759.4821615,978,0.12793102860450745
1493457760.3390377,979,0.1350976824760437
1493457764.4220397,984,0.1458265781402588
1493457781.2640245,1002,0.13809984922409058
1493457784.0113034,1005,0.13342031836509705
1493457791.6301613,1014,0.1338091492652893
1493457817.996407,1044,0.11633636057376862
1493457829.230762,1057,0.10209431499242783
1493457834.2498252,1063,0.08079653233289719
1493457836.8478372,1066,0.08346667885780334
1493457838.6100342,1068,0.08261479437351227
1493457842.0285335,1072,0.08786764740943909
1493457847.756209,1078,0.06255042552947998
1493457852.2300944,1083,0.07216586172580719
1493457860.6245747,1093,0.07355961948633194
1493457865.626275,1099,0.05911646783351898
1493457870.2325752,1104,0.0385730005800724
1493457879.3205867,1114,0.057425908744335175
1493457916.6472898,1156,0.015379250980913639
1493457919.8192878,1160,0.013205524533987045
1493457920.6645815,1161,0.02025199681520462
1493457921.4103687,1162,0.012216015718877316
1493457936.8194432,1180,0.01934874802827835
1493457948.1067915,1193,0.014490222558379173
1493457960.2954674,1206,0.007238407619297504
1493457982.7703097,1232,0.006559576839208603
1493457993.2260394,1244,0.003722741501405835
1493458002.0229967,1255,0.003800859907642007
1493458004.5036895,1258,0.0050644055008888245
1493458007.1469889,1261,0.005889382213354111
1493458024.5868442,1281,0.004235544707626104
1493458029.815313,1287,0.002909671515226364
1493458035.7851608,1294,0.003872609231621027
1493458040.9001517,1300,0.0023780898191034794
1493458055.514886,1316,0.006571127567440271
1493458058.148365,1319,0.0029092389158904552
1493458067.9703271,1330,0.004473480395972729
1493458070.5694468,1333,0.0038110672030597925
1493458073.0740473,1336,0.0038601611740887165
1493458073.9024937,1337,0.004257685504853725
1493458114.7109687,1385,0.003418462350964546
1493458117.0295236,1388,0.0046515511348843575
1493458119.440406,1391,0.0018047378398478031
1493458120.3375196,1392,0.0031467347871512175
1493458139.6566114,1414,0.0033519682474434376
1493458150.1018832,1426,0.002527389209717512
1493458158.885714,1436,0.0019860221073031425
1493458162.498919,1440,0.005021313205361366
1493458183.3267546,1465,0.002153164241462946
1493458184.2384837,1466,0.003019768511876464
1493458193.2203054,1477,0.0012723407708108425
1493458200.4873238,1485,0.0028650856111198664
1493458203.8128154,1489,0.00362255796790123
1493458205.3326714,1491,0.002678172430023551
1493458233.201631,1523,0.0019904570654034615
1493458236.516236,1527,0.0020404248498380184
1493458258.0447187,1552,0.002878272905945778
1493458271.7620816,1568,0.0021424617152661085
1493458272.715535,1569,0.002144160680472851
1493458285.3221107,1584,0.0021901200525462627
1493458288.8167992,1588,0.0017449723090976477
1493458303.3283253,1604,0.002515176311135292
1493458304.1313221,1605,0.0012828349135816097
1493458323.0132837,1627,0.0025307610630989075
1493458327.0927665,1632,0.0015541443135589361
1493458331.4204187,1637,0.0021381203550845385
1493458334.237723,1640,0.0026487833820283413
1493458338.3624997,1645,0.001954669365659356
1493458341.008182,1648,0.001931347418576479
1493458351.4137936,1660,0.0014379216590896249
1493458358.4660811,1668,0.001302339369431138
1493458364.523836,1675,0.0034817715641111135
1493458370.7482746,1682,0.0014559946721419692
1493458378.374438,1691,0.0013509705895558
1493458381.4975913,1695,0.0019771303050220013
1493458383.2441075,1697,0.0017686431529000401
1493458384.8613527,1699,0.002069284440949559
1493458388.0507307,1702,0.001273773843422532
1493458393.8317153,1709,0.002525542862713337
1493458401.2847466,1718,0.0012352259363979101
1493458409.8216767,1728,0.0013030411209911108
1493458413.3817227,1732,0.001663060742430389
1493458415.1899521,1734,0.0015514142578467727
1493458417.7955897,1737,0.0008898736559785903
1493458421.677239,1742,0.0013287600595504045
1493458424.121438,1745,0.0009648897685110569
1493458424.8842118,1746,0.0015089286025613546
1493458442.0729764,1766,0.0015708773862570524
1493458449.6863651,1775,0.0010551572777330875
1493458454.6527252,1781,0.0009662302909418941
1493458460.7909362,1788,0.0013118565548211336
1493458461.625526,1789,0.0016111660515889525
1493458469.2859023,1798,0.0012690885923802853
1493458475.90394,1805,0.0008645132766105235
1493458493.6948905,1826,0.0013293004594743252
1493458497.1169126,1830,0.0016408024821430445
1493458506.087228,1840,0.001581982709467411
1493458509.6295881,1844,0.0010415951255708933
1493458517.0541034,1853,0.002314020413905382
1493458527.9784207,1866,0.0014080677647143602
1493458530.674275,1869,0.001270822947844863
1493458536.2763393,1875,0.0016120541840791702
1493458538.094236,1877,0.0017710921820253134
1493458568.3911204,1911,0.002285347320139408
1493458573.6739967,1917,0.002339149359613657
1493458588.1461642,1934,0.0012609029654413462
1493458596.926906,1944,0.0011032451875507832
1493458599.3935516,1947,0.003261828562244773
1493458601.0665195,1949,0.0019160653464496136
1493458616.4407341,1967,0.0011542802676558495
1493458628.512024,1981,0.000996823189780116
1493458630.1474395,1983,0.0006575364386662841
1493458646.1483066,2001,0.0008263516938313842
1493458649.3426516,2005,0.0010520166251808405
1493458656.2833931,2013,0.0014223529724404216
1493458671.342812,2030,0.0022444911301136017
1493458676.815366,2036,0.0019909704569727182
1493458696.6184306,2060,0.00211717514321208
1493458707.7847364,2073,0.0009373314678668976
1493458710.4475508,2076,0.0011056591756641865
1493458711.1982026,2077,0.0011271131224930286
1493458713.2319987,2079,0.0006919577135704458
1493458714.85321,2081,0.0008713841671124101
1493458718.427438,2085,0.0008423688705079257
1493458721.7355423,2089,0.0008550875936634839
1493458728.05481,2096,0.001050268765538931
1493458741.9048228,2111,0.0008703969651833177
1493458771.4372241,2145,0.0011331127025187016
1493458774.787005,2149,0.0014180325670167804
1493458780.8000793,2156,0.0008395346812903881
1493458788.6322737,2165,0.0008925781585276127
1493458798.4486668,2177,0.0012738251825794578
1493458806.745013,2187,0.0013907549437135458
1493458808.5753455,2189,0.0007627242594026029
1493458810.4507089,2191,0.0011155663523823023
1493458814.9173431,2196,0.0007712089573033154
1493458817.3593454,2199,0.001285905484110117
1493458824.7555764,2207,0.0020951610058546066
1493458828.1936033,2211,0.0009228977141901851
1493458845.4707012,2231,0.0008654980920255184
1493458849.7413967,2236,0.0011475393548607826
1493458850.710667,2237,0.0007795229903422296
1493458852.3968515,2239,0.0006639567436650395
1493458855.1722417,2242,0.0006623530061915517
1493458858.7715547,2246,0.001144834328442812
1493458859.5984514,2247,0.0007811803370714188
1493458865.569357,2254,0.001425579423084855
1493458868.204432,2257,0.000922925304621458
1493458872.549188,2262,0.000761312956456095
1493458888.8693342,2281,0.0016698649851605296
1493458897.367187,2291,0.0013036797754466534
1493458902.732061,2297,0.001351966755464673
1493458908.8028297,2303,0.0006992979324422777
1493458912.425785,2307,0.0008305905503220856
1493458922.9091184,2319,0.0006562814232893288
1493458923.6935291,2320,0.0012196606257930398
1493458944.9864366,2345,0.0009253365569747984
1493458952.897533,2354,0.001039111870341003
1493458983.0440283,2389,0.0005849298322573304
1493458983.9363136,2390,0.0014550238847732544
1493458985.7311742,2392,0.0018598900642246008
1493459024.0907085,2436,0.0008936428930610418
1493459030.6997015,2444,0.0010565969860181212
1493459036.813408,2451,0.0008147218031808734
1493459038.3849652,2453,0.0008685788488946855
1493459039.948321,2455,0.0006596039747819304
1493459043.8585472,2460,0.0008855980704538524
1493459065.1046515,2485,0.0008233724511228502
1493459065.9901652,2486,0.0008119287085719407
1493459074.5710466,2496,0.0005560728022828698
1493459076.247289,2498,0.0007635158253833652
1493459080.9912264,2503,0.0006568909157067537
1493459093.8511796,2517,0.0007834142306819558
1493459098.5782518,2523,0.0007571408059448004
1493459106.0781288,2532,0.0008244635537266731
1493459118.8099456,2547,0.0007772821700200438
1493459122.2370138,2551,0.0007819175953045487
1493459123.8394353,2553,0.0006626812973991036
1493459145.149499,2578,0.0005774963647127151
1493459155.6354861,2590,0.0006333901546895504
1493459163.9179757,2600,0.0008424512343481183
1493459169.3364313,2606,0.0008172608213499188
1493459183.6922288,2623,0.0008285427466034889
1493459188.466626,2629,0.000537795596756041
1493459189.2985804,2630,0.0006248081335797906
1493459201.2048056,2644,0.0008797179907560349
1493459205.855209,2650,0.000746964302379638
1493459210.1386151,2655,0.0006732632173225284
1493459229.3321187,2678,0.0008697788580320776
1493459235.6226869,2685,0.0006956371362321079
1493459239.7790332,2690,0.0008910829783417284
1493459250.9083343,2703,0.0009433479281142354
1493459256.5190883,2710,0.000915797078050673
1493459269.109005,2725,0.0007829496171325445
1493459279.0040019,2737,0.0007564597181044519
1493459281.6676502,2740,0.0005408079596236348
1493459293.4654465,2754,0.0007462350185960531
1493459323.251655,2789,0.0007298033451661468
1493459324.0943239,2790,0.0004655895463656634
1493459324.944507,2791,0.00047534803161397576
1493459340.2302334,2809,0.0012716365745291114
1493459352.1637237,2824,0.0005188001086935401
1493459391.9539723,2872,0.000728095299564302
1493459399.7013767,2881,0.0006704154657199979
1493459407.4328942,2890,0.0010127995628863573
1493459412.3483245,2896,0.0010753865353763103
1493459430.4625924,2917,0.0004474036395549774
1493459432.034099,2919,0.0008740404737181962
1493459432.7882621,2920,0.0006787332240492105
1493459471.568884,2967,0.0007191761978901923
1493459478.8196373,2975,0.0007369073573499918
1493459498.122102,2998,0.0008374790195375681
1493459506.5361073,3007,0.0005556937539950013
1493459510.2356534,3011,0.000868888630066067
1493459513.7299447,3015,0.0009396056993864477
1493459523.8879192,3027,0.0004778389120474458
1493459526.1686985,3030,0.0005526244640350342
1493459532.6621702,3038,0.0004641480918508023
1493459534.9644005,3041,0.0005690223188139498
1493459555.916861,3065,0.0006790610495954752
1493459559.1781766,3069,0.0005546966567635536
1493459560.8568575,3071,0.00042585073970258236
1493459584.69901,3099,0.000908945279661566
1493459604.9065022,3122,0.0005241030594334006
1493459617.766602,3137,0.0006483111646957695
1493459624.2812593,3145,0.00046763295540586114
1493459628.6508558,3150,0.0007194963982328773
1493459632.6455982,3155,0.0005065510631538928
1493459637.6657028,3161,0.0005686099757440388
1493459650.874764,3177,0.0007599578821100295
1493459666.1368468,3195,0.00099843624047935
1493459667.0798202,3196,0.00039050893974490464
1493459673.4315631,3203,0.0008442160906270146
1493459675.9345295,3206,0.0004926632973365486
1493459695.9215205,3230,0.0006217855261638761
1493459698.4995728,3233,0.0005629836232401431
1493459704.3960352,3240,0.0005918797687627375
1493459706.9396756,3243,0.0006783818826079369
1493459707.8021493,3244,0.0004305992624722421
1493459709.3130484,3246,0.00048675804282538593
1493459710.0192661,3247,0.000541676243301481
1493459731.0680542,3272,0.0005896280054003
1493459738.756301,3281,0.00039527806802652776
1493459759.3831758,3305,0.000596563913859427
1493459766.2958815,3313,0.0005133391241542995
1493459778.250587,3327,0.0005891692126169801
1493459779.087302,3328,0.0009069586521945894
1493459792.3360474,3345,0.0006226778496056795
1493459816.8103158,3374,0.0007695918320678174
1493459818.4139302,3376,0.0005984713206999004
1493459826.4706237,3386,0.0005415555788204074
1493459841.636272,3403,0.0005474843783304095
1493459845.5668046,3408,0.0005842463579028845
1493459864.14854,3430,0.0010001189075410366
1493459870.907264,3438,0.0006697626085951924
1493459880.1793058,3449,0.000623500207439065
1493459881.9587266,3451,0.00048036841326393187
1493459887.5962086,3458,0.000585327623412013
1493459892.240837,3464,0.0004173065535724163
1493459897.8987386,3471,0.0007857197197154164
1493459903.1695955,3477,0.0008448839071206748
1493459905.83284,3480,0.00043859556899406016
1493459920.485976,3497,0.0005714813014492393
1493459930.6930566,3509,0.0003671340527944267
1493459933.224929,3512,0.00047203124267980456
1493459939.4201705,3519,0.00043976769666187465
1493459953.412234,3535,0.0004987799911759794
1493459955.0445867,3537,0.0005555544048547745
1493459960.118257,3543,0.0004672739887610078
1493459963.5745142,3547,0.0005910677718929946
1493459976.7045388,3563,0.00041341251926496625
1493459991.197826,3580,0.00039593299152329564
1493460007.215318,3600,0.0004535327898338437
1493460023.1507926,3618,0.0007449759286828339
1493460024.6095614,3620,0.00037762679858133197
1493460026.3057415,3622,0.0008507123566232622
1493460028.7834847,3625,0.0004895880119875073
1493460031.3812943,3628,0.0007819879683665931
1493460044.8809774,3645,0.0008139718556776643
1493460054.1236284,3656,0.0006925075431354344
1493460065.8787067,3670,0.0006682878592982888
1493460090.8717678,3700,0.0007368965889327228
1493460092.9419088,3702,0.0007561076199635863
1493460113.605127,3726,0.000796171254478395
1493460117.0126708,3730,0.0006389532936736941
1493460119.0356493,3732,0.000618015939835459
1493460124.2751234,3738,0.0005491324700415134
1493460126.8675008,3741,0.00047963554970920086
1493460128.688849,3743,0.00047317935968749225
1493460135.884969,3752,0.0005607863422483206
1493460141.3389778,3759,0.000615897704847157
1493460152.2079928,3772,0.0005725001683458686
1493460159.3838866,3780,0.0005103680887259543
1493460170.5475247,3793,0.0007226396701298654
1493460171.9856534,3795,0.0008458838565275073
1493460174.4317074,3798,0.0005926356534473598
1493460188.1605606,3814,0.0004638581885956228
1493460192.4808843,3819,0.0005195874255150557
1493460194.169371,3821,0.00042307027615606785
1493460202.7020586,3831,0.00040360778803005815
1493460205.8065658,3835,0.000400946824811399
1493460230.377192,3864,0.0008082740241661668
1493460234.6046274,3869,0.0004615696961991489
1493460240.7964342,3876,0.0005212950054556131
1493460278.9144382,3920,0.0006010272772982717
1493460285.6775553,3928,0.0004193186468910426
1493460291.561641,3935,0.0004929721471853554
1493460295.0379906,3939,0.0005073676584288478
1493460304.0617068,3950,0.0004327363276388496
1493460309.5133867,3956,0.0005040119867771864
1493460314.5849519,3962,0.0006862276932224631
1493460332.151266,3984,0.0006969207897782326
1493460341.501986,3995,0.0008868997683748603
1493460345.9647229,4000,0.0003856631519738585
1493460354.2494233,4009,0.0006489269435405731
1493460355.1326258,4010,0.0004089425492566079
1493460365.449667,4022,0.0004892009310424328
1493460374.729859,4033,0.00045201164903119206
1493460377.2658186,4036,0.0007669631741009653
1493460386.188555,4046,0.00042053492506965995
1493460425.1582122,4093,0.0003902323078364134
1493460429.2458217,4098,0.00031847687205299735
1493460430.1530938,4099,0.0004904406378045678
1493460439.1185985,4109,0.0004200792755000293
1493460501.9155354,4182,0.00034111528657376766
1493460511.91451,4193,0.0004176630172878504
1493460512.6730962,4194,0.0005862105754204094
1493460514.3933566,4196,0.000524988048709929
1493460515.9828262,4198,0.0004184104618616402
1493460519.0117667,4201,0.00036328122951090336
1493460519.7213027,4202,0.0006129504763521254
1493460540.916163,4227,0.0006465920596383512
1493460545.1947973,4232,0.00040935687138698995
1493460547.398117,4235,0.00037988857366144657
1493460554.2523623,4243,0.00037428841460496187
1493460563.5231125,4254,0.0004066022811457515
1493460571.7310996,4263,0.0004850641416851431
1493460574.516842,4266,0.00044333969708532095
1493460575.3753912,4267,0.0003981072222813964
1493460587.9107304,4282,0.0005484501016326249
1493460601.1665335,4298,0.0004126884159632027
1493460607.0706294,4304,0.0004833372659049928
1493460610.7695258,4308,0.0004210874321870506
1493460617.9678254,4317,0.0005290789413265884
1493460619.5299609,4319,0.0003961613401770592
1493460627.2689068,4328,0.0003871859225910157
1493460630.559005,4332,0.0004310026706662029
1493460639.8684223,4343,0.00053410668624565
1493460662.0944974,4369,0.0003231387527193874
1493460669.5112848,4378,0.0004076181794516742
1493460682.142895,4393,0.00034528312971815467
1493460688.3520353,4400,0.000526081770658493
1493460694.1896322,4406,0.0005490531912073493
1493460697.4159613,4410,0.0004749330400954932
1493460698.2109284,4411,0.00031930551631376147
1493460714.5479023,4430,0.0003894878027494997
1493460717.1464446,4433,0.0005453908233903348
1493460747.4971488,4469,0.0007717341650277376
1493460752.1268523,4475,0.0009067797218449414
1493460765.1660225,4490,0.0003418939304538071
1493460766.8265142,4492,0.0004161153919994831
1493460781.1959448,4509,0.00043033555266447365
1493460782.0042524,4510,0.0003695680934470147
1493460798.230117,4529,0.00039758984348736703
1493460799.140181,4530,0.00041829413385130465
1493460801.6009932,4533,0.0003110947727691382
1493460809.0994277,4542,0.0004016179300379008
1493460818.455739,4553,0.0002612150856293738
1493460839.3322935,4578,0.0005461678374558687
1493460841.781952,4581,0.00037556898314505816
1493460851.007347,4592,0.00040505448123440146
1493460853.6257348,4595,0.0006796362577006221
1493460855.4865334,4597,0.0004505125689320266
1493460857.3279638,4599,0.0005160532891750336
1493460868.0894368,4611,0.0006388950278051198
1493460882.3769684,4628,0.0003381993155926466
1493460899.721445,4649,0.0005563042359426618
1493460905.4933643,4656,0.0003637670597527176
1493460912.5548568,4664,0.00030922930454835296
1493460916.1417212,4668,0.0002544159651733935
1493460922.389169,4675,0.00031558756018057466
1493460923.1986735,4676,0.0003982221824117005
1493460924.090825,4677,0.00037923548370599747
1493460932.2730577,4687,0.0005399021902121603
1493460955.1016362,4713,0.0003131158882752061
1493460959.1514015,4718,0.00038348560337908566
1493460972.390281,4734,0.0003475443518254906
1493460981.511864,4745,0.00044730535591952503
1493460984.895558,4749,0.0003694344195537269
1493460985.7854085,4750,0.0003472132666502148
1493460992.3595545,4758,0.0004505470860749483
1493460997.4755795,4764,0.0003225220716558397
1493461000.0388849,4767,0.000367355823982507
1493461007.4097898,4776,0.00028370408108457923
1493461010.4176455,4780,0.0003737588122021407
1493461016.0434027,4787,0.0004775407142005861
1493461016.8279495,4788,0.0004113239701837301
1493461021.9556608,4794,0.0003119632601737976
1493461027.0974422,4800,0.0004545064293779433
1493461029.2239833,4802,0.0005954812513664365
1493461031.860353,4805,0.00035079033114016056
1493461061.1679504,4840,0.0003183133085258305
1493461071.4109404,4852,0.00041219370905309916
1493461087.128846,4871,0.000450493476819247
1493461088.7304783,4873,0.00036905668093822896
1493461106.8216195,4894,0.0003055811976082623
1493461124.7414875,4914,0.0002425903658149764
1493461145.1181946,4938,0.000387341104215011
1493461147.5424376,4941,0.000268367410171777
1493461157.9746454,4954,0.000389621127396822
1493461164.8885267,4962,0.0006361280102282763
1493461172.3839495,4971,0.00027578623848967254
1493461175.0426087,4974,0.0002785051765386015
1493461176.8460102,4976,0.00047915917821228504
1493461177.6968184,4977,0.0003317282535135746
1493461215.8149784,5021,0.0002624297922011465
1493461220.9521518,5027,0.0005304536898620427
1493461223.7785163,5030,0.0003501780447550118
1493461229.276593,5037,0.0003953168052248657
1493461240.1535022,5050,0.0003320923715364188
1493461241.7944438,5052,0.0004203480202704668
1493461242.6557415,5053,0.0002651145914569497
1493461248.7836773,5060,0.0003718335647135973
1493461264.7258596,5078,0.00034783175215125084
1493461284.8295548,5101,0.00042666151421144605
1493461288.9745033,5106,0.0005955294473096728
1493461306.5122688,5126,0.00030511250952258706
1493461308.0229583,5128,0.00047766254283487797
1493461312.9757426,5134,0.0006846774485893548
1493461335.3989518,5160,0.00037561485078185797
1493461340.0047152,5165,0.0004488661652430892
1493461354.558809,5182,0.0005999694112688303
1493461370.3826983,5200,0.0003755046636797488
1493461377.8882313,5208,0.00048457548837177455
1493461397.6743982,5231,0.0002619109582155943
1493461401.082684,5235,0.000365346553735435
1493461404.2691605,5239,0.00036060187267139554
1493461405.1093175,5240,0.00030169548699632287
1493461427.2418795,5266,0.00030589045491069555
1493461446.7725985,5289,0.0005793622694909573
1493461471.7615726,5318,0.00024911650689318776
1493461480.7343357,5329,0.00026928234728984535
1493461494.7527509,5345,0.00037603615783154964
1493461506.4656708,5359,0.00029897160129621625
1493461507.2765489,5360,0.0003443801251705736
1493461524.280637,5380,0.0002396916679572314
1493461545.4267447,5404,0.000276286737062037
1493461558.658487,5420,0.0003211769217159599
1493461574.9018288,5439,0.0003753298078663647
1493461577.2327807,5442,0.0005308118415996432
1493461581.2311447,5447,0.0005267536034807563
1493461612.2621279,5484,0.0004069118876941502
1493461618.199882,5491,0.00033757640630938113
1493461621.8059936,5495,0.00028535217279568315
1493461627.6516924,5501,0.0004027615941595286
1493461632.491068,5507,0.00038621778367087245
1493461636.8310602,5512,0.0003396429819986224
1493461639.258,5515,0.00023610357311554253
1493461640.8938322,5517,0.0002083924482576549
1493461661.3823094,5541,0.00020547329040709883
1493461668.2786503,5549,0.00044678302947431803
1493461682.8147926,5566,0.00039592510438524187
1493461687.181551,5571,0.00034787823096849024
1493461688.8283422,5573,0.0004119653603993356
1493461698.9014087,5585,0.0003357711830176413
1493461700.6413043,5587,0.0003032052190974355
1493461705.7702308,5593,0.00022710725897923112
1493461716.035109,5605,0.0002639727317728102
1493461720.545642,5610,0.0003810132620856166
1493461729.0100842,5620,0.0002440072421450168
1493461737.3057706,5630,0.0004132257599849254
1493461761.6322374,5658,0.0004602264380082488
1493461763.476381,5660,0.00028534268494695425
1493461766.8708472,5664,0.0003268693690188229
1493461779.032749,5679,0.0003064160409849137
1493461814.872346,5720,0.0002741204225458205
1493461817.2300253,5723,0.0003671629820019007
1493461832.1511686,5741,0.0002249133976874873
1493461847.7792864,5759,0.000626237946562469
1493461862.3397548,5776,0.00032712030224502087
1493461864.6167767,5779,0.000556003418751061
1493461868.8899856,5784,0.0007712103542871773
1493461873.1897628,5789,0.00033834867645055056
1493461889.3752987,5807,0.00047026577522046864
1493461890.2175229,5808,0.0005018365918658674
1493461904.5288427,5825,0.0003991704434156418
1493461906.9352102,5828,0.00028523863875307143
1493461912.9084704,5835,0.0004133937181904912
1493461935.9933372,5862,0.00041118951048702
1493461937.548037,5864,0.00026708946097642183
1493461943.0009692,5871,0.00037700514076277614
1493461958.4460058,5889,0.0002897197555284947
1493461966.0856414,5898,0.0002661502221599221
1493461974.295946,5907,0.0002500989940017462
1493461982.445808,5917,0.0002138524578185752
1493461991.5654638,5928,0.000219927285797894
1493461995.0073283,5932,0.00022413024271372706
1493461995.8871105,5933,0.00026603907463140786
1493462012.62295,5952,0.00024511615629307926
1493462016.935599,5957,0.00025176635244861245
1493462018.451511,5959,0.0003642428491730243
1493462021.7499764,5963,0.00022353563690558076
1493462029.020372,5972,0.0002617974823806435
1493462044.923936,5990,0.0002964313607662916
1493462062.7792256,6010,0.00034289289033040404
1493462066.9944723,6015,0.00032534333877265453
1493462074.502542,6024,0.00026368501130491495
1493462079.8650546,6030,0.0001581177639309317
1493462080.6280236,6031,0.0010111541487276554
1493462084.1064043,6035,0.00021645412198267877
1493462086.537413,6038,0.00023330512340180576
1493462105.0987353,6060,0.0002814301988109946
1493462121.0543659,6078,0.0002564909227658063
1493462124.4035726,6082,0.0003854109381791204
1493462128.5176313,6087,0.0003042442840524018
1493462142.524095,6103,0.0002967386390082538
1493462144.206202,6105,0.0002243904018541798
1493462152.082076,6115,0.00033228780375793576
1493462157.3232043,6121,0.0001921165530802682
1493462159.0864427,6123,0.0003486282948870212
1493462164.5406294,6129,0.00020119182590860873
1493462166.227699,6131,0.00027748089632950723
1493462167.7569213,6133,0.0002821778762154281
1493462177.9882796,6145,0.0003791344352066517
1493462179.6473775,6147,0.00042070349445566535
1493462181.3889623,6149,0.00039778987411409616
1493462200.4772372,6172,0.00023386218526866287
1493462208.427622,6181,0.00025918049504980445
1493462210.8400111,6184,0.0002933983923867345
1493462224.2803185,6200,0.0003777912352234125
1493462233.7315617,6211,0.000234521139645949
1493462235.3933623,6213,0.0002141685108654201
1493462240.7979126,6219,0.00029279314912855625
1493462251.9761922,6232,0.00018056080443784595
1493462256.056543,6237,0.0002961873251479119
1493462261.7051342,6244,0.00027778372168540955
1493462266.4637592,6250,0.00028477705200202763
1493462277.691962,6263,0.0003012444358319044
1493462300.126156,6289,0.00034820695873349905
1493462319.9589696,6312,0.0001616358058527112
1493462323.469248,6316,0.0003045859921257943
1493462324.403915,6317,0.0002606307971291244
1493462330.34263,6324,0.00023985348525457084
1493462344.7914703,6341,0.0002139865973731503
1493462353.943846,6352,0.0004041265638079494
1493462364.253883,6363,0.0003206323890481144
1493462370.273847,6370,0.00020058640802744776
1493462375.1481965,6376,0.00021633424330502748
1493462394.8135824,6400,0.0007144929259084165
1493462442.5164504,6455,0.00020193963428027928
1493462446.1357644,6459,0.00019266363233327866
1493462456.9772217,6472,0.0003227032721042633
1493462469.398587,6487,0.0002777976915240288
1493462475.9171255,6495,0.00026693096151575446
1493462476.6925826,6496,0.0003240880905650556
1493462480.0699492,6500,0.00033311257720924914
1493462489.5346367,6510,0.00036692776484414935
1493462497.860804,6520,0.0003105828945990652
1493462498.8102367,6521,0.00021043252490926534
1493462499.6256359,6522,0.0002609547518659383
1493462506.4634829,6530,0.0002640582388266921
1493462523.3037376,6550,0.00026579684345051646
1493462543.7653186,6574,0.00027568143559619784
1493462549.6426473,6581,0.0002248815435450524
1493462552.0564585,6584,0.0002745669917203486
1493462560.117394,6594,0.000353168259607628
1493462568.7452931,6603,0.0002667497028596699
1493462571.3436592,6606,0.00021783240663353354
1493462579.797896,6616,0.00016284418234135956
1493462584.0055578,6621,0.00016608626174274832
1493462614.600686,6657,0.00016133987810462713
1493462622.0435326,6666,0.0002211437385994941
1493462623.7046716,6668,0.00018365132564213127
1493462626.9439778,6672,0.00018848892068490386
1493462631.9113212,6678,0.0002743092773016542
1493462634.2950265,6681,0.00015064689796417952
1493462639.8272839,6688,0.0003164155059494078
1493462646.4832425,6696,0.0002824614057317376
1493462649.123273,6699,0.0002666525833774358
1493462656.6107259,6707,0.0002030393370660022
1493462660.1418424,6711,0.0002644411870278418
1493462663.2516603,6715,0.00026262603932991624
1493462682.7065377,6738,0.0001579516101628542
1493462686.3304749,6742,0.00029380928026512265
1493462692.7017136,6749,0.00021142928744666278
1493462696.0765615,6753,0.0002300800260854885
1493462705.656232,6764,0.0001762946485541761
1493462716.3143623,6776,0.00019493796571623534
1493462729.6580455,6792,0.00022182520478963852
1493462751.420059,6817,0.00016582690295763314
1493462764.232407,6832,0.00023535930085927248
1493462777.0076482,6846,0.00025162333622574806
1493462783.790362,6854,0.0002479666727595031
1493462790.4567494,6862,0.0002819336950778961
1493462795.5014293,6868,0.000397972937207669
1493462796.3045769,6869,0.0002121366560459137
1493462819.0413725,6895,0.00016514622257091105
1493462831.1491463,6909,0.0001992541365325451
1493462852.7061234,6934,0.0002515117812436074
1493462867.3729293,6951,0.00022230029571801424
1493462877.3412788,6963,0.00022285862360149622
1493462879.897243,6966,0.00020171317737549543
1493462885.064887,6972,0.00019883499771822244
1493462900.7912161,6990,0.00023550841433461756
1493462902.4880562,6992,0.00022153847385197878
1493462918.1163526,7010,0.00031041554757393897
1493462921.6033156,7014,0.00021879853738937527
1493462940.1345074,7035,0.0002946109452750534
1493462943.819894,7039,0.000219870955334045
1493462949.7470236,7046,0.00028058915631845593
1493462960.7367294,7059,0.00019534863531589508
1493462965.8353226,7065,0.00014055923384148628
1493462978.1964386,7079,0.0001451917487429455
1493462988.552198,7091,0.0001649671175982803
1493463001.6335561,7106,0.0002920962870121002
1493463008.4395344,7114,0.0001783585612429306
1493463009.2576976,7115,0.00014864755212329328
1493463028.2687,7137,0.00035956932697445154
1493463031.3133454,7141,0.00034271873300895095
1493463042.5836391,7155,0.0006439988501369953
1493463052.793651,7167,0.00034264798159711063
1493463053.6238248,7168,0.0002108587941620499
1493463060.0392528,7175,0.00017959639080800116
1493463072.1481428,7189,0.00016547678387723863
1493463077.0502706,7195,0.00019424343190621585
1493463083.6548927,7202,0.00018515076953917742
1493463085.3564382,7204,0.00029535245266743004
1493463092.6895468,7213,0.00013614531781058758
1493463094.299843,7215,0.0001543930993648246
1493463095.2538238,7216,0.00016994902398437262
1493463112.5738676,7235,0.00032371419365517795
1493463115.0201087,7238,0.00020198826678097248
1493463122.2803795,7247,0.00014579258277080953
1493463132.9804945,7260,0.0003349674225319177
1493463154.1920397,7284,0.00022666431323159486
1493463167.5483081,7300,0.00027228082763031125
1493463177.7527378,7311,0.0003697663196362555
1493463193.868881,7329,0.00014941855624783784
1493463202.107966,7339,0.0002015491627389565
1493463202.8292234,7340,0.00017085266881622374
1493463207.6005347,7346,0.0004056281759403646
1493463213.4641573,7353,0.0002729924744926393
1493463216.911987,7357,0.00020501659309957176
1493463217.843151,7358,0.0002137465198757127
1493463218.726003,7359,0.00012592093844432384
1493463238.3869624,7381,0.0001778151490725577
1493463239.2078414,7382,0.00016894692089408636
1493463242.4343855,7386,0.00021210170234553516
1493463243.9261165,7388,0.00030328816501423717
1493463251.20298,7397,0.00022160218213684857
1493463255.1808934,7401,0.0003909770166501403
1493463279.8509762,7430,0.00015390399494208395
1493463280.5651274,7431,0.0002097545366268605
1493463288.0444753,7440,0.00020177505211904645
1493463290.65968,7443,0.0001608437451068312
1493463296.6759768,7450,0.0001369334349874407
1493463305.426651,7460,0.00023998772667255253
1493463306.2519276,7461,0.00042129147914238274
1493463308.0308824,7463,0.0002581076987553388
1493463312.6527061,7468,0.00026969233294948936
1493463318.1316943,7474,0.00016412229160778224
1493463321.351941,7478,0.00013904357911087573
1493463323.0434754,7480,0.00021802334231324494
1493463336.42735,7496,0.00017084929277189076
1493463342.2364945,7502,0.0002546767354942858
1493463343.0208776,7503,0.00019054702715948224
1493463349.4330153,7511,0.00012055195111315697
1493463365.8918955,7530,0.0001556078059365973
1493463379.5938878,7547,0.00013673384091816843
1493463402.1026661,7573,0.00011722023918991908
1493463420.8455954,7596,0.00019872316624969244
1493463432.216698,7609,0.00021397016826085746
1493463435.0230997,7612,0.00026098376838490367
1493463462.1499817,7643,0.00021330424351617694
1493463463.1075995,7644,0.00014202373859006912
1493463476.5187154,7660,0.0001582940894877538
1493463477.4014325,7661,0.00011976671521551907
1493463486.7333255,7671,0.00026527768932282925
1493463489.1804118,7674,0.0003816550597548485
1493463490.855219,7676,0.00023636751575395465
1493463500.1349766,7687,0.00016633659834042192
1493463505.2259681,7693,0.00015710479055996984
1493463507.9791584,7696,0.0001901140931295231
1493463511.2763095,7700,0.00023534285719506443
1493463527.7184036,7718,0.00017020132509060204
1493463528.7112613,7719,0.0001396675215801224
1493463532.0529644,7723,0.00011555739911273122
1493463534.7830443,7726,0.00017599519924260676
1493463536.331831,7728,0.00019606784917414188
1493463548.2105849,7742,0.00021802053379360586
1493463551.7706854,7746,0.00015046715270727873
1493463561.2368855,7757,0.00016775353287812322
1493463563.7519536,7760,0.00013657694216817617
1493463581.1220653,7780,0.0001366595970466733
1493463588.0492904,7788,0.00013838455197401345
1493463596.6572084,7798,0.00015132376574911177
1493463597.4505782,7799,0.00012682813394349068
1493463607.4575508,7810,0.00011354165326338261
1493463626.4532673,7833,0.00010280117567162961
1493463630.3643396,7838,0.0001363964838674292
1493463644.913445,7855,0.000272617326118052
1493463683.2127244,7899,0.00023753373534418643
1493463683.9977894,7900,0.0002168378559872508
1493463687.8165536,7904,0.0005256135482341051
1493463691.3924787,7908,0.0001805988431442529
1493463707.0345628,7926,8.671085379319265e-05
1493463711.6161814,7932,0.00013642698468174785
1493463749.3066897,7975,0.0001717026170808822
1493463755.8284829,7983,0.0001883161603473127
1493463762.9768066,7991,0.00020791712449863553
1493463763.7373488,7992,0.000228602671995759
1493463779.269209,8009,0.00025236859801225364
1493463791.0245829,8022,0.00013228139141574502
1493463794.421027,8026,0.000238543696468696
1493463803.3467312,8037,0.00015847806935198605
1493463813.6943903,8049,0.00017290744290221483
1493463816.1117957,8052,0.00011509763862704858
1493463818.092669,8054,9.381073323311284e-05
1493463821.6427581,8058,0.0001212891802424565
1493463828.6471791,8066,0.00013929797569289804
1493463879.8726718,8126,0.0001645884185563773
1493463884.5264847,8132,0.0001056234395946376
1493463885.4008234,8133,0.00018748626462183893
1493463899.2264662,8150,0.0003643992240540683
1493463905.2043757,8157,0.00011749306577257812
1493463924.6190848,8180,0.00013894075527787209
1493463927.866797,8184,0.00013088954437989742
1493463936.906145,8195,0.00016938705812208354
1493463939.213806,8198,0.00011717354936990887
1493463954.8551216,8215,0.00021006340102758259
1493463960.1018374,8221,0.0002318487677257508
1493463971.0704687,8234,0.0002148014318663627
1493463987.7435489,8254,0.00013868871610611677
1493463995.9065392,8263,0.00013467003009282053
1493464008.918358,8279,0.0001222654536832124
1493464010.59537,8281,0.00011027204163838178
1493464018.1398845,8290,8.88094145921059e-05
1493464025.8899233,8299,0.00015210630954243243
1493464033.2271833,8307,0.00014980148989707232
1493464050.9303455,8327,0.00015955451817717403
1493464052.809202,8329,0.0001772183459252119
1493464055.3061414,8332,0.00014572282088920474
1493464057.2673497,8334,0.0001507877022959292
1493464062.2464278,8340,0.000149706014781259
1493464072.2364182,8352,0.0001061879302142188
1493464073.0707562,8353,0.00015242861991282552
1493464079.2655761,8360,0.00013940519420430064
1493464082.0153892,8363,0.00015828738105483353
1493464086.515831,8368,0.00023319601314142346
1493464092.039959,8375,0.0001413637219229713
1493464093.7094898,8377,9.723212860990316e-05
1493464137.548595,8428,0.00012502844037953764
1493464147.2193832,8439,0.00018364150309935212
1493464149.7421415,8442,0.00015338294906541705
1493464153.899238,8447,0.00011083632853114977
1493464167.7059612,8463,0.00016426116053480655
1493464171.120177,8467,0.0002564850728958845
1493464172.0312934,8468,0.00011549395276233554
1493464173.7109022,8470,9.354438225273043e-05
1493464182.3690987,8480,0.00011838029604405165
1493464185.4353175,8484,0.00021418454707600176
1493464188.3625805,8488,0.0001293597451876849
1493464195.7616107,8497,0.00018180276674684137
1493464196.5976715,8498,0.00013568555004894733
1493464201.5757103,8503,0.0001393824932165444
1493464204.9276986,8507,0.00022129157150629908
1493464205.821859,8508,0.00015050960064399987
1493464219.321125,8523,0.00016318153939209878
1493464245.2206514,8554,0.00020864466205239296
1493464255.755448,8566,0.0001174174904008396
1493464261.8350139,8573,0.00012888459605164826
1493464265.7212343,8578,0.0001494523894507438
1493464277.2922127,8592,0.0001480622449889779
1493464285.200355,8601,0.00022429661476053298
1493464298.4731894,8616,0.00018292581080459058
1493464307.9369469,8627,0.00016238732496276498
1493464313.2899685,8634,0.00012863567098975182
1493464314.1838605,8635,0.0003226100525353104
1493464321.7735522,8644,0.00018648563127499074
1493464353.7444773,8682,8.845276170177385e-05
1493464356.2151568,8685,8.426846761722118e-05
1493464357.9692168,8687,0.0001713725650915876
1493464360.5714743,8690,0.00010012309940066189
1493464361.3772683,8691,0.0001679510169196874
1493464364.8759923,8695,0.00010360869055148214
1493464392.8749948,8727,0.0001324406184721738
1493464404.1002579,8741,6.833780207671225e-05
1493464426.3679063,8768,9.880191646516323e-05
1493464431.6236017,8774,0.0001566421560710296
1493464435.124132,8778,0.000127050414448604
1493464450.288724,8796,8.149439236149192e-05
1493464455.2165103,8801,0.00011790906137321144
1493464467.8259873,8816,0.00010353434481658041
1493464470.5334575,8819,0.0001642965798964724
1493464473.1455479,8822,0.00014812045264989138
1493464491.4260201,8843,9.044237958732992e-05
1493464500.974054,8854,0.00010067531547974795
1493464512.239551,8867,0.0001225859159603715
1493464513.248844,8868,0.0001349683152511716
1493464522.0341263,8878,9.558314923197031e-05
1493464524.7112646,8881,0.00014401867520064116
1493464528.3198547,8885,9.963214688468724e-05
1493464543.75092,8902,0.0001180555991595611
1493464545.395479,8904,0.00017915786884259433
1493464547.915827,8907,0.00012443686136975884
1493464566.3511984,8928,0.0001272615627385676
1493464567.9745457,8930,9.344326099380851e-05
1493464572.2469857,8935,0.00016082865477073938
1493464581.6072066,8946,0.00037797068944200873
1493464588.5647714,8954,0.00023596538812853396
1493464591.9826539,8958,0.00031379034044221044
1493464607.2256172,8975,0.0002415147755527869
1493464612.1768317,8981,0.00015232648001983762
1493464620.7152283,8991,0.0001214836083818227
1493464622.460932,8993,0.00011478572560008615
1493464627.2942233,8999,0.00010801963799167424
1493464632.400312,9004,8.43803136376664e-05
1493464636.8568485,9009,9.75295333773829e-05
1493464639.5687842,9012,0.00016331358347088099
1493464652.0338829,9027,0.0002915694494731724
1493464652.9838512,9028,0.00010938261402770877
1493464675.4486382,9055,0.00010478525655344129
1493464682.6084855,9063,0.00012680134386755526
1493464691.8796291,9073,0.0001047936748364009
1493464701.1071157,9084,0.00015531652024947107
1493464719.5734055,9105,8.055067155510187e-05
1493464734.5279424,9122,7.330070366151631e-05
1493464735.2853625,9123,8.060184336500242e-05
1493464761.920272,9155,9.19564045034349e-05
1493464762.6670191,9156,0.00011174580140504986
1493464768.0340583,9162,7.314766116905957e-05
1493464813.283277,9214,9.89182444754988e-05
1493464814.983456,9216,9.858592238742858e-05
1493464820.9466674,9223,0.00013328313070815057
1493464823.3469298,9226,8.024535054573789e-05
1493464829.3857896,9233,7.445397932315245e-05
1493464852.6288087,9260,8.511181658832356e-05
1493464871.3056653,9281,0.00010305203613825142
1493464879.7927735,9291,0.00011087942402809858
1493464894.1299582,9307,9.758001397131011e-05
1493464895.7402413,9309,0.0001258799311472103
1493464897.4062018,9311,0.00010155083145946264
1493464901.9427543,9316,7.397876470349729e-05
1493464929.2651331,9348,0.00011377788905519992
1493464933.7542417,9353,0.0001067396515281871
1493464942.671483,9364,6.13140146015212e-05
1493464943.6322007,9365,9.52607806539163e-05
1493464944.39271,9366,9.858656267169863e-05
1493464947.1866245,9369,0.00012081283057341352
1493464961.0286136,9385,0.00010892640420934185
1493464986.1134624,9412,0.00013527055853046477
1493464988.762853,9415,9.64295250014402e-05
1493465006.8060944,9435,8.550209895474836e-05
1493465011.9776492,9441,6.887297058710828e-05
1493465012.789356,9442,0.00013161882816348225
1493465036.0706658,9468,0.00010637102241162211
1493465042.6577055,9475,0.0001048949925461784
1493465049.4342353,9482,0.0001281190779991448
1493465079.722352,9515,6.559320900123566e-05
1493465082.608303,9518,6.344442954286933e-05
1493465099.9627647,9537,0.0001921749790199101
1493465100.9642627,9538,0.0003077075816690922
1493465109.1998434,9547,0.00011545904271770269
1493465115.9749534,9554,0.00010226338781649247
1493465118.9413514,9557,0.00011300647020107135
1493465125.2979126,9564,0.00016188094741664827
1493465127.6777246,9567,9.447969205211848e-05
1493465144.2800004,9586,0.00011325885134283453
1493465147.0963569,9589,7.17636285116896e-05
1493465157.3103175,9600,0.00015945933409966528
1493465168.1654525,9611,8.614934631623328e-05
1493465176.303946,9621,8.274985884781927e-05
1493465178.2178383,9623,8.893715857993811e-05
1493465179.028755,9624,0.0001362777838949114
1493465181.9805474,9627,0.00014346619718708098
1493465204.3634522,9651,0.0001665405579842627
1493465209.0389414,9656,7.732008816674352e-05
1493465209.7700362,9657,0.00017810941790230572
1493465213.5355809,9661,6.483753531938419e-05
1493465231.2201583,9680,8.07023752713576e-05
1493465232.1807199,9681,0.00014106571325100958
1493465240.0583255,9690,0.00010256000678054988
1493465246.7446225,9698,0.0001633134816074744
1493465257.4690478,9710,0.00025773796369321644
1493465292.1684036,9747,0.00018083275062963367
1493465295.0148451,9750,0.00012843481090385467
1493465303.8530016,9759,9.667563426773995e-05
1493465304.9117343,9760,0.00010270843631587923
1493465310.349565,9766,9.235146717401221e-05
1493465312.222423,9768,8.515808440279216e-05
1493465320.3672352,9777,0.00017253748956136405
1493465353.2275753,9812,0.00014944137365091592
1493465358.000672,9817,0.00010814347479026765
1493465380.0193467,9840,0.00022621471725869924
1493465382.7779744,9843,0.00022284736041910946
1493465385.5302382,9846,0.0001815695723053068
1493465394.5274346,9855,0.0002680072211660445
1493465421.1228337,9883,0.00014502339763566852
1493465445.0826619,9907,9.116961155086756e-05
1493465455.2052243,9917,0.0001017282047541812
1493465506.9028006,9972,0.00010485160601092502
1493465512.4133418,9978,6.0747428506147116e-05
1493465516.4529471,9982,8.272811828646809e-05
1493465519.5121973,9985,9.003317245515063e-05
1493465530.4792967,9996,0.00012024767056573182
1493465533.0952196,9999,0.00022533125593326986


==> results/run_classify_learned_h-gru-run_1,tag_loss.csv <==
Wall time,Step,Value
1493888816.3675735,0,0.6965675354003906
1493888816.7663255,1,0.6816685199737549
1493888817.1412425,2,0.6860049366950989
1493888817.5112674,3,0.668469250202179
1493888817.8773143,4,0.6511552333831787
1493888818.252615,5,1.0409345626831055
1493888818.6146226,6,0.5751180052757263
1493888818.9768035,7,0.6414543390274048
1493888819.358908,8,0.6000630259513855
1493888819.728493,9,0.42572665214538574
1493888820.1003084,10,0.7821294665336609
1493888820.467974,11,0.7680090069770813
1493888820.8363965,12,0.7646310925483704
1493888821.2010636,13,0.701492965221405
1493888821.5754263,14,0.6772781610488892
1493888821.9516294,15,0.5695802569389343
1493888822.3228538,16,0.5954545736312866
1493888822.695132,17,0.6624375581741333
1493888823.0687888,18,0.6952603459358215
1493888823.4521444,19,0.6869636178016663
1493888823.8162048,20,0.6981176137924194
1493888824.191675,21,0.6376162171363831
1493888824.564546,22,0.5973715782165527
1493888824.9349926,23,0.6653141975402832
1493888825.3175402,24,0.6843851804733276
1493888825.692453,25,0.6745846271514893
1493888826.0664575,26,0.6772000789642334
1493888826.4325216,27,0.670104444026947
1493888826.8069596,28,0.6637828350067139
1493888827.183472,29,0.6906875371932983
1493888827.5618224,30,0.67610102891922
1493888827.9338324,31,0.6702438592910767
1493888828.3124108,32,0.6846131086349487
1493888828.6732543,33,0.6932032704353333
1493888829.0347674,34,0.6811456680297852
1493888829.4173775,35,0.6833183169364929
1493888829.7905934,36,0.6310223340988159
1493888830.1658638,37,0.6563414335250854
1493888830.5399356,38,0.6637239456176758
1493888830.9122238,39,0.6560888886451721
1493888831.2957761,40,0.6245869398117065
1493888831.6661046,41,0.6387290954589844
1493888832.0331151,42,0.6208337545394897
1493888832.4194794,43,0.5990148782730103
1493888832.7845354,44,0.40301674604415894
1493888833.1518114,45,1.0411787033081055
1493888833.5211103,46,0.9375075101852417
1493888833.8842638,47,0.487501323223114
1493888834.2635155,48,0.5362659692764282
1493888834.6264367,49,0.5454089641571045
1493888834.9991992,50,0.6032078266143799
1493888835.3774772,51,0.5894608497619629
1493888835.7511778,52,0.5417177081108093
1493888836.1203618,53,0.5448250770568848
1493888836.4985874,54,0.5107640624046326
1493888836.8658102,55,0.43592575192451477
1493888837.2328217,56,0.36203429102897644
1493888837.6082094,57,0.38962969183921814
1493888837.9778142,58,0.3194103240966797
1493888838.3672767,59,0.39875084161758423
1493888838.7401743,60,0.38065382838249207
1493888839.1031373,61,0.4129541218280792
1493888839.480611,62,0.4177139103412628
1493888839.8424468,63,0.38537460565567017
1493888840.2099943,64,0.3280908763408661
1493888840.58575,65,0.18736183643341064
1493888840.9533124,66,0.10136394202709198
1493888841.3211513,67,0.3229040205478668
1493888841.695085,68,0.1441921442747116
1493888842.079019,69,0.17580269277095795
1493888842.482141,70,0.17730912566184998
1493888842.8508902,71,0.09567511081695557
1493888843.2267768,72,0.15615445375442505
1493888843.6126697,73,0.10988671332597733
1493888843.9839172,74,0.07271383702754974
1493888844.3786135,75,0.12175120413303375
1493888844.7356174,76,0.05201748013496399
1493888845.1088693,77,0.05572380870580673
1493888845.4970787,78,0.07155318558216095
1493888845.869781,79,0.04374077916145325
1493888846.2490375,80,0.02617480233311653
1493888846.630255,81,0.06896932423114777
1493888847.0079753,82,0.048903755843639374
1493888847.3823123,83,0.05800631642341614
1493888847.7437937,84,0.030642664059996605
1493888848.11354,85,0.06471008062362671
1493888848.483221,86,0.028365451842546463
1493888848.8455758,87,0.025679700076580048
1493888849.2228966,88,0.106793612241745
1493888849.60535,89,0.05373314023017883
1493888849.9730833,90,0.1447497457265854
1493888850.3662915,91,0.05327269434928894
1493888850.733837,92,0.10048876702785492
1493888851.1119626,93,0.10151892900466919
1493888851.4864962,94,0.019406314939260483
1493888851.8539622,95,0.1926153004169464
1493888852.220867,96,0.1831335425376892
1493888852.5980568,97,0.0748484656214714
1493888852.972963,98,0.19270160794258118
1493888853.3513937,99,0.037729330360889435
1493888853.7194753,100,0.14287994801998138
1493888854.132303,101,0.09789302945137024
1493888854.5123327,102,0.04076182097196579
1493888854.890712,103,0.12828902900218964
1493888855.2589664,104,0.03401641920208931
1493888855.6394296,105,0.037413984537124634
1493888856.0098524,106,0.06709170341491699
1493888856.3860328,107,0.040435194969177246
1493888856.76442,108,0.061341792345047
1493888857.1348894,109,0.03627343475818634
1493888857.503133,110,0.027598708868026733
1493888857.890663,111,0.06224415451288223
1493888858.2542331,112,0.03106015920639038
1493888858.6374557,113,0.03477542847394943
1493888859.007975,114,0.040895670652389526
1493888859.3940387,115,0.06258261203765869
1493888859.7723472,116,0.0327599011361599
1493888860.136092,117,0.04155471548438072
1493888860.5173266,118,0.06320898234844208
1493888860.8903103,119,0.023034583777189255
1493888861.252202,120,0.03448009490966797
1493888861.6258614,121,0.04069029167294502
1493888861.9967928,122,0.04792249575257301
1493888862.3841157,123,0.014772126451134682
1493888862.765225,124,0.018954960629343987
1493888863.1311944,125,0.02759685181081295
1493888863.5011368,126,0.02949415147304535
1493888863.869794,127,0.030521009117364883
1493888864.2373252,128,0.025606000795960426
1493888864.6203475,129,0.02683785930275917
1493888864.9892557,130,0.013526256196200848
1493888865.3767393,131,0.005835000425577164
1493888865.7478473,132,0.013046595267951488
1493888866.115582,133,0.020489174872636795
1493888866.5108635,134,0.02386287786066532
1493888866.875115,135,0.027765877544879913
1493888867.2467315,136,0.04281776398420334
1493888867.6307025,137,0.03502269461750984
1493888868.0108325,138,0.02879287116229534
1493888868.3934898,139,0.028369341045618057
1493888868.755338,140,0.03835359960794449
1493888869.1287212,141,0.023227911442518234
1493888869.5012226,142,0.04566660523414612
1493888869.8688128,143,0.006254053208976984
1493888870.2463717,144,0.012499216012656689
1493888870.6272395,145,0.03237375617027283
1493888870.9980352,146,0.026308979839086533
1493888871.3940985,147,0.04799197241663933
1493888871.7705863,148,0.008187083527445793
1493888872.1479716,149,0.029635384678840637
1493888872.5226414,150,0.010851535014808178
1493888872.8965948,151,0.051796332001686096
1493888873.2607446,152,0.039270635694265366
1493888873.6437154,153,0.048949625343084335
1493888874.0085537,154,0.022837234660983086
1493888874.3920743,155,0.10292798280715942
1493888874.7564402,156,0.014077762141823769
1493888875.130502,157,0.13036800920963287
1493888875.5175443,158,0.014197321608662605
1493888875.9013624,159,0.07498574256896973
1493888876.2809753,160,0.08026978373527527
1493888876.6561222,161,0.021489756181836128
1493888877.0164618,162,0.081576406955719
1493888877.3990867,163,0.10471827536821365
1493888877.7835116,164,0.03357366472482681
1493888878.1639948,165,0.2063562273979187
1493888878.5607395,166,0.11653420329093933
1493888878.938716,167,0.019392093643546104
1493888879.3037434,168,0.14150434732437134
1493888879.683608,169,0.28576207160949707
1493888880.0640893,170,0.01830451376736164
1493888880.4347727,171,0.07633578777313232
1493888880.8115048,172,0.1443585753440857
1493888881.1875472,173,0.22556225955486298
1493888881.5726771,174,0.023117095232009888
1493888881.9488504,175,0.08139638602733612
1493888882.329482,176,0.16757169365882874
1493888882.7297595,177,0.08643494546413422
1493888883.096055,178,0.03475840389728546
1493888883.481796,179,0.07140550762414932
1493888883.858145,180,0.29077959060668945
1493888884.2264628,181,0.035853445529937744
1493888884.5996897,182,0.03774576634168625
1493888884.9598322,183,0.06924346089363098
1493888885.3350859,184,0.08732753992080688
1493888885.7128117,185,0.06199493259191513
1493888886.0788107,186,0.028913365676999092
1493888886.4666648,187,0.04927222430706024
1493888886.8293345,188,0.0475546270608902
1493888887.2044163,189,0.13851960003376007
1493888887.5915127,190,0.029445916414260864
1493888887.965606,191,0.02391444519162178
1493888888.336499,192,0.09762809425592422
1493888888.719816,193,0.09766905009746552
1493888889.0883296,194,0.04647444933652878
1493888889.4705403,195,0.07563471794128418
1493888889.834447,196,0.048818059265613556
1493888890.2136858,197,0.04942545294761658
1493888890.5901551,198,0.08889882266521454
1493888890.9569478,199,0.054620161652565
1493888891.3363051,200,0.04191935062408447
1493888891.7514496,201,0.03465045988559723
1493888892.116995,202,0.07868289202451706
1493888892.5015857,203,0.11116635799407959
1493888892.8985965,204,0.023493003100156784
1493888893.263899,205,0.04677317664027214
1493888893.6407845,206,0.07848203182220459
1493888894.0144186,207,0.09567636251449585
1493888894.3917418,208,0.04001563787460327
1493888894.7790334,209,0.03828075900673866
1493888895.1554773,210,0.05838610231876373
1493888895.5439842,211,0.039610836654901505
1493888895.9124444,212,0.0924367904663086
1493888896.2798617,213,0.05691249668598175
1493888896.6640167,214,0.031802400946617126
1493888897.0403948,215,0.08733858168125153
1493888897.4061189,216,0.06833542883396149
1493888897.7873032,217,0.043329618871212006
1493888898.157403,218,0.0396396666765213
1493888898.5434642,219,0.034844230860471725
1493888898.9105542,220,0.048596806824207306
1493888899.285887,221,0.047735512256622314
1493888899.6532974,222,0.05222135782241821
1493888900.0304723,223,0.03494429215788841
1493888900.4018621,224,0.03626583516597748
1493888900.789521,225,0.0251084603369236
1493888901.1562428,226,0.0761822834610939
1493888901.5304654,227,0.03714820742607117
1493888901.9001806,228,0.02306601218879223
1493888902.2731707,229,0.03129776567220688
1493888902.6494818,230,0.04901691526174545
1493888903.030494,231,0.015882039442658424
1493888903.4213488,232,0.04611416161060333
1493888903.7965152,233,0.016851162537932396
1493888904.1823359,234,0.04525730758905411
1493888904.5570264,235,0.04654838889837265
1493888904.9224603,236,0.024905718863010406
1493888905.2883003,237,0.03172807767987251
1493888905.66781,238,0.03058309108018875
1493888906.0463014,239,0.023152882233262062
1493888906.4137862,240,0.023878121748566628
1493888906.7915733,241,0.03110232576727867
1493888907.1704867,242,0.043754927814006805
1493888907.561012,243,0.029255583882331848
1493888907.9310575,244,0.010692865587770939
1493888908.3088753,245,0.011994343250989914
1493888908.693311,246,0.022812824696302414
1493888909.0625758,247,0.02241574600338936
1493888909.425551,248,0.04724577069282532
1493888909.8029764,249,0.01958359405398369
1493888910.186428,250,0.02653604932129383
1493888910.5753372,251,0.03264778479933739
1493888910.9549396,252,0.02008259855210781
1493888911.3280528,253,0.018688928335905075
1493888911.7037365,254,0.04616392403841019
1493888912.079954,255,0.005198917351663113
1493888912.4555364,256,0.030099553987383842
1493888912.82969,257,0.04920294135808945
1493888913.208263,258,0.037786584347486496
1493888913.592792,259,0.031049778684973717
1493888913.962113,260,0.03807893767952919
1493888914.3401275,261,0.05492248386144638
1493888914.7250614,262,0.016436798498034477
1493888915.0890028,263,0.014890618622303009
1493888915.4666214,264,0.10834026336669922
1493888915.8450618,265,0.030613817274570465
1493888916.2145007,266,0.04785323143005371
1493888916.6047108,267,0.017338231205940247
1493888916.9802094,268,0.026593433693051338
1493888917.3631363,269,0.046120159327983856
1493888917.7314944,270,0.026511339470744133
1493888918.106358,271,0.004484754055738449
1493888918.4720697,272,0.03253045678138733
1493888918.8444135,273,0.008246899582445621
1493888919.21771,274,0.02117627114057541
1493888919.5931492,275,0.020711470395326614
1493888919.9567492,276,0.0209704227745533
1493888920.3295493,277,0.04180387035012245
1493888920.712143,278,0.013869248330593109
1493888921.089797,279,0.009607192128896713
1493888921.455628,280,0.015353629365563393
1493888921.828158,281,0.014027964323759079
1493888922.196468,282,0.025566957890987396
1493888922.5843241,283,0.01330543216317892
1493888922.9598274,284,0.01446085050702095
1493888923.3386796,285,0.011680588126182556
1493888923.7150915,286,0.021188054233789444
1493888924.103326,287,0.013767065480351448
1493888924.476461,288,0.009059912525117397
1493888924.8520792,289,0.04508311673998833
1493888925.2241344,290,0.01144834142178297
1493888925.5910327,291,0.04514482617378235
1493888925.9631715,292,0.02100914716720581
1493888926.341093,293,0.010402634739875793
1493888926.7203124,294,0.019196441397070885
1493888927.0953856,295,0.026953021064400673
1493888927.4714553,296,0.015976471826434135
1493888927.8515828,297,0.015594182536005974
1493888928.2148838,298,0.017087627202272415
1493888928.5915694,299,0.0505029670894146
1493888928.9657571,300,0.02913401648402214
1493888929.3729732,301,0.01840393804013729
1493888929.7642496,302,0.027875244617462158
1493888930.1385326,303,0.08399570733308792
1493888930.521279,304,0.01872173883020878
1493888930.9010568,305,0.07208233326673508
1493888931.2818403,306,0.05650421977043152
1493888931.663644,307,0.06103554368019104
1493888932.0396988,308,0.05289708077907562
1493888932.4053013,309,0.012876059859991074
1493888932.7792213,310,0.01705637015402317
1493888933.1544387,311,0.1079619973897934
1493888933.5311038,312,0.01864345371723175
1493888933.913858,313,0.10248987376689911
1493888934.2723727,314,0.024988265708088875
1493888934.6664393,315,0.019718483090400696
1493888935.0306702,316,0.043810807168483734
1493888935.4039562,317,0.03594973310828209
1493888935.787349,318,0.06741917133331299
1493888936.1681583,319,0.14150792360305786
1493888936.5402758,320,0.043608225882053375
1493888936.9193652,321,0.0225408636033535
1493888937.2962813,322,0.011764051392674446
1493888937.6706014,323,0.16431058943271637
1493888938.0446346,324,0.012635345570743084
1493888938.4189832,325,0.08407725393772125
1493888938.8029978,326,0.017614439129829407
1493888939.1704557,327,0.060385845601558685
1493888939.538056,328,0.032627083361148834
1493888939.9177659,329,0.055326491594314575
1493888940.2848902,330,0.02191523276269436
1493888940.6570742,331,0.08883300423622131
1493888941.0369382,332,0.026474708691239357
1493888941.3981338,333,0.024767329916357994
1493888941.7895253,334,0.04969111084938049
1493888942.161154,335,0.06278683245182037
1493888942.5350714,336,0.02143196575343609
1493888942.918977,337,0.05742428079247475
1493888943.295224,338,0.02277536876499653
1493888943.6838784,339,0.02183513157069683
1493888944.0610487,340,0.029269730672240257
1493888944.4382954,341,0.03564967215061188
1493888944.8164294,342,0.03662139177322388
1493888945.1916485,343,0.04074835032224655
1493888945.5686443,344,0.0317675918340683
1493888945.942856,345,0.030051762238144875
1493888946.3085449,346,0.0858495831489563
1493888946.700017,347,0.01589113473892212
1493888947.0763586,348,0.023519549518823624
1493888947.447595,349,0.02748778648674488
1493888947.8292632,350,0.026306241750717163
1493888948.202586,351,0.025058770552277565
1493888948.5776136,352,0.029124049469828606
1493888948.9622276,353,0.022006545215845108
1493888949.3312001,354,0.030698057264089584
1493888949.7145162,355,0.012005672790110111
1493888950.0841513,356,0.05481410771608353
1493888950.4551616,357,0.012660403735935688
1493888950.8394082,358,0.02883858233690262
1493888951.2123413,359,0.06815917789936066
1493888951.5837498,360,0.027321355417370796
1493888951.9614635,361,0.03476416692137718
1493888952.3268814,362,0.025712577626109123
1493888952.7114837,363,0.031460631638765335
1493888953.07413,364,0.04450054466724396
1493888953.4578218,365,0.016675613820552826
1493888953.841344,366,0.0442524217069149
1493888954.2211957,367,0.016820430755615234
1493888954.5985231,368,0.0096292058005929
1493888954.9673085,369,0.009849084541201591
1493888955.3618276,370,0.014674212783575058
1493888955.7474813,371,0.02216520719230175
1493888956.1200068,372,0.03583220764994621
1493888956.4987147,373,0.015978414565324783
1493888956.8806176,374,0.03388490527868271
1493888957.2461514,375,0.02205321192741394
1493888957.6166236,376,0.01371799223124981
1493888957.9978454,377,0.015452815219759941
1493888958.3710923,378,0.012079521082341671
1493888958.7446926,379,0.007831679657101631
1493888959.1137555,380,0.01406020112335682
1493888959.480426,381,0.027676448225975037
1493888959.857944,382,0.007571365684270859
1493888960.2301352,383,0.015991054475307465
1493888960.5931754,384,0.01821386069059372
1493888960.967589,385,0.026333974674344063
1493888961.3343356,386,0.0189431793987751
1493888961.707625,387,0.031764253973960876
1493888962.083751,388,0.01893787644803524
1493888962.4491496,389,0.018493540585041046
1493888962.8344445,390,0.023793768137693405
1493888963.2148762,391,0.014993383549153805
1493888963.5777056,392,0.013273319229483604
1493888963.9665806,393,0.029006853699684143
1493888964.33511,394,0.032213836908340454
1493888964.7050602,395,0.00928480178117752
1493888965.0768468,396,0.039661094546318054
1493888965.4541068,397,0.029009530320763588
1493888965.8293555,398,0.02767929434776306
1493888966.1939242,399,0.022560901939868927
1493888966.5606663,400,0.025209857150912285
1493888966.978764,401,0.01308914553374052
1493888967.353071,402,0.010189485736191273
1493888967.7250495,403,0.006860007997602224
1493888968.0991719,404,0.028941668570041656
1493888968.4694362,405,0.008888361975550652
1493888968.8644717,406,0.04851946607232094
1493888969.2473986,407,0.05213876813650131
1493888969.618596,408,0.059504829347133636
1493888970.005301,409,0.05008513107895851
1493888970.382869,410,0.014311781153082848
1493888970.7691784,411,0.019433824345469475
1493888971.1532545,412,0.03707001358270645
1493888971.5342243,413,0.013240080326795578
1493888971.9184744,414,0.010813144966959953
1493888972.29423,415,0.003903288161382079
1493888972.6651475,416,0.015391122549772263
1493888973.0344648,417,0.01104890089482069
1493888973.402244,418,0.007023118436336517
1493888973.7899592,419,0.02819865383207798
1493888974.1640868,420,0.048339590430259705
1493888974.5298927,421,0.017537273466587067
1493888974.9070592,422,0.06895674765110016
1493888975.2691636,423,0.1293625831604004
1493888975.6411576,424,0.010734613053500652
1493888976.0195844,425,0.506320059299469
1493888976.3960788,426,0.012960689142346382
1493888976.772637,427,0.01499843318015337
1493888977.1585162,428,0.2180648148059845
1493888977.5234604,429,0.2652592658996582
1493888977.9028492,430,0.07293141633272171
1493888978.269447,431,0.02382475882768631
1493888978.6495261,432,0.16935020685195923
1493888979.0308354,433,0.14459973573684692
1493888979.4061463,434,0.07806546986103058
1493888979.7773275,435,0.08548776060342789
1493888980.1564755,436,0.030167143791913986
1493888980.5380445,437,0.1577758640050888
1493888980.920201,438,0.12653499841690063
1493888981.284755,439,0.05367140471935272
1493888981.6569707,440,0.07413052022457123
1493888982.0428507,441,0.09600857645273209
1493888982.4181828,442,0.1362602412700653
1493888982.7945776,443,0.020648015663027763
1493888983.1714354,444,0.03641292080283165
1493888983.5374765,445,0.02352849952876568
1493888983.917909,446,0.06105523183941841
1493888984.2964017,447,0.12179263681173325
1493888984.6657393,448,0.012216148898005486
1493888985.039343,449,0.016720570623874664
1493888985.4175394,450,0.11082440614700317
1493888985.7995887,451,0.10024678707122803
1493888986.1817124,452,0.018025333061814308
1493888986.555484,453,0.02680998109281063
1493888986.9225955,454,0.01958588883280754
1493888987.287537,455,0.052302032709121704
1493888987.6646144,456,0.0457526370882988
1493888988.0420022,457,0.025251930579543114
1493888988.4208353,458,0.029904022812843323
1493888988.8024385,459,0.02586967498064041
1493888989.1810002,460,0.041715700179338455
1493888989.552949,461,0.04040078818798065
1493888989.933256,462,0.043768592178821564
1493888990.298252,463,0.02647242695093155
1493888990.6768587,464,0.028559844940900803
1493888991.0693688,465,0.047346558421850204
1493888991.4400067,466,0.029979735612869263
1493888991.8062963,467,0.022992299869656563
1493888992.182695,468,0.030983565375208855
1493888992.551499,469,0.044384829699993134
1493888992.934508,470,0.03133797273039818
1493888993.315323,471,0.028903299942612648
1493888993.6991122,472,0.030748842284083366
1493888994.0755818,473,0.030866384506225586
1493888994.441646,474,0.026829751208424568
1493888994.8063753,475,0.026357391849160194
1493888995.178835,476,0.02248919941484928
1493888995.5472264,477,0.0032805155497044325
1493888995.9301329,478,0.009735495783388615
1493888996.2976794,479,0.023322347551584244
1493888996.663047,480,0.016105743125081062
1493888997.0368097,481,0.07371897250413895
1493888997.416411,482,0.017195694148540497
1493888997.7899168,483,0.020395325496792793
1493888998.1761289,484,0.06869366019964218
1493888998.5364041,485,0.024628030136227608
1493888998.9309995,486,0.0020830980502068996
1493888999.3020704,487,0.029414694756269455
1493888999.6673994,488,0.014291616156697273
1493889000.06082,489,0.01545223593711853
1493889000.431424,490,0.04574664309620857
1493889000.8087308,491,0.028078585863113403
1493889001.1814995,492,0.02282041683793068
1493889001.5487342,493,0.045090630650520325
1493889001.9159849,494,0.023214347660541534
1493889002.3011317,495,0.03363161161541939
1493889002.6794376,496,0.0585579089820385
1493889003.0467389,497,0.014529961161315441
1493889003.4296305,498,0.01977209374308586
1493889003.8090353,499,0.01688395068049431
1493889004.1749456,500,0.009063693694770336
1493889004.5872889,501,0.03938329592347145
1493889004.9620678,502,0.02392810396850109
1493889005.3344007,503,0.014327824115753174
1493889005.7105098,504,0.008169329725205898
1493889006.1084695,505,0.027024809271097183
1493889006.498417,506,0.046959761530160904
1493889006.9248283,507,0.04229645058512688
1493889007.305498,508,0.04819035157561302
1493889007.701228,509,0.07551118731498718
1493889008.1194696,510,0.01413270365446806
1493889008.6646626,511,0.0503203347325325
1493889009.2246683,512,0.14175361394882202
1493889009.810231,513,0.031194260343909264
1493889010.411177,514,0.026717409491539
1493889011.0190964,515,0.01707722619175911
1493889011.5987282,516,0.26768532395362854
1493889012.1843383,517,0.09855443239212036
1493889012.7867677,518,0.017389003187417984
1493889013.373379,519,0.12142133712768555
1493889013.9622052,520,0.2821482717990875
1493889014.581396,521,0.15151019394397736
1493889015.1644351,522,0.042518045753240585
1493889015.7663581,523,0.22293801605701447
1493889016.3294098,524,0.2479344606399536
1493889016.9263666,525,0.2990413308143616
1493889017.5025554,526,0.23487646877765656
1493889018.1028564,527,0.2754780054092407
1493889018.6994905,528,0.2889094948768616
1493889019.3017294,529,0.2577371895313263
1493889019.893524,530,0.16829900443553925
1493889020.5026536,531,0.15111097693443298
1493889021.0977511,532,0.17283420264720917
1493889021.6983728,533,0.1565023809671402
1493889022.2893283,534,0.016914131119847298
1493889022.8811102,535,0.02989732287824154
1493889023.4750247,536,0.04761606827378273
1493889024.07548,537,0.0842265784740448
1493889024.6635723,538,0.014934606850147247
1493889025.245444,539,0.0718216523528099
1493889025.8517618,540,0.06327257305383682
1493889026.4398546,541,0.06782898306846619
1493889027.035205,542,0.05526856705546379
1493889027.6240973,543,0.026215486228466034
1493889028.236326,544,0.05834287032485008
1493889028.8305461,545,0.02294839359819889
1493889029.4166768,546,0.050644807517528534
1493889030.0106618,547,0.0323401540517807
1493889030.609025,548,0.040452346205711365
1493889031.2063215,549,0.02957168221473694
1493889031.803339,550,0.01648852787911892
1493889032.396987,551,0.017211049795150757
1493889032.976201,552,0.02143668569624424
1493889033.5738308,553,0.023776590824127197
1493889034.1539428,554,0.02173496037721634
1493889034.748654,555,0.006741205230355263
1493889035.3382638,556,0.04254063963890076
1493889035.9243746,557,0.017052140086889267
1493889036.5168993,558,0.027514038607478142
1493889037.1163144,559,0.037846505641937256
1493889037.7074873,560,0.02080383151769638
1493889038.298543,561,0.010690884664654732
1493889038.880416,562,0.06961658596992493
1493889039.4676728,563,0.019953392446041107
1493889040.0577629,564,0.048416558653116226
1493889040.6433616,565,0.034689318388700485
1493889041.2287195,566,0.056254275143146515
1493889041.8181722,567,0.027968797832727432
1493889042.4102454,568,0.009480572305619717
1493889042.999252,569,0.03179815784096718
1493889043.5862656,570,0.08254048228263855
1493889044.171994,571,0.021894030272960663
1493889044.7586887,572,0.03765587881207466
1493889045.3480084,573,0.016269713640213013
1493889045.9458435,574,0.1999230533838272
1493889046.5398266,575,0.020496809855103493
1493889047.1278598,576,0.05278833210468292
1493889047.723991,577,0.2049267590045929
1493889048.3071158,578,0.02108749933540821
1493889048.8918693,579,0.03869335353374481
1493889049.4939566,580,0.061381205916404724
1493889050.0816815,581,0.06750182807445526
1493889050.6824288,582,0.039792098104953766
1493889051.2689857,583,0.021433982998132706
1493889051.8530393,584,0.04254426807165146
1493889052.4638731,585,0.012535950168967247
1493889053.0559146,586,0.005861676763743162
1493889053.648941,587,0.009566488675773144
1493889054.252812,588,0.018731649965047836
1493889054.8367996,589,0.040716346353292465
1493889055.437146,590,0.012416550889611244
1493889056.0202067,591,0.04234903305768967
1493889056.6065958,592,0.04043611139059067
1493889057.2036028,593,0.033092256635427475
1493889057.7898455,594,0.009870016947388649
1493889058.3748918,595,0.05297210440039635
1493889058.9595516,596,0.04777311533689499
1493889059.552525,597,0.022872447967529297
1493889060.1482475,598,0.047436945140361786
1493889060.7298758,599,0.09695304930210114
1493889061.3192585,600,0.027382586151361465
1493889061.9503706,601,0.02543805167078972
1493889062.5474277,602,0.11899753659963608
1493889063.1386755,603,0.022687941789627075
1493889063.7419727,604,0.02427704632282257
1493889064.3305478,605,0.019711419939994812
1493889064.9309804,606,0.026068124920129776
1493889065.5334907,607,0.015120761469006538
1493889066.1277502,608,0.07497014105319977
1493889066.727978,609,0.026521291583776474
1493889067.3230577,610,0.03710208460688591
1493889067.9276578,611,0.17159131169319153
1493889068.530316,612,0.01908019557595253
1493889069.1312525,613,0.0461442768573761
1493889069.7238474,614,0.09441209584474564
1493889070.3295074,615,0.05030760169029236
1493889070.9139142,616,0.04618639498949051
1493889071.518604,617,0.027004199102520943
1493889072.1162367,618,0.03963281586766243
1493889072.7022226,619,0.02172563597559929
1493889073.2997537,620,0.025386609137058258
1493889073.9007587,621,0.033874865621328354
1493889074.4957855,622,0.015200874768197536
1493889075.1015298,623,0.032775912433862686
1493889075.7102017,624,0.028396137058734894
1493889076.295964,625,0.013437619432806969
1493889076.893739,626,0.01722840964794159
1493889077.4887428,627,0.03713545948266983
1493889078.0940394,628,0.03626579791307449
1493889078.688592,629,0.019996577873826027
1493889079.2797742,630,0.018466701731085777
1493889079.8635786,631,0.012767042964696884
1493889080.457639,632,0.017106706276535988
1493889081.060223,633,0.008813400752842426
1493889081.662044,634,0.008030536584556103
1493889082.2754462,635,0.01397292222827673
1493889082.8684561,636,0.0058434526436030865
1493889083.4678597,637,0.015990648418664932
1493889084.066351,638,0.012045050039887428
1493889084.6786804,639,0.017871644347906113
1493889085.2791076,640,0.0015351539477705956
1493889085.8701074,641,0.00614533107727766
1493889086.459605,642,0.009318557567894459
1493889087.064925,643,0.013444350101053715
1493889087.6611247,644,0.012434232980012894
1493889088.2651303,645,0.01621919497847557
1493889088.8741612,646,0.02215110883116722
1493889089.4599984,647,0.02000797912478447
1493889090.0680094,648,0.010838478803634644
1493889090.6560037,649,0.03363308310508728
1493889091.2560692,650,0.021706635132431984
1493889091.8522348,651,0.018286647275090218
1493889092.4462688,652,0.024282163009047508
1493889093.0491161,653,0.001617440371774137
1493889093.6480484,654,0.015708642080426216
1493889094.2395391,655,0.012899755500257015
1493889094.843129,656,0.017996300011873245
1493889095.4358373,657,0.022978834807872772
1493889096.0321224,658,0.0024567432701587677
1493889096.6494548,659,0.013772412203252316
1493889097.2405221,660,0.005968283396214247
1493889097.8245811,661,0.02863217517733574
1493889098.4209445,662,0.015124686993658543
1493889099.0041916,663,0.009291063994169235
1493889099.6048393,664,0.010969766415655613
1493889100.1953351,665,0.001606640638783574
1493889100.7824547,666,0.032699182629585266
1493889101.3795633,667,0.028742903843522072
1493889101.9690669,668,0.01615859568119049
1493889102.56181,669,0.030294109135866165
1493889103.158197,670,0.002843064023181796
1493889103.7253828,671,0.043594926595687866
1493889104.3298385,672,0.011868024244904518
1493889104.930822,673,0.026755329221487045
1493889105.5219126,674,0.01419108733534813
1493889106.127873,675,0.012457594275474548
1493889106.713697,676,0.012288294732570648
1493889107.3166587,677,0.023698654025793076
1493889107.912632,678,0.013479238376021385
1493889108.51462,679,0.012321526184678078
1493889109.111,680,0.016277460381388664
1493889109.7215934,681,0.008685611188411713
1493889110.309098,682,0.013373561203479767
1493889110.900283,683,0.01524481549859047
1493889111.4897428,684,0.012289580889046192
1493889112.100083,685,0.014147850684821606
1493889112.7065225,686,0.008753499947488308
1493889113.2947838,687,0.02570977993309498
1493889113.896417,688,0.021235594525933266
1493889114.504043,689,0.015153606422245502
1493889115.089788,690,0.0024433357175439596
1493889115.6849937,691,0.01087232120335102
1493889116.285573,692,0.009188075549900532
1493889116.8848605,693,0.014361327514052391
1493889117.4767673,694,0.010819148272275925
1493889118.0698094,695,0.006614006590098143
1493889118.6745899,696,0.008939837105572224
1493889119.26741,697,0.01672438718378544
1493889119.8294008,698,0.013714966364204884
1493889120.4209032,699,0.06060490757226944
1493889121.0368373,700,0.05785631388425827
1493889121.6777732,701,0.032049767673015594
1493889122.2755854,702,0.00932928267866373
1493889122.8914297,703,0.04202490299940109
1493889123.4816358,704,0.017472190782427788
1493889124.0741756,705,0.05069278925657272
1493889124.6693094,706,0.03270494192838669
1493889125.2732944,707,0.014480658806860447
1493889125.8863478,708,0.15784136950969696
1493889126.4732587,709,0.07129062712192535
1493889127.0692155,710,0.13685964047908783
1493889127.6640315,711,0.06206655129790306
1493889128.256676,712,0.052266813814640045
1493889128.8495824,713,0.09861531853675842
1493889129.4351332,714,0.07365503162145615
1493889130.026808,715,0.01231792476028204
1493889130.634977,716,0.0687788873910904
1493889131.2293437,717,0.04955753684043884
1493889131.8199522,718,0.0161452554166317
1493889132.4153538,719,0.02461617812514305
1493889132.989323,720,0.06847262382507324
1493889133.5823245,721,0.0007955516339279711
1493889134.1925666,722,0.006469221320003271
1493889134.7912917,723,0.02212916500866413
1493889135.386206,724,0.017582662403583527
1493889135.9692101,725,0.03720080852508545
1493889136.5692537,726,0.01456038374453783
1493889137.162499,727,0.03167834132909775
1493889137.7518287,728,0.030325599014759064
1493889138.346798,729,0.010147915221750736
1493889138.9366186,730,0.04016737639904022
1493889139.517658,731,0.011007930152118206
1493889140.1058905,732,0.04920463636517525
1493889140.6994884,733,0.0318654403090477
1493889141.2868323,734,0.017457114532589912
1493889141.8869078,735,0.021840998902916908
1493889142.4679377,736,0.02612784318625927
1493889143.0674827,737,0.002188463229686022
1493889143.6690264,738,0.03694093972444534
1493889144.2444932,739,0.006813185289502144
1493889144.8377283,740,0.012623433023691177
1493889145.423291,741,0.007930855266749859
1493889146.0123942,742,0.02736293151974678
1493889146.6045322,743,0.01961420848965645
1493889147.1829817,744,0.018719980493187904
1493889147.7747672,745,0.01154306996613741
1493889148.3578787,746,0.017160501331090927
1493889148.9505396,747,0.051319874823093414
1493889149.5530655,748,0.01484753005206585
1493889150.1487367,749,0.011209455318748951
1493889150.7314227,750,0.07644260674715042
1493889151.3419893,751,0.0919095054268837
1493889151.9371784,752,0.04431468993425369
1493889152.5276442,753,0.004224006086587906
1493889153.117817,754,0.05743837729096413
1493889153.7049837,755,0.05284504592418671
1493889154.3058867,756,0.016428569331765175
1493889154.903947,757,0.046198632568120956
1493889155.5064328,758,0.06602887809276581
1493889156.1146615,759,0.014969758689403534
1493889156.7095268,760,0.006833516526967287
1493889157.2981632,761,0.04218209534883499
1493889157.902428,762,0.04252899810671806
1493889158.4802737,763,0.030442705377936363
1493889159.0691397,764,0.010039467364549637
1493889159.6705124,765,0.04341926425695419
1493889160.2545018,766,0.022838346660137177
1493889160.836709,767,0.019429998472332954
1493889161.4543138,768,0.0033299019560217857
1493889162.0384626,769,0.01051808800548315
1493889162.6363752,770,0.020025810226798058
1493889163.2201061,771,0.019538233056664467
1493889163.8157296,772,0.01212628185749054
1493889164.413484,773,0.014316953718662262
1493889165.0021513,774,0.016757745295763016
1493889165.5861397,775,0.018670745193958282
1493889166.1808593,776,0.012056488543748856
1493889166.7680345,777,0.01874472200870514
1493889167.3562353,778,0.0347728505730629
1493889167.9425685,779,0.01323387399315834
1493889168.5396924,780,0.024268165230751038
1493889169.145712,781,0.033706940710544586
1493889169.73012,782,0.013019354082643986
1493889170.3206336,783,0.013880773447453976
1493889173.09234,784,0.026385951787233353
1493889173.6781397,785,0.027856111526489258
1493889174.2307367,786,0.025041677057743073
1493889174.602825,787,0.02589247189462185
1493889174.9685812,788,0.010979183949530125
1493889175.3398411,789,0.02131527289748192
1493889175.7124648,790,0.01169795822352171
1493889176.081344,791,0.02513601817190647
1493889176.4597883,792,0.013059924356639385
1493889176.8346264,793,0.05484598129987717
1493889177.201122,794,0.009980986826121807
1493889177.5754104,795,0.0005132486112415791
1493889177.949519,796,0.09984715282917023
1493889178.3298895,797,0.03503130376338959
1493889178.7084959,798,0.013693483546376228
1493889179.2929742,799,0.02153308317065239
1493889179.877515,800,0.026604576036334038
1493889180.5035393,801,0.022779323160648346
1493889181.0949194,802,0.004283680580556393
1493889181.6868637,803,0.0025224804412573576
1493889182.2848856,804,0.03698180243372917
1493889182.8760824,805,0.013172555714845657
1493889183.4708004,806,0.006287884898483753
1493889184.0746973,807,0.014839936047792435
1493889184.6522477,808,0.01433038804680109
1493889185.2450113,809,0.02877691388130188
1493889185.870912,810,0.033139802515506744
1493889186.4632506,811,0.013650583103299141
1493889187.057311,812,0.005030852742493153
1493889187.6543014,813,0.004184383898973465
1493889188.2469993,814,0.05632633715867996
1493889188.8435044,815,0.011499295011162758
1493889189.4384756,816,0.047910187393426895
1493889190.0375044,817,0.026941709220409393
1493889190.636583,818,0.021693505346775055
1493889191.2137978,819,0.029096955433487892
1493889191.8309262,820,0.022718951106071472
1493889192.3775191,821,0.0072563569992780685
1493889192.965356,822,0.0040918136946856976
1493889193.5569785,823,0.07631823420524597
1493889194.1474054,824,0.011561570689082146
1493889194.737623,825,0.011092930100858212
1493889195.3499234,826,0.037521328777074814
1493889195.937743,827,0.0010237336391583085
1493889196.536431,828,0.015393230132758617
1493889197.136389,829,0.013859955593943596
1493889197.723737,830,0.009928599931299686
1493889198.3187428,831,0.023021511733531952
1493889198.908739,832,0.02282627299427986
1493889199.5072222,833,0.01266734953969717
1493889200.1058028,834,0.01817132718861103
1493889200.6939201,835,0.0181698277592659
1493889201.2622247,836,0.04899127781391144
1493889201.853914,837,0.0064898645505309105
1493889202.4418383,838,0.008665569126605988
1493889203.0476174,839,0.03518049046397209
1493889203.6419196,840,0.08748100697994232
1493889204.2290998,841,0.00642094761133194
1493889204.826885,842,0.031888823956251144
1493889205.4046614,843,0.0002569194766692817
1493889205.9954338,844,0.10820244252681732
1493889206.58141,845,0.14394019544124603
1493889207.176899,846,0.015193134546279907
1493889207.7856073,847,0.02777242287993431
1493889208.3809562,848,0.06893646717071533
1493889208.9720812,849,0.22860699892044067
1493889209.5877125,850,0.10114849358797073
1493889210.1649063,851,0.09111338108778
1493889210.7586403,852,0.4983280897140503
1493889211.3507166,853,0.22611680626869202
1493889211.935775,854,0.03429446369409561
1493889212.5365977,855,0.026920543983578682
1493889213.1309094,856,0.09167211502790451
1493889213.7234883,857,0.6687806248664856
1493889214.3368413,858,0.40472888946533203
1493889214.9206755,859,0.00847201980650425
1493889215.5223148,860,0.03873680904507637
1493889216.1173823,861,0.10546571016311646
1493889216.6919093,862,0.10370702296495438
1493889217.2975354,863,0.14017322659492493
1493889217.897793,864,0.08848986029624939
1493889218.4884627,865,0.04421514645218849
1493889219.0980225,866,0.04797258600592613
1493889219.6954029,867,0.07301320135593414
1493889220.2979763,868,0.1187768429517746
1493889220.904625,869,0.11049256473779678
1493889221.4974272,870,0.08990524709224701
1493889222.096684,871,0.06427538394927979
1493889222.6909804,872,0.059881482273340225
1493889223.2772079,873,0.06868919730186462
1493889223.8795278,874,0.04309837520122528
1493889224.4858568,875,0.1028166264295578
1493889225.0681076,876,0.09413100779056549
1493889225.660355,877,0.056732263416051865
1493889226.2450807,878,0.09510000050067902
1493889226.8460538,879,0.04484906047582626
1493889227.4206226,880,0.050745889544487
1493889228.0028334,881,0.050995588302612305
1493889228.6081223,882,0.03322499245405197
1493889229.206705,883,0.06725730001926422
1493889229.806656,884,0.055249620229005814
1493889230.406421,885,0.045111820101737976
1493889231.0029104,886,0.024350138381123543
1493889231.603612,887,0.02719087526202202
1493889232.2069423,888,0.04576323553919792
1493889232.792259,889,0.03302910923957825
1493889233.390423,890,0.029718715697526932
1493889233.9818976,891,0.03523491322994232
1493889234.5757563,892,0.04148000478744507
1493889235.1776855,893,0.03755473345518112
1493889235.7719834,894,0.03488549590110779
1493889236.3382204,895,0.029596956446766853
1493889236.9354243,896,0.021845895797014236
1493889237.5215974,897,0.011199329048395157
1493889238.127799,898,0.02537233754992485
1493889238.7433898,899,0.01183599978685379
1493889239.3348584,900,0.03679245337843895
1493889239.99719,901,0.017342448234558105
1493889240.602199,902,0.02438838593661785
1493889241.2258854,903,0.011339901015162468
1493889241.8335133,904,0.0358101986348629
1493889242.4261785,905,0.025339700281620026
1493889243.0266118,906,0.02918163500726223
1493889243.6221092,907,0.03127525374293327
1493889244.2098594,908,0.00804361142218113
1493889244.8037562,909,0.015981711447238922
1493889245.3959453,910,0.022986266762018204
1493889245.9922338,911,0.008832333609461784
1493889246.5894032,912,0.023533206433057785
1493889247.185669,913,0.009897468611598015
1493889247.791177,914,0.019164318218827248
1493889248.3852854,915,0.020263779908418655
1493889248.975459,916,0.014844385907053947
1493889249.5820026,917,0.008310548961162567
1493889250.1682916,918,0.009341341443359852
1493889250.7640972,919,0.010080032050609589
1493889251.3712635,920,0.034140244126319885
1493889251.9933977,921,0.012663346715271473
1493889252.5852077,922,0.10067112743854523
1493889253.1844559,923,0.019182812422513962
1493889253.7749135,924,0.06648162007331848
1493889254.3761125,925,0.004267451819032431
1493889254.9858296,926,0.010522845201194286
1493889255.572204,927,0.014903450384736061
1493889256.1750462,928,0.04644785821437836
1493889256.7791858,929,0.007609742693603039
1493889257.3640428,930,0.04310489445924759
1493889257.980262,931,0.0018967842916026711
1493889258.5803454,932,0.013495152816176414
1493889259.1794379,933,0.006529872305691242
1493889259.7819667,934,0.004238958470523357
1493889260.3771756,935,0.0021580641623586416
1493889260.982333,936,0.02557254582643509
1493889261.5939288,937,0.024387484416365623
1493889262.1796744,938,0.02623123675584793
1493889262.784724,939,0.028877340257167816
1493889263.3881397,940,0.053098760545253754
1493889263.9647193,941,0.013352449052035809
1493889264.5669675,942,0.04438929632306099
1493889265.159198,943,0.045096732676029205
1493889265.755565,944,0.060711778700351715
1493889266.353477,945,0.008397608064115047
1493889266.9583964,946,0.09300637245178223
1493889267.5543983,947,0.03401220589876175
1493889268.1622086,948,0.009730174206197262
1493889268.7492998,949,0.03284205123782158
1493889269.3482375,950,0.03186696767807007
1493889269.9530926,951,0.03438800573348999
1493889270.5320303,952,0.005129137542098761
1493889271.1309402,953,0.015256010927259922
1493889271.7174296,954,0.005825766362249851
1493889272.3034596,955,0.03903663158416748
1493889272.9098916,956,0.042167313396930695
1493889273.5115616,957,0.0289458055049181
1493889274.1050687,958,0.004858443513512611
1493889274.7133787,959,0.035919830203056335
1493889275.3116872,960,0.051878854632377625
1493889275.9218762,961,0.007509670220315456
1493889276.5295708,962,0.010806513950228691
1493889277.1295044,963,0.00899758841842413
1493889277.7321103,964,0.01341089978814125
1493889278.3301134,965,0.03933047875761986
1493889278.91785,966,0.08212153613567352
1493889279.5158896,967,0.023517850786447525
1493889280.137153,968,0.04654448851943016
1493889280.7348359,969,0.03372911736369133
1493889281.3275332,970,0.022110482677817345
1493889281.9236042,971,0.01415872760117054
1493889282.5188105,972,0.04355251044034958
1493889283.1229708,973,0.0074740126729011536
1493889283.7128627,974,0.01420662272721529
1493889284.2968779,975,0.030650071799755096
1493889284.900399,976,0.007415906526148319
1493889285.4966722,977,0.010663025081157684
1493889286.103914,978,0.025022316724061966
1493889286.7219255,979,0.0012945334892719984
1493889287.311481,980,0.022028427571058273
1493889287.9130485,981,0.006938610691577196
1493889288.50489,982,0.025983493775129318
1493889289.101363,983,0.008137607015669346
1493889289.7007363,984,0.016569986939430237
1493889290.3029158,985,0.020912088453769684
1493889290.8856664,986,0.011328431777656078
1493889291.4811819,987,0.014261355623602867
1493889292.0667098,988,0.01889524608850479
1493889292.6624913,989,0.010393034666776657
1493889293.274669,990,0.0028280809056013823
1493889293.8481684,991,0.006010015495121479
1493889294.4521956,992,0.02674577757716179
1493889295.033348,993,0.04708371311426163
1493889295.5877745,994,0.02067634090781212
1493889296.2114873,995,0.010526465252041817
1493889296.7869184,996,0.07721023261547089
1493889297.3604255,997,0.027944575995206833
1493889297.9374137,998,0.0041368682868778706
1493889298.5410817,999,0.03678864613175392


==> results/run_classify_learned_h-lstm-run_1,tag_loss.csv <==
Wall time,Step,Value
1493398728.4449706,0,0.6927744150161743
1493398729.0315273,1,0.6884938478469849
1493398729.5678487,2,0.6915758848190308
1493398730.1037383,3,0.7010838985443115
1493398730.6439514,4,0.6890422105789185
1493398731.1762354,5,0.6853355169296265
1493398731.714096,6,0.6853669881820679
1493398732.2545774,7,0.53508460521698
1493398732.7992322,8,1.3073712587356567
1493398733.3263178,9,1.4970426559448242
1493398733.8639462,10,0.9219076633453369
1493398734.4106104,11,0.6418050527572632
1493398734.9700334,12,0.6902638077735901
1493398735.5109794,13,0.6923202276229858
1493398736.0470667,14,0.6819984316825867
1493398736.5848463,15,0.6848253011703491
1493398737.1198893,16,0.6919020414352417
1493398737.6499536,17,0.6937417387962341
1493398738.2051077,18,0.6912399530410767
1493398738.7443092,19,0.691368043422699
1493398739.2840333,20,0.6905016899108887
1493398739.8184063,21,0.693256676197052
1493398740.3635802,22,0.6901546120643616
1493398740.900554,23,0.6924431324005127
1493398741.4326873,24,0.6898132562637329
1493398741.9590137,25,0.6954267024993896
1493398742.492139,26,0.6930926442146301
1493398743.0271056,27,0.6902977228164673
1493398743.574394,28,0.6894593238830566
1493398744.113647,29,0.6944807767868042
1493398744.6617491,30,0.6933468580245972
1493398745.1787825,31,0.6872069835662842
1493398745.725047,32,0.6923320293426514
1493398746.2672286,33,0.6945371627807617
1493398746.8026714,34,0.6894111037254333
1493398747.3390546,35,0.6934922933578491
1493398747.8821433,36,0.6987757682800293
1493398748.4415941,37,0.6914000511169434
1493398748.968429,38,0.6910085678100586
1493398749.5152347,39,0.6899995803833008
1493398750.0345366,40,0.6949731707572937
1493398750.591925,41,0.6911191940307617
1493398751.1262925,42,0.6907442212104797
1493398751.666322,43,0.6904357075691223
1493398752.2157733,44,0.6861300468444824
1493398752.7515333,45,0.6845356822013855
1493398753.3029373,46,0.6877174377441406
1493398753.8504195,47,0.6925413608551025
1493398754.3929992,48,0.6877526044845581
1493398754.9292307,49,0.6920751929283142
1493398755.4590306,50,0.6919032335281372
1493398756.0080445,51,0.6917899250984192
1493398756.545632,52,0.6856181621551514
1493398757.0885606,53,0.6878081560134888
1493398757.651137,54,0.6846694350242615
1493398758.1965005,55,0.6870126724243164
1493398758.726435,56,0.6887362599372864
1493398759.2925022,57,0.6467896699905396
1493398759.8300765,58,0.5517717599868774
1493398760.366139,59,0.8050488233566284
1493398760.9111729,60,0.8100098371505737
1493398761.4538317,61,0.7263680696487427
1493398762.0032156,62,0.7313439846038818
1493398762.5392935,63,0.6950068473815918
1493398763.0740714,64,0.6907333135604858
1493398763.6084023,65,0.6853879690170288
1493398764.164345,66,0.721832275390625
1493398764.7300744,67,0.7168083190917969
1493398765.2605667,68,0.7440280914306641
1493398765.8096726,69,0.6730054616928101
1493398766.348662,70,0.712920069694519
1493398766.896772,71,0.696541965007782
1493398767.4414945,72,0.6877694129943848
1493398767.9815326,73,0.6862523555755615
1493398768.5336313,74,0.6947835683822632
1493398769.06556,75,0.7349482774734497
1493398769.6066308,76,0.7224128246307373
1493398770.1435442,77,0.685539186000824
1493398770.6840382,78,0.6825461983680725
1493398771.2140944,79,0.7247040271759033
1493398771.7530444,80,0.6947329640388489
1493398772.2814949,81,0.6944110989570618
1493398772.8310084,82,0.6973791718482971
1493398773.3665235,83,0.6934223771095276
1493398773.9053278,84,0.6952798962593079
1493398774.4516857,85,0.6915769577026367
1493398774.994048,86,0.6945998668670654
1493398775.5313358,87,0.6833169460296631
1493398776.0530128,88,0.6808540225028992
1493398776.597293,89,0.7061967253684998
1493398777.1321392,90,0.7129082679748535
1493398777.6713538,91,0.6908871531486511
1493398778.196391,92,0.682221531867981
1493398778.7374394,93,0.6963234543800354
1493398779.275807,94,0.6856391429901123
1493398779.810001,95,0.6912162899971008
1493398780.3570607,96,0.6928843259811401
1493398780.8955421,97,0.6917132139205933
1493398781.4397926,98,0.6900200843811035
1493398781.9694343,99,0.6981045603752136
1493398782.5140107,100,0.6926494240760803
1493398783.109757,101,0.6839586496353149
1493398783.6529567,102,0.6824944615364075
1493398784.1904223,103,0.6934139728546143
1493398784.7406642,104,0.706804633140564
1493398785.2772353,105,0.6962975263595581
1493398785.8113706,106,0.7094796895980835
1493398786.3613746,107,0.6888155937194824
1493398786.9064329,108,0.6911298036575317
1493398787.4537704,109,0.6956052780151367
1493398788.0005052,110,0.6968351006507874
1493398788.5502362,111,0.6906445622444153
1493398789.0962462,112,0.6940426230430603
1493398789.6396823,113,0.6913111209869385
1493398790.1911628,114,0.6946521401405334
1493398790.730994,115,0.6882790327072144
1493398791.2669404,116,0.6934130191802979
1493398791.82402,117,0.6870046854019165
1493398792.3629737,118,0.6924813985824585
1493398792.924736,119,0.6897724866867065
1493398793.4603643,120,0.6907749772071838
1493398794.021836,121,0.6952660083770752
1493398794.5569446,122,0.6930702924728394
1493398795.0895238,123,0.693074107170105
1493398795.6290717,124,0.6911755800247192
1493398796.173212,125,0.6939656138420105
1493398796.710729,126,0.6921995282173157
1493398797.2432787,127,0.6876410245895386
1493398797.797595,128,0.6927030086517334
1493398798.3292265,129,0.6895900368690491
1493398798.878433,130,0.6905838847160339
1493398799.4067183,131,0.6947934627532959
1493398799.9578497,132,0.6935677528381348
1493398800.496696,133,0.6874714493751526
1493398801.0297706,134,0.6877639293670654
1493398801.578429,135,0.697562575340271
1493398802.1221645,136,0.6902597546577454
1493398802.6629002,137,0.6857297420501709
1493398803.1983232,138,0.6933712959289551
1493398803.7482738,139,0.6899950504302979
1493398804.2819104,140,0.6840986609458923
1493398804.830729,141,0.6908690333366394
1493398805.3749752,142,0.6886047720909119
1493398805.9206629,143,0.7010347843170166
1493398806.4700797,144,0.6926390528678894
1493398807.0016184,145,0.695866584777832
1493398807.5434117,146,0.6924661993980408
1493398808.093993,147,0.6906532049179077
1493398808.6615539,148,0.6851202249526978
1493398809.2030263,149,0.6919653415679932
1493398809.7443738,150,0.6855646967887878
1493398810.2784626,151,0.6863434910774231
1493398810.8202,152,0.6992424726486206
1493398811.3733108,153,0.7038307189941406
1493398811.906508,154,0.7017260789871216
1493398812.4544773,155,0.7054815292358398
1493398812.9949532,156,0.6960055232048035
1493398813.5408077,157,0.688025176525116
1493398814.0815053,158,0.6899664402008057
1493398814.6300318,159,0.6973074674606323
1493398815.1711967,160,0.6890125870704651
1493398815.7032397,161,0.6920376420021057
1493398816.235258,162,0.689672589302063
1493398816.768627,163,0.6911221742630005
1493398817.3162227,164,0.6947799921035767
1493398817.8773217,165,0.6907463669776917
1493398818.4105804,166,0.6915261149406433
1493398818.9400291,167,0.6966487169265747
1493398819.49185,168,0.6995189785957336
1493398820.0437326,169,0.6939098834991455
1493398820.5689862,170,0.6959068775177002
1493398821.111444,171,0.6938766241073608
1493398821.6643019,172,0.688713014125824
1493398822.2354043,173,0.6976041793823242
1493398822.7741892,174,0.7026393413543701
1493398823.3209312,175,0.6941040754318237
1493398823.8527596,176,0.6930193901062012
1493398824.4106262,177,0.6952723860740662
1493398824.9380171,178,0.6859261989593506
1493398825.4711301,179,0.6962668299674988
1493398826.0146174,180,0.6910912394523621
1493398826.5459213,181,0.6906521916389465
1493398827.0881705,182,0.694938600063324
1493398827.6149428,183,0.6947157382965088
1493398828.1517675,184,0.6913809776306152
1493398828.6881979,185,0.6930444240570068
1493398829.2278707,186,0.6990007162094116
1493398829.7745256,187,0.6961491703987122
1493398830.3164651,188,0.6916778087615967
1493398830.85719,189,0.69179767370224
1493398831.4105825,190,0.6931042075157166
1493398831.9495962,191,0.6920509338378906
1493398832.4837778,192,0.6891232132911682
1493398833.0417368,193,0.6873666048049927
1493398833.5863998,194,0.6967506408691406
1493398834.1235075,195,0.675919771194458
1493398834.6627073,196,0.6912591457366943
1493398835.206063,197,0.6873695850372314
1493398835.7418852,198,0.6886498928070068
1493398836.2719164,199,0.6899186372756958
1493398836.818896,200,0.6986997127532959
1493398837.3964634,201,0.6924046277999878
1493398837.9379237,202,0.6839429140090942
1493398838.4910185,203,0.6915432810783386
1493398839.0202396,204,0.6900474429130554
1493398839.5511992,205,0.6901557445526123
1493398840.0897841,206,0.6912103891372681
1493398840.6226888,207,0.6874933242797852
1493398841.15803,208,0.6910995244979858
1493398841.701552,209,0.692777156829834
1493398842.2304258,210,0.6841618418693542
1493398842.7772841,211,0.6930789947509766
1493398843.3071754,212,0.6881474256515503
1493398843.8452432,213,0.6909523010253906
1493398844.3971791,214,0.6879094839096069
1493398844.9300632,215,0.6948957443237305
1493398845.4598384,216,0.6933035850524902
1493398845.9996488,217,0.6810305118560791
1493398846.5493007,218,0.6877061128616333
1493398847.0858989,219,0.6894975900650024
1493398847.6201637,220,0.6883569955825806
1493398848.1654623,221,0.6966490149497986
1493398848.6989238,222,0.6910474896430969
1493398849.2367647,223,0.6892156004905701
1493398849.78282,224,0.6861972808837891
1493398850.3142803,225,0.6871832609176636
1493398850.8461742,226,0.6896547079086304
1493398851.4005723,227,0.6903022527694702
1493398851.9332106,228,0.6795028448104858
1493398852.475864,229,0.6995570063591003
1493398853.0073862,230,0.672423243522644
1493398853.5372822,231,0.6865237951278687
1493398854.0835881,232,0.6868880987167358
1493398854.6333914,233,0.6973114013671875
1493398855.180165,234,0.6295739412307739
1493398855.714195,235,0.9558563828468323
1493398856.2560108,236,1.0162630081176758
1493398856.801401,237,0.7189173698425293
1493398857.3455398,238,0.7272908687591553
1493398857.882731,239,0.6798484325408936
1493398858.426399,240,0.6989397406578064
1493398858.9741552,241,0.7228594422340393
1493398859.5090292,242,0.6861414909362793
1493398860.049881,243,0.7212021946907043
1493398860.5911696,244,0.7067740559577942
1493398861.1224594,245,0.6897977590560913
1493398861.6642146,246,0.7311887741088867
1493398862.1994514,247,0.6891984939575195
1493398862.730121,248,0.7054436802864075
1493398863.2666895,249,0.6980987191200256
1493398863.8059862,250,0.6930739879608154
1493398864.3448548,251,0.7038137912750244
1493398864.88423,252,0.7062645554542542
1493398865.4132588,253,0.6986223459243774
1493398865.9514093,254,0.6828689575195312
1493398866.4962795,255,0.7091465592384338
1493398867.0325472,256,0.6896536350250244
1493398867.5709004,257,0.6904690265655518
1493398868.1247225,258,0.6942978501319885
1493398868.6863105,259,0.692212700843811
1493398869.2257216,260,0.6961148977279663
1493398869.7681003,261,0.692176342010498
1493398870.3210475,262,0.6873147487640381
1493398870.8740854,263,0.6942905187606812
1493398871.4020042,264,0.6942684650421143
1493398871.9654207,265,0.6882756948471069
1493398872.5088155,266,0.6926541328430176
1493398873.0414634,267,0.6864230632781982
1493398873.574908,268,0.6876477003097534
1493398874.1083865,269,0.6820672154426575
1493398874.6541672,270,0.6857355237007141
1493398875.1966667,271,0.7033572196960449
1493398875.733794,272,0.705007791519165
1493398876.27416,273,0.6945012807846069
1493398876.8213656,274,0.7004281282424927
1493398877.3608143,275,0.7020739912986755
1493398877.897747,276,0.6993288993835449
1493398878.4390678,277,0.71461021900177
1493398878.9710472,278,0.6966686844825745
1493398879.5170777,279,0.6934102773666382
1493398880.062973,280,0.6956121325492859
1493398880.601412,281,0.6968099474906921
1493398881.1488407,282,0.6802100539207458
1493398881.6791086,283,0.6932340860366821
1493398882.2218032,284,0.7074006795883179
1493398882.754822,285,0.7088503241539001
1493398883.2828875,286,0.7096601128578186
1493398883.8299384,287,0.6954408884048462
1493398884.3801157,288,0.6850287914276123
1493398884.9118786,289,0.6920176148414612
1493398885.4632702,290,0.689329206943512
1493398886.0165677,291,0.6908296346664429
1493398886.5526326,292,0.6955398917198181
1493398887.092817,293,0.6863407492637634
1493398887.6095831,294,0.6903378963470459
1493398888.152944,295,0.6917223930358887
1493398888.6882691,296,0.6988807916641235
1493398889.2345462,297,0.6874297261238098
1493398889.7686303,298,0.6946185827255249
1493398890.3173347,299,0.6894670128822327
1493398890.866586,300,0.6892966628074646
1493398891.448184,301,0.6897273063659668
1493398891.9886403,302,0.693361759185791
1493398892.5199065,303,0.6941843032836914
1493398893.0564861,304,0.6974233984947205
1493398893.5880673,305,0.6919372081756592
1493398894.1359813,306,0.6935173869132996
1493398894.6761088,307,0.6904159188270569
1493398895.2192223,308,0.6957054138183594
1493398895.7667737,309,0.691237211227417
1493398896.3100414,310,0.6892951726913452
1493398896.8599598,311,0.701242208480835
1493398897.403835,312,0.6944265961647034
1493398897.9444191,313,0.6886678338050842
1493398898.4811935,314,0.6916921734809875
1493398899.032255,315,0.6957948803901672
1493398899.5786827,316,0.6933785676956177
1493398900.1076849,317,0.6912418007850647
1493398900.6522508,318,0.6914113759994507
1493398901.1951768,319,0.6921117901802063
1493398901.7431986,320,0.6935395002365112
1493398902.2837899,321,0.6921916007995605
1493398902.8403442,322,0.6905699968338013
1493398903.370417,323,0.6916079521179199
1493398903.9315999,324,0.6906728744506836
1493398904.4522328,325,0.6924997568130493
1493398904.9978065,326,0.6969656348228455
1493398905.5440667,327,0.6950010657310486
1493398906.0894926,328,0.6883434653282166
1493398906.6224709,329,0.6936986446380615
1493398907.1654086,330,0.6878582835197449
1493398907.70553,331,0.6927747130393982
1493398908.2374346,332,0.6914310455322266
1493398908.7666833,333,0.6906015872955322
1493398909.3041265,334,0.6947005987167358
1493398909.8481107,335,0.6893754601478577
1493398910.3908515,336,0.6929222941398621
1493398910.9261072,337,0.6871795058250427
1493398911.46281,338,0.6922221183776855
1493398911.9958675,339,0.6951644420623779
1493398912.538332,340,0.6894797086715698
1493398913.0781856,341,0.6876488924026489
1493398913.6272087,342,0.6915289759635925
1493398914.1671991,343,0.6896561980247498
1493398914.6976233,344,0.7000040411949158
1493398915.2239542,345,0.6984645128250122
1493398915.7785463,346,0.6885548233985901
1493398916.3190024,347,0.6930656433105469
1493398916.8572083,348,0.6915544867515564
1493398917.3921351,349,0.6902239322662354
1493398917.9278896,350,0.6958699226379395
1493398918.4753826,351,0.6919349431991577
1493398919.0198197,352,0.7008156180381775
1493398919.5616102,353,0.6822670102119446
1493398920.0993865,354,0.689886212348938
1493398920.6382325,355,0.7101426124572754
1493398921.1679685,356,0.6910406351089478
1493398921.7027633,357,0.6967684626579285
1493398922.2534266,358,0.6991615295410156
1493398922.7882333,359,0.6899856925010681
1493398923.3204002,360,0.689308226108551
1493398923.8512511,361,0.6959969401359558
1493398924.4004867,362,0.689523458480835
1493398924.9387608,363,0.688197135925293
1493398925.484635,364,0.6907216906547546
1493398926.0303802,365,0.6933267116546631
1493398926.575057,366,0.6855149865150452
1493398927.1051195,367,0.7069430947303772
1493398927.6386838,368,0.689556896686554
1493398928.1705565,369,0.6923333406448364
1493398928.7096238,370,0.6953831911087036
1493398929.2611246,371,0.6913620233535767
1493398929.789859,372,0.6857427954673767
1493398930.3245893,373,0.6893296837806702
1493398930.8780217,374,0.6853461265563965
1493398931.4080136,375,0.6909076571464539
1493398931.9565778,376,0.6885219812393188
1493398932.4856665,377,0.6934452652931213
1493398933.0149257,378,0.6960322856903076
1493398933.5470126,379,0.6897185444831848
1493398934.0991242,380,0.6885387301445007
1493398934.636619,381,0.6932382583618164
1493398935.1781414,382,0.6930078864097595
1493398935.6997986,383,0.6882227063179016
1493398936.2570171,384,0.6876752972602844
1493398936.7899,385,0.6893905401229858
1493398937.3274913,386,0.690068781375885
1493398937.873385,387,0.6919276118278503
1493398938.441012,388,0.6945621371269226
1493398938.9990168,389,0.6901571750640869
1493398939.5420592,390,0.6879229545593262
1493398940.0844939,391,0.6885331869125366
1493398940.6351218,392,0.6952072381973267
1493398941.175083,393,0.6948171257972717
1493398941.7022398,394,0.6921443343162537
1493398942.2297156,395,0.6925783157348633
1493398942.7688804,396,0.6912627220153809
1493398943.2993553,397,0.6901193261146545
1493398943.8357077,398,0.6884476542472839
1493398944.3678617,399,0.6934001445770264
1493398944.8951128,400,0.6945900321006775
1493398945.461244,401,0.6783262491226196
1493398945.9899073,402,0.6885648369789124
1493398946.5298846,403,0.6912270784378052
1493398947.0608902,404,0.6857641935348511
1493398947.5859947,405,0.6908559799194336
1493398948.1469247,406,0.6941379904747009
1493398948.6797163,407,0.6762787103652954
1493398949.2176244,408,0.6827002763748169
1493398949.7553828,409,0.6882036924362183
1493398950.300403,410,0.6877435445785522
1493398950.8359551,411,0.6763145923614502
1493398951.3893645,412,0.6877228021621704
1493398951.950972,413,0.6887184381484985
1493398952.486657,414,0.6985598802566528
1493398953.0376832,415,0.6877452731132507
1493398953.5658548,416,0.6907885670661926
1493398954.1036096,417,0.679894745349884
1493398954.6425135,418,0.6917146444320679
1493398955.1843226,419,0.6788610816001892
1493398955.724816,420,0.7047742605209351
1493398956.2729082,421,0.6952207088470459
1493398956.825581,422,0.6849916577339172
1493398957.3618214,423,0.6752735376358032
1493398957.904228,424,0.7725906372070312
1493398958.466642,425,0.68147873878479
1493398959.048186,426,0.7059229612350464
1493398959.6266084,427,0.685626745223999
1493398960.223937,428,0.6844525933265686
1493398960.7649996,429,0.6973461508750916
1493398961.303821,430,0.6893013119697571
1493398961.8707814,431,0.6989765763282776
1493398962.4057937,432,0.6926187872886658
1493398962.9417512,433,0.6865609288215637
1493398963.4693203,434,0.6989995241165161
1493398963.9977727,435,0.6860842704772949
1493398964.5514348,436,0.6835681796073914
1493398965.1026406,437,0.6898471117019653
1493398965.6383276,438,0.6884673237800598
1493398966.1719985,439,0.6947158575057983
1493398966.7280824,440,0.6876057386398315
1493398967.263674,441,0.6905826330184937
1493398967.8027463,442,0.7146570682525635
1493398968.3514538,443,0.7003395557403564
1493398968.8981252,444,0.6839468479156494
1493398969.430286,445,0.6879796981811523
1493398969.9689384,446,0.6751195192337036
1493398970.511167,447,0.7296022176742554
1493398971.0422838,448,0.6757832765579224
1493398971.5852926,449,0.7232458591461182
1493398972.1090078,450,0.6771934032440186
1493398972.647335,451,0.7101084589958191
1493398973.181073,452,0.6909206509590149
1493398973.602483,453,0.6968913078308105
1493398974.0020225,454,0.6624711155891418
1493398974.398086,455,0.7027535438537598
1493398974.7748432,456,0.6771501898765564
1493398975.1653602,457,0.6716785430908203
1493398975.552878,458,0.6894177794456482
1493398975.9422364,459,0.6634167432785034
1493398976.3334153,460,0.652951717376709
1493398976.70888,461,0.611093282699585
1493398977.0982347,462,0.9458259344100952
1493398977.4785364,463,0.680001974105835
1493398977.870984,464,0.6921215057373047
1493398978.2631104,465,0.6811394095420837
1493398978.7304358,466,0.68215411901474
1493398979.2595482,467,0.7199556827545166
1493398979.7913017,468,0.6531566381454468
1493398980.330157,469,0.6893277168273926
1493398980.8496823,470,0.6827501058578491
1493398981.3794322,471,0.6634390354156494
1493398981.9197857,472,0.5928695201873779
1493398982.4473333,473,0.6912615299224854
1493398982.993373,474,0.695375919342041
1493398983.515241,475,0.6890887022018433
1493398984.0480742,476,0.6836145520210266
1493398984.5727737,477,0.6850420236587524
1493398985.1002088,478,0.6843054890632629
1493398985.6552398,479,0.6748524308204651
1493398986.1851962,480,0.682113766670227
1493398986.716051,481,0.8035027384757996
1493398987.2374551,482,0.6732166409492493
1493398987.787918,483,0.6889601349830627
1493398988.365968,484,0.6994155645370483
1493398988.926617,485,0.6883481740951538
1493398989.4767365,486,0.7002905011177063
1493398990.020792,487,0.6803911924362183
1493398990.5473647,488,0.6764786243438721
1493398991.087622,489,0.6793619394302368
1493398991.6394153,490,0.6833547949790955
1493398992.1841204,491,0.6930372714996338
1493398992.7053785,492,0.6965104341506958
1493398993.2521017,493,0.7022684812545776
1493398993.785559,494,0.7033136487007141
1493398994.3317862,495,0.6861281394958496
1493398994.9421113,496,0.6907284259796143
1493398995.557967,497,0.6872777342796326
1493398996.174212,498,0.6901612877845764
1493398996.7836902,499,0.6927454471588135
1493398997.3989408,500,0.6925104856491089
1493398998.0523305,501,0.6818788051605225
1493398998.6633198,502,0.6970181465148926
1493398999.201137,503,0.7020659446716309
1493398999.7510297,504,0.6881110668182373
1493399000.2867165,505,0.6973264217376709
1493399000.847477,506,0.6918124556541443
1493399001.4535556,507,0.6922630071640015
1493399002.0632815,508,0.6932380199432373
1493399002.6590714,509,0.6899057626724243
1493399003.2475102,510,0.6906192898750305
1493399003.875561,511,0.7017385959625244
1493399004.4931965,512,0.6894698739051819
1493399005.115443,513,0.6978201866149902
1493399005.717125,514,0.6877755522727966
1493399006.315035,515,0.6887872219085693
1493399006.9456398,516,0.6885918974876404
1493399007.5657852,517,0.6898740530014038
1493399008.162186,518,0.690122663974762
1493399008.7844412,519,0.6869966983795166
1493399009.393211,520,0.6976999044418335
1493399009.9962313,521,0.6909095048904419
1493399010.608803,522,0.687415599822998
1493399011.2392614,523,0.6836596131324768
1493399011.8610294,524,0.676959753036499
1493399012.4797826,525,0.6784995198249817
1493399013.096147,526,0.6808736324310303
1493399013.7150836,527,0.707015872001648
1493399014.3075533,528,0.6924991011619568
1493399014.92846,529,0.6884329319000244
1493399015.5303624,530,0.6885044574737549
1493399016.1342194,531,0.6889500617980957
1493399016.7574117,532,0.6938754320144653
1493399017.3791502,533,0.6891957521438599
1493399017.9892,534,0.6846439838409424
1493399018.5837154,535,0.6900673508644104
1493399019.1867344,536,0.6916542053222656
1493399019.7902899,537,0.6938604116439819
1493399020.3949893,538,0.6882932782173157
1493399020.9893374,539,0.686406672000885
1493399021.611946,540,0.6942679286003113
1493399022.2210875,541,0.689422607421875
1493399022.8404436,542,0.6967445611953735
1493399023.4634588,543,0.6859738826751709
1493399024.0717173,544,0.6912493109703064
1493399024.6849813,545,0.6897264719009399
1493399025.2981944,546,0.6891197562217712
1493399025.9063637,547,0.6890907287597656
1493399026.4971695,548,0.6882023811340332
1493399027.1015565,549,0.6896034479141235
1493399027.7019525,550,0.685590922832489
1493399028.313127,551,0.6910308599472046
1493399028.9229667,552,0.6920318603515625
1493399029.5207055,553,0.6965783834457397
1493399030.1356766,554,0.6852126717567444
1493399030.7642572,555,0.6868895292282104
1493399031.3916724,556,0.6825218200683594
1493399032.0117161,557,0.6837254762649536
1493399032.6212242,558,0.7022378444671631
1493399033.2361236,559,0.6809549331665039
1493399033.8527524,560,0.6938750743865967
1493399034.4523044,561,0.6794741153717041
1493399035.072378,562,0.6926060318946838
1493399035.6756475,563,0.6852761507034302
1493399036.2865148,564,0.6855679750442505
1493399036.9013708,565,0.6862032413482666
1493399037.5150619,566,0.6896306276321411
1493399038.1284761,567,0.6789040565490723
1493399038.7235603,568,0.6904234290122986
1493399039.318826,569,0.6914297342300415
1493399039.9397445,570,0.6938325762748718
1493399040.5615468,571,0.6931570768356323
1493399041.1561756,572,0.6913361549377441
1493399041.7675288,573,0.686225175857544
1493399042.3890553,574,0.6848229169845581
1493399043.0071585,575,0.6843132972717285
1493399043.6250727,576,0.6914354562759399
1493399044.2210422,577,0.682443380355835
1493399044.8323202,578,0.6759876012802124
1493399045.4343991,579,0.6831973791122437
1493399046.0446312,580,0.6856983304023743
1493399046.6489758,581,0.6839922666549683
1493399047.2762675,582,0.6878535151481628
1493399047.877582,583,0.7223005294799805
1493399048.4992557,584,0.6941107511520386
1493399049.1149485,585,0.7289113998413086
1493399049.715654,586,0.7235229015350342
1493399050.3281662,587,0.7012507915496826
1493399050.9439545,588,0.7073929309844971
1493399051.5547047,589,0.7032289505004883
1493399052.1669128,590,0.6813422441482544
1493399052.769451,591,0.6793299317359924
1493399053.3699415,592,0.6855966448783875
1493399053.9952176,593,0.706450343132019
1493399054.5960772,594,0.7038297653198242
1493399055.2249398,595,0.6993960738182068
1493399055.84753,596,0.6831185221672058
1493399056.4820037,597,0.6932551264762878
1493399057.095414,598,0.6892677545547485
1493399057.688442,599,0.6864645481109619
1493399058.30006,600,0.7006574869155884
1493399058.9888995,601,0.691006064414978
1493399059.5861707,602,0.6826009750366211
1493399060.17803,603,0.6899751424789429
1493399060.8037722,604,0.6857873797416687
1493399061.4048855,605,0.6905750632286072
1493399062.0063474,606,0.6888074278831482
1493399062.630991,607,0.6928684115409851
1493399063.2342303,608,0.6910097599029541
1493399063.873641,609,0.689780056476593
1493399064.459138,610,0.6910830736160278
1493399065.0806866,611,0.6932427287101746
1493399065.6815252,612,0.6890203356742859
1493399066.2970703,613,0.6855300068855286
1493399066.9158368,614,0.7056986093521118
1493399067.5571885,615,0.6923551559448242
1493399068.1582406,616,0.691784143447876
1493399068.7742386,617,0.6897116303443909
1493399069.3769524,618,0.6954506635665894
1493399070.000591,619,0.6925338506698608
1493399070.6135902,620,0.6942704319953918
1493399071.2245257,621,0.6845317482948303
1493399071.8481436,622,0.6881790161132812
1493399072.4495652,623,0.6843290328979492
1493399073.057979,624,0.6901686191558838
1493399073.6789453,625,0.6925660371780396
1493399074.2646234,626,0.69722580909729
1493399074.8746715,627,0.6847859621047974
1493399075.480707,628,0.7161731719970703
1493399076.0953052,629,0.6969981789588928
1493399076.7091641,630,0.6994802951812744
1493399077.3299582,631,0.687743067741394
1493399077.9500525,632,0.6857059597969055
1493399078.5624142,633,0.6878909468650818
1493399079.1676366,634,0.6907315254211426
1493399079.7773633,635,0.687091588973999
1493399080.3606844,636,0.7000828981399536
1493399080.979283,637,0.7065896987915039
1493399081.5764987,638,0.6816535592079163
1493399082.177056,639,0.6932729482650757
1493399082.7952905,640,0.6997494101524353
1493399083.3946397,641,0.6881305575370789
1493399084.0192754,642,0.706587553024292
1493399084.6280148,643,0.6800992488861084
1493399085.2318127,644,0.6803284883499146
1493399085.8291907,645,0.6902875900268555
1493399086.4288332,646,0.6918684840202332
1493399087.0330753,647,0.6911399364471436
1493399087.6264355,648,0.6941999793052673
1493399088.231818,649,0.6889091730117798
1493399088.8619914,650,0.6875215768814087
1493399089.4628475,651,0.6883670091629028
1493399090.0825472,652,0.6892315149307251
1493399090.6914036,653,0.6903302073478699
1493399091.333407,654,0.6829143762588501
1493399091.9757895,655,0.6890722513198853
1493399092.5889606,656,0.6906746029853821
1493399093.1921098,657,0.6973180770874023
1493399093.7941844,658,0.6842564344406128
1493399094.4217186,659,0.6863216757774353
1493399095.0388794,660,0.6876142621040344
1493399095.6368022,661,0.6821237206459045
1493399096.2465127,662,0.6909196376800537
1493399096.8641171,663,0.682373583316803
1493399097.4910672,664,0.6913825273513794
1493399098.08882,665,0.6873606443405151
1493399098.6918404,666,0.6907888054847717
1493399099.30858,667,0.6872485280036926
1493399099.9319506,668,0.686632513999939
1493399100.536777,669,0.685870885848999
1493399101.1551168,670,0.6894389390945435
1493399101.76707,671,0.6883374452590942
1493399102.3791745,672,0.676821231842041
1493399102.9901295,673,0.7087202072143555
1493399103.6068678,674,0.6654113531112671
1493399104.221224,675,0.7024121284484863
1493399104.8403125,676,0.6899918913841248
1493399105.4454763,677,0.6827577352523804
1493399106.0547314,678,0.6943775415420532
1493399106.678673,679,0.6857032775878906
1493399107.2852514,680,0.692550539970398
1493399107.8913991,681,0.6849127411842346
1493399108.50312,682,0.6887893080711365
1493399109.1149282,683,0.672758936882019
1493399109.7392006,684,0.6815870404243469
1493399110.3419232,685,0.6882727146148682
1493399110.9550622,686,0.6895403861999512
1493399111.570835,687,0.68878173828125
1493399112.1883178,688,0.6940122842788696
1493399112.8015032,689,0.6935045123100281
1493399113.4278724,690,0.6812136173248291
1493399114.028403,691,0.6869533061981201
1493399114.6392422,692,0.6896279454231262
1493399115.2428098,693,0.6857364177703857
1493399115.8310804,694,0.6884790658950806
1493399116.433501,695,0.6884596347808838
1493399117.027648,696,0.6809930801391602
1493399117.63897,697,0.6906823515892029
1493399118.2497656,698,0.6937224864959717
1493399118.881775,699,0.6919940114021301
1493399119.4909315,700,0.690829336643219
1493399120.1736996,701,0.6894290447235107
1493399120.7690394,702,0.6901715397834778
1493399121.390238,703,0.6896985173225403
1493399122.0214858,704,0.6887672543525696
1493399122.6193283,705,0.688496470451355
1493399123.2259078,706,0.6842060089111328
1493399123.8266056,707,0.6890701055526733
1493399124.4312267,708,0.68951016664505
1493399125.0316,709,0.685662567615509
1493399125.6414654,710,0.6841967105865479
1493399126.2673974,711,0.6970362663269043
1493399126.8815696,712,0.7003287076950073
1493399127.5013926,713,0.6984062194824219
1493399128.1185088,714,0.6867543458938599
1493399128.7290895,715,0.6892629861831665
1493399129.3366268,716,0.6867430210113525
1493399129.9545364,717,0.689938485622406
1493399130.552388,718,0.7071757912635803
1493399131.1680236,719,0.6996201872825623
1493399131.7946186,720,0.6981656551361084
1493399132.4320946,721,0.6882145404815674
1493399133.0436478,722,0.6853221654891968
1493399133.5832675,723,0.6880581974983215
1493399134.139218,724,0.6811537742614746
1493399134.6736505,725,0.6901391744613647
1493399135.2003806,726,0.6898084878921509
1493399135.8018894,727,0.6784906387329102
1493399136.4209702,728,0.6793309450149536
1493399137.0451026,729,0.6951354742050171
1493399137.6520064,730,0.6700408458709717
1493399138.2760882,731,0.6996935606002808
1493399138.8818202,732,0.6870037317276001
1493399139.4949734,733,0.6909692883491516
1493399140.1073632,734,0.6840687990188599
1493399140.7172525,735,0.6780828237533569
1493399141.3178403,736,0.6828904151916504
1493399141.9334657,737,0.6785144209861755
1493399142.5434916,738,0.6931540369987488
1493399143.1447701,739,0.7014452219009399
1493399143.773778,740,0.6998303532600403
1493399144.393221,741,0.6949762105941772
1493399145.0023346,742,0.6854181885719299
1493399145.603963,743,0.6910358667373657
1493399146.233632,744,0.6901676654815674
1493399146.8220918,745,0.6782030463218689
1493399147.4576478,746,0.6823719143867493
1493399148.07194,747,0.6866072416305542
1493399148.6860826,748,0.6857877373695374
1493399149.2947533,749,0.6831833124160767
1493399149.8914664,750,0.6922726035118103
1493399150.5035255,751,0.6844022870063782
1493399151.118782,752,0.6918101906776428
1493399151.7196002,753,0.6865846514701843
1493399152.3294573,754,0.6872111558914185
1493399152.9439986,755,0.6893305778503418
1493399153.5353928,756,0.6813874840736389
1493399154.1618614,757,0.6885655522346497
1493399154.7783527,758,0.6887425184249878
1493399155.3805344,759,0.6865537166595459
1493399155.9863214,760,0.6846905946731567
1493399156.5954928,761,0.6917934417724609
1493399157.2185905,762,0.6815318465232849
1493399157.822538,763,0.6741470098495483
1493399158.4325275,764,0.6785595417022705
1493399159.0579507,765,0.6734572052955627
1493399159.668342,766,0.6606159210205078
1493399160.295459,767,0.6662487387657166
1493399160.9112332,768,0.6627470254898071
1493399161.5277557,769,0.6723226308822632
1493399162.1301775,770,0.6618918180465698
1493399162.7367306,771,0.6620206236839294
1493399163.3654768,772,0.6562854051589966
1493399163.9762666,773,0.6558599472045898
1493399164.593399,774,0.628056526184082
1493399165.211488,775,0.6129443049430847
1493399165.8118892,776,0.5698902606964111
1493399166.4243689,777,0.5597668886184692
1493399167.02743,778,0.5914024710655212
1493399167.6294112,779,0.6273850202560425
1493399168.268016,780,0.6595281362533569
1493399168.866648,781,0.7007294297218323
1493399169.4835794,782,0.7524079084396362
1493399170.0894034,783,0.6865646839141846
1493399170.7013786,784,0.5997577905654907
1493399171.3227303,785,0.6027563214302063
1493399171.9374769,786,0.6103211045265198
1493399172.5319085,787,0.5730141401290894
1493399173.143573,788,0.5263513922691345
1493399173.7596552,789,0.47519031167030334
1493399174.3774252,790,0.6723892092704773
1493399174.9905105,791,0.4364309012889862
1493399175.6030836,792,0.49749284982681274
1493399176.215937,793,0.5717602968215942
1493399176.8251774,794,0.5902077555656433
1493399177.4450092,795,0.5546309947967529
1493399178.0463462,796,0.5554713010787964
1493399178.6593714,797,0.6378888487815857
1493399179.3142335,798,0.43597835302352905
1493399179.922369,799,0.3434413969516754
1493399180.5297446,800,0.5557706356048584
1493399181.1950405,801,0.5197466015815735
1493399181.796397,802,0.420258492231369
1493399182.4118197,803,0.5495423078536987
1493399183.020128,804,0.504645586013794
1493399183.6287248,805,0.4922770857810974
1493399184.2493591,806,0.4917694330215454
1493399184.8669126,807,0.5375760793685913
1493399185.4790857,808,0.5125011205673218
1493399186.1018066,809,0.5255401134490967
1493399186.7212417,810,0.4906977117061615
1493399187.3340015,811,0.4353528916835785
1493399187.950028,812,0.4152105152606964
1493399188.5503597,813,0.40518102049827576
1493399189.1782103,814,0.3637180030345917
1493399189.7853067,815,0.3203849196434021
1493399190.401776,816,0.31273889541625977
1493399190.9959939,817,0.26211825013160706
1493399191.6036842,818,0.21713770925998688
1493399192.222519,819,0.26719802618026733
1493399192.8281229,820,0.2664451003074646
1493399193.4554842,821,0.16844695806503296
1493399194.0699794,822,0.16533854603767395
1493399194.706367,823,0.23860497772693634
1493399195.2944794,824,0.15338066220283508
1493399195.8914495,825,0.18543429672718048
1493399196.493043,826,0.2759299874305725
1493399197.0894508,827,0.10463698953390121
1493399197.696773,828,0.20215187966823578
1493399198.3175762,829,0.22987844049930573
1493399198.9332585,830,0.20130619406700134
1493399199.561074,831,0.10540340840816498
1493399200.1798913,832,0.247298464179039
1493399200.7901034,833,0.10763150453567505
1493399201.392929,834,0.23599477112293243
1493399201.9987774,835,0.13853289186954498
1493399202.6158183,836,0.19450059533119202
1493399203.2108588,837,0.4542192220687866
1493399203.8230407,838,0.1916656792163849
1493399204.4294126,839,0.061128582805395126
1493399205.0431964,840,0.24284395575523376
1493399205.6534636,841,0.49949023127555847
1493399206.2584395,842,0.11005039513111115
1493399206.8738732,843,0.18204182386398315
1493399207.4717636,844,0.2101667821407318
1493399208.069053,845,0.22214466333389282
1493399208.6827126,846,0.18484322726726532
1493399209.272884,847,0.11548619717359543
1493399209.880885,848,0.1058899536728859
1493399210.4819775,849,0.13504062592983246
1493399211.070295,850,0.24960395693778992
1493399211.6955626,851,0.204085573554039
1493399212.29983,852,0.09267321228981018
1493399212.9255714,853,0.1326235830783844
1493399213.5399027,854,0.18343740701675415
1493399214.144218,855,0.20920218527317047
1493399214.761445,856,0.1996098905801773
1493399215.3694124,857,0.1376136839389801
1493399215.964036,858,0.10853320360183716
1493399216.5792282,859,0.16839492321014404
1493399217.1945865,860,0.1513865441083908
1493399217.8059497,861,0.13700978457927704
1493399218.423257,862,0.09341900050640106
1493399219.0100827,863,0.06157077103853226
1493399219.6141639,864,0.06842618435621262
1493399220.2236705,865,0.1398361325263977
1493399220.8312705,866,0.09455174207687378
1493399221.4344654,867,0.054388392716646194
1493399222.0534604,868,0.05338679999113083
1493399222.671852,869,0.13575255870819092
1493399223.2771835,870,0.057138893753290176
1493399223.8891284,871,0.06907715648412704
1493399224.5020125,872,0.060804687440395355
1493399225.1356244,873,0.06839340925216675
1493399225.7324944,874,0.08313670009374619
1493399226.3421602,875,0.08529730141162872
1493399226.9564908,876,0.04983346536755562
1493399227.5617208,877,0.07250615209341049
1493399228.1794527,878,0.050024379044771194
1493399228.7744303,879,0.041961364448070526
1493399229.4035099,880,0.08310060203075409
1493399230.0123258,881,0.033834103494882584
1493399230.616706,882,0.034225039184093475
1493399231.23963,883,0.029549725353717804
1493399231.8426752,884,0.03995538502931595
1493399232.4590216,885,0.02860127203166485
1493399233.0562892,886,0.09962276369333267
1493399233.6875117,887,0.040590181946754456
1493399234.2899234,888,0.18825319409370422
1493399234.8930895,889,0.1676626056432724
1493399235.5062845,890,0.1655375361442566
1493399236.1077027,891,0.1199817955493927
1493399236.723231,892,0.02711007557809353
1493399237.322318,893,0.09678636491298676
1493399237.9287076,894,0.13875636458396912
1493399238.5222542,895,0.03340183198451996
1493399239.1430888,896,0.047097351402044296
1493399239.7564523,897,0.20960655808448792
1493399240.3773298,898,0.05930842086672783
1493399240.9916174,899,0.09963206946849823
1493399241.6112278,900,0.05609011650085449
1493399242.2702496,901,0.1591152548789978
1493399242.880403,902,0.07115469127893448
1493399243.4894059,903,0.11185207962989807
1493399244.0881252,904,0.15487538278102875
1493399244.716754,905,0.19315005838871002
1493399245.3312876,906,0.04549012333154678
1493399245.9493306,907,0.1163511872291565
1493399246.5591123,908,0.1860751509666443
1493399247.168479,909,0.21462960541248322
1493399247.7699397,910,0.10712955892086029
1493399248.3737373,911,0.09346229583024979
1493399248.974023,912,0.14513848721981049
1493399249.5792818,913,0.19257155060768127
1493399250.2035594,914,0.16098669171333313
1493399250.8027496,915,0.14029638469219208
1493399251.4024477,916,0.08194386959075928
1493399252.0339882,917,0.09652484953403473
1493399252.6440094,918,0.10755273699760437
1493399253.2385905,919,0.07859203219413757
1493399253.8453596,920,0.09245048463344574
1493399254.4649775,921,0.11954226344823837
1493399255.0809047,922,0.04878084734082222
1493399255.684119,923,0.05173834040760994
1493399256.313089,924,0.08489798754453659
1493399256.9256542,925,0.11335302889347076
1493399257.545843,926,0.09258796274662018
1493399258.1508815,927,0.0485888235270977
1493399258.7712111,928,0.04961540549993515
1493399259.3980246,929,0.08584878593683243
1493399260.0024638,930,0.06096365675330162
1493399260.614965,931,0.07307424396276474
1493399261.221182,932,0.038617588579654694
1493399261.8546307,933,0.04131029546260834
1493399262.4713929,934,0.04587691277265549
1493399263.0827737,935,0.05083005130290985
1493399263.6962514,936,0.05171554535627365
1493399264.331054,937,0.02932877279818058
1493399264.9536662,938,0.04024510085582733
1493399265.5712957,939,0.04067591205239296
1493399266.173864,940,0.027744844555854797
1493399266.7881298,941,0.06005575880408287
1493399267.4042723,942,0.031851910054683685
1493399268.0025742,943,0.08267980813980103
1493399268.6259563,944,0.02122621238231659
1493399269.2441487,945,0.01754210889339447
1493399269.871798,946,0.021983254700899124
1493399270.47275,947,0.012780494056642056
1493399271.1001751,948,0.04871581867337227
1493399271.692844,949,0.09344074130058289
1493399272.2933283,950,0.01936868019402027
1493399272.9127219,951,0.008769707754254341
1493399273.5151894,952,0.029711639508605003
1493399274.1225142,953,0.024724438786506653
1493399274.7254045,954,0.011801638640463352
1493399275.331476,955,0.02925845794379711
1493399275.9409482,956,0.027217354625463486
1493399276.55929,957,0.02039923146367073
1493399277.195665,958,0.010645921342074871
1493399277.804527,959,0.029793046414852142
1493399278.4115002,960,0.07286142557859421
1493399279.0155795,961,0.010035576298832893
1493399279.6400023,962,0.008903251960873604
1493399280.2535534,963,0.17881736159324646
1493399280.8612587,964,0.18447893857955933
1493399281.46268,965,0.11749215424060822
1493399282.0838737,966,0.0308134276419878
1493399282.692787,967,0.03538022190332413
1493399283.3118334,968,0.049975961446762085
1493399283.9183266,969,0.09144654124975204
1493399284.53305,970,0.104776531457901
1493399285.1457615,971,0.07034249603748322
1493399285.750799,972,0.22477604448795319
1493399286.3590407,973,0.04719078913331032
1493399286.9666822,974,0.04901070520281792
1493399287.586472,975,0.08874112367630005
1493399288.1826136,976,0.08601761609315872
1493399288.791553,977,0.05370642989873886
1493399289.4078674,978,0.06572357565164566
1493399290.0171652,979,0.0592905655503273
1493399290.6334503,980,0.10562577098608017
1493399291.231043,981,0.04197981208562851
1493399291.8582134,982,0.04718681052327156
1493399292.4833274,983,0.03585858270525932
1493399293.085769,984,0.035799361765384674
1493399293.6900234,985,0.020877014845609665
1493399294.307272,986,0.12151823937892914
1493399294.9141626,987,0.06406626105308533
1493399295.5264795,988,0.05237767845392227
1493399296.1320498,989,0.03882009908556938
1493399296.7483559,990,0.06938545405864716
1493399297.3667333,991,0.06524057686328888
1493399297.98164,992,0.06645764410495758
1493399298.5770378,993,0.029934506863355637
1493399299.172306,994,0.042112357914447784
1493399299.8049712,995,0.05944439768791199
1493399300.4161122,996,0.08014152944087982
1493399301.0359733,997,0.050652824342250824
1493399301.6615415,998,0.026718247681856155
1493399302.3009949,999,0.10331525653600693


==> results/run_classify_learned_h-rma-exp-tanh-run_1,tag_loss.csv <==
Wall time,Step,Value
1493889009.1543994,0,0.6930460929870605
1493889010.1383908,1,0.6931552290916443
1493889011.0664165,2,0.6927703619003296
1493889012.0121474,3,0.6927623748779297
1493889012.9349256,4,0.6918059587478638
1493889013.8887334,5,0.6968075633049011
1493889014.8128352,6,0.6942466497421265
1493889015.7454832,7,0.6919888257980347
1493889016.720593,8,0.6952261328697205
1493889017.6702726,9,0.6926979422569275
1493889018.610945,10,0.6937187910079956
1493889019.603471,11,0.6902075409889221
1493889020.5319183,12,0.6903956532478333
1493889021.447344,13,0.6940144300460815
1493889022.382713,14,0.6927699446678162
1493889023.2964592,15,0.6923964023590088
1493889024.2224724,16,0.6903380155563354
1493889025.1507418,17,0.6930553913116455
1493889026.1334236,18,0.6917152404785156
1493889027.0654838,19,0.6907334923744202
1493889027.9835207,20,0.6918336749076843
1493889028.9257727,21,0.6949285864830017
1493889029.8625379,22,0.6914259195327759
1493889030.8200836,23,0.6924009919166565
1493889031.7426617,24,0.6944226026535034
1493889032.6657255,25,0.6927291750907898
1493889033.6355643,26,0.6979317665100098
1493889034.5755625,27,0.6931630373001099
1493889035.5164478,28,0.6936790943145752
1493889036.4727888,29,0.6965762376785278
1493889037.4033298,30,0.6957459449768066
1493889038.3512347,31,0.6952340602874756
1493889039.284334,32,0.6942014694213867
1493889040.2211185,33,0.6947950720787048
1493889041.150873,34,0.6917356848716736
1493889042.1070793,35,0.6905575394630432
1493889043.0630293,36,0.6948655843734741
1493889044.0092862,37,0.6936084628105164
1493889044.9575317,38,0.693628191947937
1493889045.9000642,39,0.6935990452766418
1493889046.8222418,40,0.6923407316207886
1493889047.7492712,41,0.6922939419746399
1493889048.670487,42,0.6928823590278625
1493889049.6230085,43,0.6929140090942383
1493889050.55908,44,0.6936679482460022
1493889051.5415528,45,0.6908572912216187
1493889052.4693046,46,0.6913343667984009
1493889053.408146,47,0.6928049325942993
1493889054.3396318,48,0.6939032077789307
1493889055.2629642,49,0.6945279240608215
1493889056.2295256,50,0.6917192339897156
1493889057.175858,51,0.6925186514854431
1493889058.1078782,52,0.6930563449859619
1493889059.081712,53,0.6927352547645569
1493889060.0039694,54,0.6913757920265198
1493889060.9498827,55,0.6914234161376953
1493889061.889742,56,0.6933256983757019
1493889062.835225,57,0.6938058733940125
1493889063.7738013,58,0.6920463442802429
1493889064.71034,59,0.6924888491630554
1493889065.6619172,60,0.6934676766395569
1493889066.6141176,61,0.6903699636459351
1493889067.5404377,62,0.68927401304245
1493889068.4831715,63,0.687305212020874
1493889069.4243283,64,0.6886932849884033
1493889070.3551261,65,0.693166971206665
1493889071.3016896,66,0.687383770942688
1493889072.2371476,67,0.6928736567497253
1493889073.177845,68,0.6917321085929871
1493889074.113187,69,0.6934814453125
1493889075.0512383,70,0.6894798278808594
1493889075.9756672,71,0.6939994692802429
1493889076.928429,72,0.6819978952407837
1493889077.8535926,73,0.6885565519332886
1493889078.7734995,74,0.684013843536377
1493889079.7088041,75,0.6886383295059204
1493889080.6687088,76,0.6891888380050659
1493889081.60687,77,0.6866011619567871
1493889082.5244565,78,0.6903807520866394
1493889083.46637,79,0.6871533393859863
1493889084.3838398,80,0.6910269260406494
1493889085.336489,81,0.6931295990943909
1493889086.2848146,82,0.6805640459060669
1493889087.226389,83,0.6734129190444946
1493889088.1719134,84,0.6903780698776245
1493889089.144565,85,0.6834518909454346
1493889090.0795298,86,0.6841435432434082
1493889091.0218003,87,0.6835379600524902
1493889091.9627957,88,0.6786520481109619
1493889092.8888557,89,0.6809544563293457
1493889093.848854,90,0.6798033118247986
1493889094.7901917,91,0.6746978759765625
1493889095.7355533,92,0.6598997712135315
1493889096.6795764,93,0.6687960028648376
1493889097.6113229,94,0.6658558249473572
1493889098.5707338,95,0.6795012950897217
1493889099.513281,96,0.6634457111358643
1493889100.4787426,97,0.6631160378456116
1493889101.4186225,98,0.6526612043380737
1493889102.3504486,99,0.6779825687408447
1493889103.3003597,100,0.6640676259994507
1493889104.2858152,101,0.6473366022109985
1493889105.2127326,102,0.6552572846412659
1493889106.157161,103,0.6138710975646973
1493889107.1007855,104,0.6505908966064453
1493889108.0421188,105,0.6444970369338989
1493889108.9746263,106,0.6084248423576355
1493889109.9159987,107,0.6504900455474854
1493889110.8835523,108,0.6010041832923889
1493889111.8122683,109,0.5744538307189941
1493889112.7638152,110,0.5620146989822388
1493889113.7012808,111,0.5167617797851562
1493889114.621425,112,0.5731630325317383
1493889115.5777454,113,0.5690478682518005
1493889116.5025558,114,0.6401082277297974
1493889117.456401,115,0.561185359954834
1493889118.393775,116,0.5313654541969299
1493889119.3356774,117,0.6407924294471741
1493889120.3111427,118,0.43378162384033203
1493889121.278032,119,0.470824271440506
1493889122.2171352,120,0.34362316131591797
1493889123.1464608,121,0.3625985383987427
1493889124.0962315,122,0.24505607783794403
1493889125.0436804,123,0.39706581830978394
1493889125.9740798,124,0.2923411726951599
1493889126.9322863,125,0.2045777291059494
1493889127.8600314,126,0.2525393068790436
1493889128.78901,127,0.19085991382598877
1493889129.729683,128,0.2544941008090973
1493889130.6569483,129,0.2289711833000183
1493889131.5849285,130,0.28105124831199646
1493889132.5367486,131,0.28565168380737305
1493889133.495347,132,0.23723313212394714
1493889134.4326575,133,0.2590599060058594
1493889135.3538587,134,0.2640193998813629
1493889136.287988,135,0.16411665081977844
1493889137.232416,136,0.20737873017787933
1493889138.1576188,137,0.24529781937599182
1493889139.0982502,138,0.2502255439758301
1493889140.0844195,139,0.22927111387252808
1493889141.0430894,140,0.14430123567581177
1493889141.9885578,141,0.20997996628284454
1493889142.9179018,142,0.260509729385376
1493889143.8356836,143,0.21865518391132355
1493889144.8224082,144,0.2430780678987503
1493889145.7536294,145,0.11271433532238007
1493889146.6998656,146,0.11315769702196121
1493889147.6311882,147,0.13476306200027466
1493889148.5714657,148,0.10849035531282425
1493889149.5017874,149,0.07356435060501099
1493889150.4256454,150,0.11257833242416382
1493889151.3744493,151,0.1272035837173462
1493889152.3142447,152,0.10704563558101654
1493889153.2534597,153,0.10123176127672195
1493889154.1800807,154,0.1167960911989212
1493889155.1144922,155,0.11252759397029877
1493889156.048801,156,0.1316264569759369
1493889156.9954047,157,0.09204693883657455
1493889157.9383135,158,0.10315477102994919
1493889158.8879366,159,0.10812236368656158
1493889159.8195775,160,0.07595895230770111
1493889160.7629642,161,0.06810532510280609
1493889161.7068279,162,0.07672598958015442
1493889162.6473343,163,0.14530587196350098
1493889163.5737278,164,0.05026143044233322
1493889164.4878018,165,0.062152378261089325
1493889165.4416091,166,0.0363943874835968
1493889166.3894212,167,0.12169522792100906
1493889167.3300555,168,0.04840455949306488
1493889168.2553642,169,0.06209132447838783
1493889169.1982715,170,0.08245079219341278
1493889170.1298268,171,0.04950076714158058
1493889170.9824517,172,0.06268145143985748
1493889171.6654499,173,0.06234588101506233
1493889172.3448992,174,0.050859514623880386
1493889173.0810828,175,0.04334256798028946
1493889174.0093062,176,0.06672415137290955
1493889179.5578163,177,0.032363779842853546
1493889180.4779618,178,0.07330691069364548
1493889181.3988848,179,0.042509615421295166
1493889182.3373485,180,0.03409653156995773
1493889183.2717242,181,0.0570906437933445
1493889184.2129412,182,0.055852726101875305
1493889185.1694553,183,0.02842814475297928
1493889186.1109123,184,0.03414487838745117
1493889187.0454867,185,0.0317993089556694
1493889187.980257,186,0.029165631160140038
1493889188.9308283,187,0.09034064412117004
1493889189.8812017,188,0.027928393334150314
1493889190.8119097,189,0.04624998942017555
1493889191.7667222,190,0.033783599734306335
1493889192.7758174,191,0.04069004952907562
1493889193.737418,192,0.05056668817996979
1493889194.6640916,193,0.04702393338084221
1493889195.5909035,194,0.026517057791352272
1493889196.5164874,195,0.024361886084079742
1493889197.4269722,196,0.042941443622112274
1493889198.364742,197,0.05890562757849693
1493889199.285817,198,0.06517171859741211
1493889200.1951818,199,0.10234417766332626
1493889201.1241324,200,0.08482877910137177
1493889202.1196735,201,0.05566196143627167
1493889203.0486825,202,0.043298475444316864
1493889203.9740772,203,0.08891652524471283
1493889204.912404,204,0.02777184173464775
1493889205.8594294,205,0.018261834979057312
1493889206.8017278,206,0.06924522668123245
1493889207.7369423,207,0.0604117214679718
1493889208.6641345,208,0.04003811255097389
1493889209.5943625,209,0.02062186971306801
1493889210.5562272,210,0.023407114669680595
1493889211.4968956,211,0.02456328272819519
1493889212.4251397,212,0.03495745360851288
1493889213.401332,213,0.02645988203585148
1493889214.3342276,214,0.01897283084690571
1493889215.2737052,215,0.031075112521648407
1493889216.2469983,216,0.015781734138727188
1493889217.189173,217,0.056167952716350555
1493889218.1288438,218,0.01813838630914688
1493889219.1002324,219,0.03351015970110893
1493889220.0164702,220,0.028089292347431183
1493889220.951299,221,0.05921775847673416
1493889221.8852851,222,0.03271622583270073
1493889222.81126,223,0.016053639352321625
1493889223.780195,224,0.038552090525627136
1493889224.714975,225,0.024913663044571877
1493889225.7094724,226,0.021740999072790146
1493889226.69332,227,0.03343760967254639
1493889227.6601262,228,0.0375758521258831
1493889228.59354,229,0.031778980046510696
1493889229.5326538,230,0.02441461570560932
1493889230.4765377,231,0.022844374179840088
1493889231.3939042,232,0.03795582056045532
1493889232.3481243,233,0.056804101914167404
1493889233.2887306,234,0.018647411838173866
1493889234.2402773,235,0.021587317809462547
1493889235.1670446,236,0.01405918039381504
1493889236.164308,237,0.03273263946175575
1493889237.1109598,238,0.011656476184725761
1493889238.0415578,239,0.021149149164557457
1493889239.0146675,240,0.030161375179886818
1493889239.9783394,241,0.014534366317093372
1493889240.9377165,242,0.025609351694583893
1493889241.8659496,243,0.010563389398157597
1493889242.8099487,244,0.02195143699645996
1493889243.7502394,245,0.017352493479847908
1493889244.6933458,246,0.020104141905903816
1493889245.624584,247,0.06390398740768433
1493889246.569284,248,0.04378695413470268
1493889247.5254214,249,0.05222805589437485
1493889248.4781582,250,0.03408745676279068
1493889249.423299,251,0.010442012920975685
1493889250.3641715,252,0.02072916179895401
1493889251.2975035,253,0.017311008647084236
1493889252.2455578,254,0.01313645951449871
1493889253.180144,255,0.04114648699760437
1493889254.134312,256,0.03978101909160614
1493889255.0463006,257,0.01641904190182686
1493889255.987099,258,0.056483056396245956
1493889256.910173,259,0.02000395767390728
1493889257.840114,260,0.022649062797427177
1493889258.7793958,261,0.02401314675807953
1493889259.7300472,262,0.011881319805979729
1493889260.6909282,263,0.025906847789883614
1493889261.6303358,264,0.017061518505215645
1493889262.5568445,265,0.011856503784656525
1493889263.4890006,266,0.04788324609398842
1493889264.4264808,267,0.027874572202563286
1493889265.3645525,268,0.041850779205560684
1493889266.3155017,269,0.040221817791461945
1493889267.236986,270,0.011671820655465126
1493889268.167617,271,0.04860929399728775
1493889269.1116905,272,0.014210736379027367
1493889270.0640976,273,0.018345490097999573
1493889271.0172157,274,0.023737598210573196
1493889271.9465163,275,0.05424460023641586
1493889272.8899784,276,0.009547872468829155
1493889273.8189895,277,0.01233289111405611
1493889274.7680643,278,0.02547699585556984
1493889275.6950521,279,0.007238578982651234
1493889276.6139116,280,0.01394416019320488
1493889277.5461228,281,0.015093185938894749
1493889278.4717731,282,0.01827114261686802
1493889279.4268696,283,0.018556522205471992
1493889280.3664978,284,0.06258884817361832
1493889281.307851,285,0.010721140541136265
1493889282.2245092,286,0.016904503107070923
1493889283.191324,287,0.02363944612443447
1493889284.1370816,288,0.022289693355560303
1493889285.0940604,289,0.007495831698179245
1493889286.0183787,290,0.020656714215874672
1493889286.9862285,291,0.013505624607205391
1493889287.9226227,292,0.04956928268074989
1493889288.844201,293,0.027029242366552353
1493889289.7709942,294,0.006338540464639664
1493889290.7025812,295,0.005594613961875439
1493889291.6525328,296,0.11776760220527649
1493889292.5943449,297,0.14683178067207336
1493889293.5312965,298,0.06114840880036354
1493889294.4970682,299,0.00959949940443039
1493889295.435737,300,0.00799696147441864
1493889296.4829357,301,0.05159768462181091
1493889297.4742553,302,0.04604262858629227
1493889298.4233427,303,0.03016354702413082
1493889299.19329,304,0.08977765589952469
1493889299.8659203,305,0.2215806245803833
1493889300.5519884,306,0.01729240082204342
1493889301.2334857,307,0.0677243247628212
1493889301.9119563,308,0.029315289109945297
1493889302.5988455,309,0.04563954100012779
1493889303.2856605,310,0.022643428295850754
1493889303.9535472,311,0.03298289328813553
1493889304.6414695,312,0.006139534525573254
1493889305.3294654,313,0.062891885638237
1493889305.9985116,314,0.03374197334051132
1493889306.689117,315,0.006137090735137463
1493889307.3776429,316,0.0147784985601902
1493889308.063119,317,0.01121094822883606
1493889308.7437935,318,0.143943652510643
1493889309.430995,319,0.030054625123739243
1493889310.1141882,320,0.025980576872825623
1493889310.8025262,321,0.06717745214700699
1493889311.4883757,322,0.06248890608549118
1493889312.1553097,323,0.02828638069331646
1493889312.8370717,324,0.0119131188839674
1493889313.5297916,325,0.03922051936388016
1493889314.2086635,326,0.01792418397963047
1493889314.9038184,327,0.009096033871173859
1493889315.6096456,328,0.037537869065999985
1493889316.3025181,329,0.0708705335855484
1493889316.9900174,330,0.010125439614057541
1493889317.6806624,331,0.04812797158956528
1493889318.380031,332,0.044114675372838974
1493889319.055192,333,0.17701229453086853
1493889319.747313,334,0.01041486207395792
1493889320.4516215,335,0.02624443918466568
1493889321.1340337,336,0.02174903079867363
1493889321.824969,337,0.007959974929690361
1493889322.5090399,338,0.050226107239723206
1493889323.1798058,339,0.12477687746286392
1493889323.8605876,340,0.09742677956819534
1493889324.5502758,341,0.06391166150569916
1493889325.2123592,342,0.028038645163178444
1493889325.8993464,343,0.021341834217309952
1493889326.5990672,344,0.04031666740775108
1493889327.2818038,345,0.10706282407045364
1493889327.9615788,346,0.1966768354177475
1493889328.6574488,347,0.09660697728395462
1493889329.355478,348,0.028787817806005478
1493889330.0385096,349,0.009982523508369923
1493889330.7321813,350,0.08327505737543106
1493889331.4304311,351,0.06135997921228409
1493889332.107154,352,0.043198831379413605
1493889332.792272,353,0.016484970226883888
1493889333.4789271,354,0.009052891284227371
1493889334.1617239,355,0.026351403445005417
1493889334.850667,356,0.0753573402762413
1493889335.5345206,357,0.01731511764228344
1493889336.2175713,358,0.015519360080361366
1493889336.9198847,359,0.010681267827749252
1493889337.613913,360,0.016988500952720642
1493889338.2934742,361,0.019526943564414978
1493889338.995748,362,0.05826904624700546
1493889339.6908112,363,0.010561248287558556
1493889340.370612,364,0.10054773092269897
1493889341.0489366,365,0.01052754744887352
1493889341.741558,366,0.008724070154130459
1493889342.4374676,367,0.05150109529495239
1493889343.1093404,368,0.04072967544198036
1493889343.7938585,369,0.052712537348270416
1493889344.478845,370,0.0077520254999399185
1493889345.1582322,371,0.02519424632191658
1493889345.8428047,372,0.008715163916349411
1493889346.535189,373,0.025713279843330383
1493889347.2085843,374,0.06485086679458618
1493889347.8924115,375,0.06433852761983871
1493889348.583134,376,0.022870000451803207
1493889349.26756,377,0.048452526330947876
1493889349.9602833,378,0.03998764976859093
1493889350.6536193,379,0.008116573095321655
1493889351.3327806,380,0.0662350282073021
1493889352.0338862,381,0.11801005899906158
1493889352.7271461,382,0.01864219456911087
1493889353.4117606,383,0.011112408712506294
1493889354.0960526,384,0.02108149603009224
1493889354.7777858,385,0.05408412590622902
1493889355.4631624,386,0.020853664726018906
1493889356.1330628,387,0.036083877086639404
1493889356.8217342,388,0.0077527109533548355
1493889357.5232906,389,0.014606835320591927
1493889358.20066,390,0.016788359731435776
1493889358.8818858,391,0.04622483626008034
1493889359.5709014,392,0.0431167334318161
1493889360.2510414,393,0.010885494761168957
1493889360.9399798,394,0.05402328073978424
1493889361.6369882,395,0.01620103418827057
1493889362.3388455,396,0.025708463042974472
1493889363.0483096,397,0.019467495381832123
1493889363.7522538,398,0.01985013298690319
1493889364.45002,399,0.006902686320245266
1493889365.152035,400,0.007646226789802313
1493889365.8945398,401,0.03399145230650902
1493889366.6027656,402,0.07275184988975525
1493889367.286124,403,0.015769794583320618
1493889367.9704845,404,0.014715749770402908
1493889368.6682096,405,0.008536767214536667
1493889369.358688,406,0.07016602903604507
1493889370.0489044,407,0.04860920459032059
1493889370.7616267,408,0.00805702619254589
1493889371.4649389,409,0.012033630162477493
1493889372.1543362,410,0.041489481925964355
1493889372.8629467,411,0.022549400106072426
1493889373.5557797,412,0.028356697410345078
1493889374.2373667,413,0.019441410899162292
1493889374.9276943,414,0.005144788417965174
1493889375.6116307,415,0.008449096232652664
1493889376.312664,416,0.04521949961781502
1493889377.0102696,417,0.06576307117938995
1493889377.7057528,418,0.06314058601856232
1493889378.384957,419,0.012386084534227848
1493889379.0868533,420,0.02182997204363346
1493889379.783595,421,0.0229170061647892
1493889380.4666896,422,0.05084097012877464
1493889381.166226,423,0.08367450535297394
1493889381.8825495,424,0.015380939468741417
1493889382.5740426,425,0.09208299219608307
1493889383.2655773,426,0.04715339094400406
1493889383.9696052,427,0.045068077743053436
1493889384.6911368,428,0.21729665994644165
1493889385.3760815,429,0.0460432767868042
1493889386.0688121,430,0.04031621664762497
1493889386.7601762,431,0.05758604407310486
1493889387.4486713,432,0.281340628862381
1493889388.13166,433,0.02215472050011158
1493889388.8223455,434,0.0500023290514946
1493889389.499939,435,0.04972586780786514
1493889390.1852996,436,0.02729037217795849
1493889390.8790817,437,0.03560369461774826
1493889391.5683293,438,0.07401847839355469
1493889392.2753599,439,0.051174137741327286
1493889392.9743755,440,0.06252583861351013
1493889393.667437,441,0.00666049076244235
1493889394.3400087,442,0.027158360928297043
1493889395.0279014,443,0.010427212342619896
1493889395.7175226,444,0.011174208484590054
1493889396.3986418,445,0.007391135208308697
1493889397.0807307,446,0.0727081298828125
1493889397.7598603,447,0.03113061562180519
1493889398.434966,448,0.026477070525288582
1493889399.1179512,449,0.011850629933178425
1493889399.8087616,450,0.02706904150545597
1493889400.4931552,451,0.04960379749536514
1493889401.1841052,452,0.03139685466885567
1493889401.868763,453,0.005826862994581461
1493889402.5436943,454,0.025654038414359093
1493889403.227634,455,0.03775254264473915
1493889403.9247806,456,0.0217882189899683
1493889404.6215456,457,0.0404914990067482
1493889405.3005042,458,0.009083329699933529
1493889406.0016875,459,0.02818419225513935
1493889406.7097125,460,0.012803862802684307
1493889407.3866928,461,0.006888086907565594
1493889408.082336,462,0.014301477931439877
1493889408.7803967,463,0.031775668263435364
1493889409.4729772,464,0.012956359423696995
1493889410.164476,465,0.011040190234780312
1493889410.86185,466,0.025302864611148834
1493889411.537264,467,0.01571003533899784
1493889412.2313387,468,0.08103715628385544
1493889412.9287305,469,0.01949450373649597
1493889413.6154113,470,0.01120849046856165
1493889414.3113406,471,0.009855130687355995
1493889414.9925842,472,0.006060413084924221
1493889415.6961715,473,0.03873147815465927
1493889416.386692,474,0.09945947676897049
1493889417.1139903,475,0.008415209129452705
1493889417.8051155,476,0.014692410826683044
1493889418.4860117,477,0.033151376992464066
1493889419.1877427,478,0.017089059576392174
1493889419.8776543,479,0.05298938602209091
1493889420.559074,480,0.09575264900922775
1493889421.2532938,481,0.037572190165519714
1493889421.9467924,482,0.04886568337678909
1493889422.690012,483,0.014399003237485886
1493889423.3679278,484,0.013016646727919579
1493889424.063182,485,0.07835142314434052
1493889424.7576988,486,0.1047813817858696
1493889425.4403737,487,0.015147668309509754
1493889426.1311097,488,0.007178264204412699
1493889426.807098,489,0.017616290599107742
1493889427.475105,490,0.021608009934425354
1493889428.16462,491,0.01348209846764803
1493889428.850359,492,0.027400681748986244
1493889429.526114,493,0.07350920140743256
1493889430.2119017,494,0.012044770643115044
1493889430.8997726,495,0.005609836895018816
1493889431.5789745,496,0.020355891436338425
1493889432.272064,497,0.05195477604866028
1493889432.952258,498,0.030090367421507835
1493889433.6208985,499,0.07865066826343536
1493889434.3159988,500,0.024295775219798088
1493889435.0643082,501,0.015986045822501183
1493889435.7374225,502,0.01448944304138422
1493889436.4166322,503,0.022196700796484947
1493889437.1101599,504,0.019740518182516098
1493889437.840283,505,0.07142384350299835
1493889438.515947,506,0.028859704732894897
1493889439.2141688,507,0.016979729756712914
1493889439.9083555,508,0.010785299353301525
1493889440.5980077,509,0.005696762818843126
1493889441.2809567,510,0.03297882154583931
1493889441.9919732,511,0.05663982778787613
1493889442.6822312,512,0.007516966201364994
1493889443.368113,513,0.012058394029736519
1493889444.1175768,514,0.011141383089125156
1493889444.8134878,515,0.018255043774843216
1493889445.5195665,516,0.013508260250091553
1493889446.2544625,517,0.00823843665421009
1493889447.0496204,518,0.039986468851566315
1493889447.9332633,519,0.04788917303085327
1493889448.7873454,520,0.021541647613048553
1493889449.659984,521,0.08673498779535294
1493889450.5143716,522,0.08675549179315567
1493889451.37921,523,0.08293987065553665
1493889452.2521093,524,0.028091121464967728
1493889453.1154306,525,0.03321436047554016
1493889453.9711795,526,0.006102418527007103
1493889454.8264759,527,0.047563835978507996
1493889455.6778731,528,0.08471155166625977
1493889456.5528402,529,0.12278544902801514
1493889457.4287336,530,0.07554563879966736
1493889458.3140225,531,0.02195027284324169
1493889459.1988099,532,0.01539640873670578
1493889460.0538085,533,0.08683212101459503
1493889460.94358,534,0.19803491234779358
1493889461.800687,535,0.0479140430688858
1493889462.6795247,536,0.1226925402879715
1493889463.595108,537,0.013798749074339867
1493889464.4444985,538,0.02016734890639782
1493889465.3371453,539,0.045054785907268524
1493889466.225109,540,0.06261363625526428
1493889467.081561,541,0.016821036115288734
1493889467.981947,542,0.013153619132936
1493889468.8544984,543,0.016612283885478973
1493889469.702987,544,0.006362652871757746
1493889470.5486522,545,0.019380174577236176
1493889471.4313343,546,0.02274322509765625
1493889472.3025637,547,0.011783279478549957
1493889473.1991556,548,0.03030640073120594
1493889474.0730033,549,0.020669464021921158
1493889474.9301305,550,0.009080234915018082
1493889475.806523,551,0.009872304275631905
1493889476.6741247,552,0.012808850966393948
1493889477.5347664,553,0.00886068306863308
1493889478.3981898,554,0.01888962835073471
1493889479.2945971,555,0.01423579454421997
1493889480.1979175,556,0.027097446843981743
1493889481.0938516,557,0.006162550766021013
1493889481.9638846,558,0.0157886054366827
1493889482.813484,559,0.012787050567567348
1493889483.6819777,560,0.014260953292250633
1493889484.54258,561,0.011006860062479973
1493889485.4272733,562,0.004943846724927425
1493889486.277278,563,0.00920179858803749
1493889487.1623302,564,0.028551287949085236
1493889488.026847,565,0.01217697188258171
1493889488.8961194,566,0.016996197402477264
1493889489.7821267,567,0.026463104411959648
1493889490.6885273,568,0.013510077260434628
1493889491.555931,569,0.019182715564966202
1493889492.4346704,570,0.019365770742297173
1493889493.3288343,571,0.008601484820246696
1493889494.2050312,572,0.03514338284730911
1493889495.0685048,573,0.03534544259309769
1493889495.9032743,574,0.01603364758193493
1493889496.7857957,575,0.02019640803337097
1493889497.6586509,576,0.04902729019522667
1493889498.5161004,577,0.018958372995257378
1493889499.386084,578,0.004591718781739473
1493889500.2402499,579,0.11500272899866104
1493889501.1238773,580,0.01615862362086773
1493889501.9977386,581,0.00990237109363079
1493889502.886536,582,0.012756265699863434
1493889503.7669542,583,0.06290825456380844
1493889504.6551266,584,0.017012232914566994
1493889505.5379896,585,0.015880057588219643
1493889506.4263225,586,0.06368325650691986
1493889507.2669291,587,0.02286611683666706
1493889508.1293557,588,0.02875891700387001
1493889509.0014708,589,0.03441568464040756
1493889509.850808,590,0.04201922193169594
1493889510.7343369,591,0.022875012829899788
1493889511.5697668,592,0.032515618950128555
1493889512.4363372,593,0.029149698093533516
1493889513.3168051,594,0.011753419414162636
1493889514.180054,595,0.0519225038588047
1493889515.0712907,596,0.06115322560071945
1493889515.9307296,597,0.036823421716690063
1493889516.8040597,598,0.04674782231450081
1493889517.6736238,599,0.022481542080640793
1493889518.5587213,600,0.06147075444459915
1493889519.4847257,601,0.007759829517453909
1493889520.3732393,602,0.004257761407643557
1493889521.2379684,603,0.009634655900299549
1493889522.1080406,604,0.014833809807896614
1493889522.9524999,605,0.006187356077134609
1493889523.8423347,606,0.012809568084776402
1493889524.7214422,607,0.02413817122578621
1493889525.5943055,608,0.03124481998383999
1493889526.459495,609,0.05595730245113373
1493889527.3438556,610,0.0522054024040699
1493889528.2100208,611,0.009335080161690712
1493889529.0595775,612,0.011374433524906635
1493889529.9421353,613,0.01968071237206459
1493889530.8260038,614,0.00622272863984108
1493889531.707398,615,0.026303449645638466
1493889532.5804777,616,0.009559721685945988
1493889533.4541357,617,0.004733146168291569
1493889534.3014932,618,0.007390226237475872
1493889535.1897123,619,0.03547849506139755
1493889536.033097,620,0.03793950378894806
1493889536.8752766,621,0.017292626202106476
1493889537.725845,622,0.014163808897137642
1493889538.5971773,623,0.012583043426275253
1493889539.450129,624,0.005356750451028347
1493889540.2950392,625,0.012590181082487106
1493889541.1645055,626,0.008519990369677544
1493889542.0015671,627,0.007973909378051758
1493889542.8506303,628,0.01693655177950859
1493889543.7111828,629,0.005616618786007166
1493889544.6000845,630,0.0116047328338027
1493889545.4404302,631,0.00414326461032033
1493889546.308846,632,0.0072510577738285065
1493889547.2036204,633,0.02572326548397541
1493889548.0744038,634,0.03653058782219887
1493889548.9208133,635,0.007351660169661045
1493889549.7864444,636,0.021506763994693756
1493889550.6459188,637,0.017615104094147682
1493889551.518166,638,0.007539697457104921
1493889552.413632,639,0.03428865224123001
1493889553.3063235,640,0.010478513315320015
1493889554.194359,641,0.008799314498901367
1493889555.0553896,642,0.024292416870594025
1493889555.9089546,643,0.0038731268141418695
1493889556.7581618,644,0.006497541908174753
1493889557.656154,645,0.004226518329232931
1493889558.5490036,646,0.021377867087721825
1493889559.4465082,647,0.02116774395108223
1493889560.3065512,648,0.025774408131837845
1493889561.1780899,649,0.007188474293798208
1493889562.0555859,650,0.029970625415444374
1493889562.912001,651,0.021825622767210007
1493889563.8050885,652,0.0319766104221344
1493889564.6475997,653,0.020557520911097527
1493889565.511765,654,0.004425233229994774
1493889566.3840873,655,0.0074167028069496155
1493889567.2528806,656,0.04119107499718666
1493889568.134092,657,0.05678735300898552
1493889569.0135977,658,0.0035014343447983265
1493889569.8850653,659,0.006660977378487587
1493889570.7472386,660,0.035980429500341415
1493889571.6254108,661,0.012330916710197926
1493889572.4854193,662,0.002973285038024187
1493889573.34645,663,0.0586889386177063
1493889574.2167816,664,0.05005843937397003
1493889575.0660377,665,0.050967298448085785
1493889575.9381487,666,0.01409715786576271
1493889576.8245614,667,0.007554418407380581
1493889577.7117832,668,0.033641789108514786
1493889578.606482,669,0.037448227405548096
1493889579.4573333,670,0.0076760221272706985
1493889580.344454,671,0.04603264853358269
1493889581.206506,672,0.04208331182599068
1493889582.084715,673,0.04877888038754463
1493889582.947121,674,0.027677616104483604
1493889583.807909,675,0.013762248679995537
1493889584.6734192,676,0.019977254793047905
1493889585.5323875,677,0.005792129784822464
1493889586.3936658,678,0.037845999002456665
1493889587.227332,679,0.031993318349123
1493889588.0793083,680,0.024418087676167488
1493889588.9584043,681,0.009336716495454311
1493889589.8259635,682,0.020056119188666344
1493889590.6878965,683,0.04456713795661926
1493889591.5596793,684,0.03820371255278587
1493889592.4104738,685,0.00416342169046402
1493889593.23756,686,0.0026807032991200686
1493889594.1187036,687,0.01272647175937891
1493889594.9862723,688,0.028742752969264984
1493889595.8573384,689,0.007738285232335329
1493889596.7177403,690,0.011050469242036343
1493889597.5859675,691,0.06517260521650314
1493889598.4488668,692,0.023837396875023842
1493889599.3152077,693,0.018806662410497665
1493889600.1877215,694,0.007515092846006155
1493889601.0580902,695,0.01996331289410591
1493889601.9203107,696,0.007997626438736916
1493889602.886288,697,0.005013932008296251
1493889603.8050978,698,0.003351791063323617
1493889604.6970894,699,0.01884695701301098
1493889605.5693998,700,0.013230221346020699
1493889606.4816837,701,0.007301474921405315
1493889607.3610692,702,0.012457780539989471
1493889608.2389152,703,0.004207589663565159
1493889609.0941105,704,0.01309407502412796
1493889609.9614139,705,0.03535836935043335
1493889610.8542624,706,0.007326343096792698
1493889611.7179413,707,0.02326415851712227
1493889612.5878298,708,0.014406945556402206
1493889613.4808202,709,0.004091100767254829
1493889614.3517992,710,0.053849004209041595
1493889615.2163641,711,0.008657916449010372
1493889616.0745509,712,0.003990538883954287
1493889616.9493208,713,0.017656633630394936
1493889617.852012,714,0.013233469799160957
1493889618.7324498,715,0.024257026612758636
1493889619.5910368,716,0.07340922951698303
1493889620.4397597,717,0.0032310686074197292
1493889621.446395,718,0.016920674592256546
1493889622.3113513,719,0.034446388483047485
1493889623.146437,720,0.015708068385720253
1493889624.0211723,721,0.021825643256306648
1493889624.8776286,722,0.02075105719268322
1493889625.735339,723,0.010938146151602268
1493889626.615884,724,0.00838487222790718
1493889627.4538012,725,0.04688037931919098
1493889628.3217118,726,0.028234004974365234
1493889629.1901052,727,0.00621302705258131
1493889630.082388,728,0.010613992810249329
1493889630.9981585,729,0.02417946606874466
1493889631.8584278,730,0.022258935496211052
1493889632.7404904,731,0.1026211753487587
1493889633.669378,732,0.04104394465684891
1493889634.582906,733,0.031043261289596558
1493889635.4536324,734,0.018818458542227745
1493889636.3204308,735,0.02655230276286602
1493889637.1787121,736,0.011478998698294163
1493889638.032253,737,0.014432569034397602
1493889638.8938239,738,0.06282561272382736
1493889639.7750807,739,0.02593410201370716
1493889640.645107,740,0.08843868225812912
1493889641.555375,741,0.009640255942940712
1493889642.454964,742,0.003476596437394619
1493889643.3827176,743,0.03492600470781326
1493889644.2579145,744,0.02392243966460228
1493889645.1323595,745,0.08532961457967758
1493889645.996138,746,0.01318626943975687
1493889646.8841445,747,0.02329361066222191
1493889647.785411,748,0.006675384938716888
1493889648.648277,749,0.004560984205454588
1493889649.5100923,750,0.0878550335764885
1493889650.3817935,751,0.007670905441045761
1493889651.2558076,752,0.05985192582011223
1493889652.1361234,753,0.02766595035791397
1493889653.0316184,754,0.010199048556387424
1493889653.9155588,755,0.003300334792584181
1493889654.819374,756,0.04244660958647728
1493889655.7015631,757,0.07434921711683273
1493889656.5494075,758,0.07391463220119476
1493889657.4293962,759,0.029247883707284927
1493889658.2994773,760,0.03504765406250954
1493889659.2435195,761,0.01423085480928421
1493889660.1792068,762,0.007245098706334829
1493889661.1751716,763,0.058042824268341064
1493889662.159841,764,0.06306549161672592
1493889663.157126,765,0.036291517317295074
1493889664.1384134,766,0.004751043394207954
1493889665.1357253,767,0.012762058526277542
1493889666.134044,768,0.010299147106707096
1493889667.1541364,769,0.016003241762518883
1493889668.1446445,770,0.023288046941161156
1493889669.1243048,771,0.0035905535332858562
1493889670.1005578,772,0.02418990060687065
1493889671.0846746,773,0.010764501057565212
1493889672.0638194,774,0.012660467065870762
1493889673.0443285,775,0.011275631375610828
1493889674.0295646,776,0.010737097822129726
1493889675.0242155,777,0.008939994499087334
1493889676.0031085,778,0.010930147022008896
1493889676.985924,779,0.023357614874839783
1493889677.9829786,780,0.004237815737724304
1493889678.9849143,781,0.004255594220012426
1493889679.9812403,782,0.01320855226367712
1493889680.9694285,783,0.005549728870391846
1493889681.9579782,784,0.014959387481212616
1493889682.9281297,785,0.003087752964347601
1493889683.9005363,786,0.012315952219069004
1493889684.9023397,787,0.003387001110240817
1493889685.8777747,788,0.009783020243048668
1493889686.8604941,789,0.01362323947250843
1493889687.8579068,790,0.012348955497145653
1493889688.8570254,791,0.015598541125655174
1493889689.889203,792,0.034891869872808456
1493889690.898097,793,0.03282903879880905
1493889691.8893793,794,0.024335334077477455
1493889692.8843217,795,0.0164677444845438
1493889693.862046,796,0.015356733463704586
1493889694.8647468,797,0.017290880903601646
1493889695.846074,798,0.026996327564120293
1493889696.8358173,799,0.01586741954088211
1493889697.8327591,800,0.008355879224836826
1493889698.8977017,801,0.00955606997013092
1493889699.9049382,802,0.021019544452428818
1493889700.8988652,803,0.015494079329073429
1493889701.8911667,804,0.011361390352249146
1493889702.8590605,805,0.009288386441767216
1493889703.8517652,806,0.005940406117588282
1493889704.8320765,807,0.010201802477240562
1493889705.8061237,808,0.004652779549360275
1493889706.7775297,809,0.00837031938135624
1493889707.7824764,810,0.012938836589455605
1493889708.7636006,811,0.009718675166368484
1493889709.7786613,812,0.012766682542860508
1493889710.7790408,813,0.014678889885544777
1493889711.77099,814,0.021379396319389343
1493889712.7319028,815,0.005275098141282797
1493889713.6965497,816,0.010178998112678528
1493889714.7005103,817,0.010393822565674782
1493889715.696203,818,0.007318904157727957
1493889716.673883,819,0.010750514455139637
1493889717.6606257,820,0.005113581661134958
1493889718.6556804,821,0.027690168470144272
1493889719.6325736,822,0.012135911732912064
1493889720.5977087,823,0.002893955446779728
1493889721.6016586,824,0.007805157452821732
1493889722.5903907,825,0.0043599265627563
1493889723.5693326,826,0.005826191045343876
1493889724.5380766,827,0.006990016903728247
1493889725.5311077,828,0.004753558896481991
1493889726.520803,829,0.018680140376091003
1493889727.4992511,830,0.009317255578935146
1493889728.4893353,831,0.01749163307249546
1493889729.4715905,832,0.005488838069140911
1493889730.4651692,833,0.003238557605072856
1493889731.4656901,834,0.03081255592405796
1493889732.4278452,835,0.04326852411031723
1493889733.4185858,836,0.041212573647499084
1493889734.399008,837,0.008552007377147675
1493889735.376459,838,0.003080371068790555
1493889736.3409524,839,0.04504920542240143
1493889737.3212216,840,0.005218084901571274
1493889738.2931538,841,0.011696911416947842
1493889739.2700622,842,0.03567178547382355
1493889740.2447364,843,0.0746207907795906
1493889741.2253947,844,0.014764846302568913
1493889742.214132,845,0.036924395710229874
1493889743.1896653,846,0.08771847188472748
1493889744.1662676,847,0.07876116782426834
1493889745.1499448,848,0.009129248559474945
1493889746.1345372,849,0.02678491175174713
1493889747.109721,850,0.04529299587011337
1493889748.0803404,851,0.00258740340359509
1493889749.0356905,852,0.004761374555528164
1493889750.005093,853,0.001884613186120987
1493889750.9837925,854,0.059303395450115204
1493889751.9801893,855,0.005720201414078474
1493889752.9621005,856,0.00817810371518135
1493889753.9593182,857,0.04842640459537506
1493889754.9231174,858,0.02005385421216488
1493889755.9179375,859,0.016866352409124374
1493889756.9078872,860,0.008191282860934734
1493889757.8972607,861,0.014037899672985077
1493889758.849851,862,0.014791675843298435
1493889759.8488092,863,0.029832953587174416
1493889760.8318796,864,0.0038334177806973457
1493889761.8201463,865,0.010815443471074104
1493889762.80245,866,0.018576035276055336
1493889763.7901685,867,0.005841514095664024
1493889764.7733018,868,0.008179673925042152
1493889765.7695124,869,0.015980983152985573
1493889766.7681594,870,0.023772107437253
1493889767.7163224,871,0.002484956057742238
1493889768.6880994,872,0.02785058692097664
1493889769.6777644,873,0.015114372596144676
1493889770.6885726,874,0.024071834981441498
1493889771.6793768,875,0.029867097735404968
1493889772.6641695,876,0.005414583254605532
1493889773.6434762,877,0.03320799022912979
1493889774.6379876,878,0.07206050306558609
1493889775.6101747,879,0.019066186621785164
1493889776.5862646,880,0.012336528860032558
1493889777.5933385,881,0.0026793833822011948
1493889778.5883532,882,0.05970427766442299
1493889779.5659766,883,0.12466410547494888
1493889780.545372,884,0.04687363654375076
1493889781.540715,885,0.024344107136130333
1493889782.5109043,886,0.028051093220710754
1493889783.4986997,887,0.18471169471740723
1493889784.4668517,888,0.14895780384540558
1493889785.4259236,889,0.05675564706325531
1493889786.4041018,890,0.03886513411998749
1493889787.3800232,891,0.018472345545887947
1493889788.357828,892,0.009973796084523201
1493889789.3618233,893,0.28317990899086
1493889790.349317,894,0.020383352413773537
1493889791.3094935,895,0.03496604412794113
1493889792.2943978,896,0.004725565202534199
1493889793.272137,897,0.029783692210912704
1493889794.2829232,898,0.1610325276851654
1493889795.2694008,899,0.1275625228881836
1493889796.2805288,900,0.01974259316921234
1493889797.3492413,901,0.008365729823708534
1493889798.37899,902,0.003622605698183179
1493889799.3622413,903,0.01591494120657444
1493889800.3376453,904,0.011750467121601105
1493889801.3325155,905,0.08058265596628189
1493889802.3294704,906,0.00965785700827837
1493889803.3253813,907,0.03617053106427193
1493889804.2958777,908,0.013434830121695995
1493889805.2777152,909,0.004931489937007427
1493889806.2617745,910,0.01839355193078518
1493889807.2182906,911,0.050511784851551056
1493889808.1936789,912,0.06777709722518921
1493889809.1766803,913,0.012740956619381905
1493889810.141376,914,0.046089816838502884
1493889811.1419442,915,0.03280941769480705
1493889812.1125937,916,0.0032879963982850313
1493889813.1033127,917,0.006770304404199123
1493889814.0804174,918,0.009975049644708633
1493889815.0537033,919,0.017791394144296646
1493889816.0396295,920,0.0194034893065691
1493889817.0291026,921,0.015050488524138927
1493889818.0103576,922,0.006382700987160206
1493889818.9777298,923,0.02086540497839451
1493889819.9446323,924,0.01062844693660736
1493889820.9312518,925,0.02382229082286358
1493889821.90624,926,0.004397658631205559
1493889822.8967211,927,0.014341825619339943
1493889823.88941,928,0.016860149800777435
1493889824.8709142,929,0.013942033983767033
1493889825.8525734,930,0.007624269463121891
1493889826.841978,931,0.01792461797595024
1493889827.8359563,932,0.00997526478022337
1493889828.8358166,933,0.00282560708001256
1493889829.8123214,934,0.03041529655456543
1493889830.8137949,935,0.019542580470442772
1493889831.8100684,936,0.022708069533109665
1493889832.7696834,937,0.009243996813893318
1493889833.7780695,938,0.02294241078197956
1493889834.7613263,939,0.005996971391141415
1493889835.7534926,940,0.0035333125852048397
1493889836.740006,941,0.011582773178815842
1493889837.7236624,942,0.008828525431454182
1493889838.7301164,943,0.01746588572859764
1493889839.7147524,944,0.002929186448454857
1493889840.7070081,945,0.004865047987550497
1493889841.6634586,946,0.005458942148834467
1493889842.6497684,947,0.005989590659737587
1493889843.6202288,948,0.009638520888984203
1493889844.5935185,949,0.005655335262417793
1493889845.5738893,950,0.014841434545814991
1493889846.5638123,951,0.01345100812613964
1493889847.5415034,952,0.01116165705025196
1493889848.530315,953,0.011704370379447937
1493889849.5014315,954,0.007762005552649498
1493889850.4913058,955,0.009578092955052853
1493889851.487966,956,0.018888073042035103
1493889852.465816,957,0.0031624031253159046
1493889853.4408293,958,0.0030003595165908337
1493889854.419914,959,0.00845678523182869
1493889855.3869212,960,0.035472579300403595
1493889856.3969297,961,0.020186247304081917
1493889857.384193,962,0.008052702993154526
1493889858.3738096,963,0.02269482985138893
1493889859.380774,964,0.0305363517254591
1493889860.3625991,965,0.018093345686793327
1493889861.3414822,966,0.003348695579916239
1493889862.3402624,967,0.008799352683126926
1493889863.3215978,968,0.011663075536489487
1493889864.3078363,969,0.012508507817983627
1493889865.2837143,970,0.00909931119531393
1493889866.2654788,971,0.011501395143568516
1493889867.2122326,972,0.002933281473815441
1493889868.1933844,973,0.017687182873487473
1493889869.1739666,974,0.017317548394203186
1493889870.1502197,975,0.03385036066174507
1493889871.1365552,976,0.003184101078659296
1493889872.1294634,977,0.002662504790350795
1493889873.1079779,978,0.08214356005191803
1493889874.1138787,979,0.0060547334142029285
1493889875.092442,980,0.00794612243771553
1493889876.07424,981,0.06295015662908554
1493889877.0748875,982,0.05065864324569702
1493889878.056394,983,0.004491149913519621
1493889879.051357,984,0.01969268172979355
1493889880.048317,985,0.03501750901341438
1493889881.0186012,986,0.014813654124736786
1493889881.982549,987,0.057827990502119064
1493889882.9680114,988,0.06952135264873505
1493889883.9341505,989,0.005364380776882172
1493889884.922626,990,0.00836552307009697
1493889885.897705,991,0.004377043340355158
1493889886.8832238,992,0.003955046180635691
1493889887.8625755,993,0.0022995295003056526
1493889888.8373115,994,0.006815390195697546
1493889889.811085,995,0.0033370042219758034
1493889890.8028576,996,0.00796070508658886
1493889891.8159454,997,0.015523882582783699
1493889892.8066046,998,0.010128151625394821
1493889893.7732549,999,0.030039140954613686


==> results/run_classify_learned_h-rma-sigmoid-id-run_1,tag_loss.csv <==
Wall time,Step,Value
1493398990.2923203,0,0.6925759315490723
1493398991.1977193,1,0.6932330131530762
1493398992.0220082,2,0.693212628364563
1493398992.858938,3,0.6929556131362915
1493398993.6842775,4,0.6945511698722839
1493398994.5802884,5,0.6934099197387695
1493398995.5582078,6,0.6927736401557922
1493398996.5530515,7,0.6930351257324219
1493398997.5323644,8,0.6943901777267456
1493398998.52533,9,0.6934866905212402
1493399001.5899777,10,0.6944859027862549
1493399002.568316,11,0.6934319734573364
1493399003.5370224,12,0.6933572292327881
1493399004.5046608,13,0.6932082176208496
1493399005.4898,14,0.6934486627578735
1493399006.466001,15,0.6932638883590698
1493399007.471493,16,0.6930992007255554
1493399008.423273,17,0.6933187246322632
1493399009.401896,18,0.6930279731750488
1493399010.3975167,19,0.6931102871894836
1493399011.3683543,20,0.6923235058784485
1493399012.3613956,21,0.6928480267524719
1493399013.3253844,22,0.6930718421936035
1493399014.3145185,23,0.6922547221183777
1493399015.3023586,24,0.6929792165756226
1493399016.28474,25,0.6934490203857422
1493399017.2730916,26,0.6932632923126221
1493399018.2606206,27,0.6932077407836914
1493399019.225032,28,0.693067729473114
1493399020.193983,29,0.6934531927108765
1493399021.1570554,30,0.693407416343689
1493399022.1863053,31,0.6931275725364685
1493399023.1599386,32,0.6928556561470032
1493399024.1190326,33,0.690711498260498
1493399025.1051147,34,0.6905978918075562
1493399026.0592153,35,0.6925699710845947
1493399027.0516014,36,0.6929434537887573
1493399028.043653,37,0.6927111148834229
1493399029.0280182,38,0.6933777928352356
1493399030.0109324,39,0.6911818981170654
1493399031.0300333,40,0.6911841034889221
1493399031.9919794,41,0.6927720308303833
1493399032.9765127,42,0.692838191986084
1493399033.9253533,43,0.6929588913917542
1493399034.9121735,44,0.6929075717926025
1493399035.897578,45,0.6938555240631104
1493399036.8656237,46,0.6924659609794617
1493399037.8169677,47,0.6945575475692749
1493399038.7947545,48,0.6923490762710571
1493399039.7852056,49,0.6949602365493774
1493399040.783608,50,0.6945937871932983
1493399041.7711992,51,0.6906189322471619
1493399042.765087,52,0.6924929618835449
1493399043.7546651,53,0.6935546398162842
1493399044.7344885,54,0.6942886114120483
1493399045.714832,55,0.6920619010925293
1493399046.6776717,56,0.6932699084281921
1493399047.706286,57,0.6936188340187073
1493399048.7052658,58,0.6931425333023071
1493399049.6570263,59,0.6935972571372986
1493399050.6357732,60,0.6920639276504517
1493399051.6372678,61,0.6920954585075378
1493399052.6008668,62,0.6919666528701782
1493399053.6016586,63,0.6933912038803101
1493399054.5779011,64,0.6922796964645386
1493399055.5737436,65,0.6931541562080383
1493399056.5722134,66,0.6919167637825012
1493399057.5421233,67,0.6933852434158325
1493399058.5307307,68,0.6918728947639465
1493399059.5573435,69,0.6934866309165955
1493399060.5301049,70,0.6927092671394348
1493399061.5194771,71,0.6921375393867493
1493399062.489811,72,0.6939436793327332
1493399063.4795923,73,0.6929329633712769
1493399064.436976,74,0.6936338543891907
1493399065.4252975,75,0.6924999356269836
1493399066.3864462,76,0.6930370926856995
1493399067.3791192,77,0.6928518414497375
1493399068.372286,78,0.6926653981208801
1493399069.3662293,79,0.6921217441558838
1493399070.352806,80,0.6924641132354736
1493399071.32332,81,0.6934192180633545
1493399072.2945566,82,0.6917245388031006
1493399073.2663302,83,0.693818211555481
1493399074.2782595,84,0.6921337246894836
1493399075.260167,85,0.6927882432937622
1493399076.252075,86,0.6934654116630554
1493399077.2572355,87,0.6925696134567261
1493399078.2703795,88,0.6948496103286743
1493399079.2723517,89,0.6922394037246704
1493399080.2456372,90,0.6897369623184204
1493399081.2311432,91,0.6935718059539795
1493399082.21382,92,0.6882563829421997
1493399083.1961713,93,0.6911664605140686
1493399084.1557982,94,0.6939148306846619
1493399085.1572099,95,0.6934932470321655
1493399086.1495552,96,0.6924293637275696
1493399087.1707144,97,0.6910473108291626
1493399088.1443932,98,0.6922802925109863
1493399089.1139205,99,0.6931356191635132
1493399090.0960214,100,0.6938900351524353
1493399091.1428401,101,0.6926801204681396
1493399092.1276255,102,0.6929998993873596
1493399093.0981467,103,0.69017094373703
1493399094.108525,104,0.6935506463050842
1493399095.0743973,105,0.6924272775650024
1493399096.0529966,106,0.6922528743743896
1493399097.0438952,107,0.696453332901001
1493399098.0239656,108,0.6910162568092346
1493399099.0049691,109,0.6937153935432434
1493399099.9752986,110,0.6953597068786621
1493399100.9455786,111,0.6943263411521912
1493399101.907154,112,0.6850385069847107
1493399102.9106474,113,0.6917119026184082
1493399103.8881068,114,0.6881915330886841
1493399104.8650217,115,0.6924377679824829
1493399105.8417456,116,0.6928617358207703
1493399106.8377483,117,0.6912951469421387
1493399107.7997506,118,0.696442723274231
1493399108.787037,119,0.6906928420066833
1493399109.7580943,120,0.6880888342857361
1493399110.7321918,121,0.6930883526802063
1493399111.6986167,122,0.695019006729126
1493399112.6618857,123,0.6934131979942322
1493399113.6467688,124,0.6922720670700073
1493399114.620296,125,0.6898311376571655
1493399115.5811117,126,0.691740870475769
1493399116.5485356,127,0.687982439994812
1493399117.5245957,128,0.6926859617233276
1493399118.5191348,129,0.6896121501922607
1493399119.5259504,130,0.6933429837226868
1493399120.51509,131,0.6905088424682617
1493399121.5000255,132,0.6854854822158813
1493399122.4719074,133,0.690271258354187
1493399123.4577472,134,0.6903327107429504
1493399124.4311519,135,0.6932224035263062
1493399125.4094033,136,0.6858428120613098
1493399126.388004,137,0.6943200826644897
1493399127.3540773,138,0.6938248872756958
1493399128.3265264,139,0.6847442388534546
1493399129.2986257,140,0.6944880485534668
1493399130.2745838,141,0.6896025538444519
1493399131.2434816,142,0.6966525912284851
1493399132.2536006,143,0.6884252429008484
1493399135.9071534,144,0.6841179132461548
1493399136.8884573,145,0.6724010109901428
1493399137.879362,146,0.6891233325004578
1493399138.848155,147,0.6887015104293823
1493399139.8351574,148,0.6904486417770386
1493399140.7999961,149,0.6879120469093323
1493399141.7985032,150,0.693186342716217
1493399142.7903786,151,0.6874184608459473
1493399143.7911139,152,0.6827244758605957
1493399144.7886229,153,0.6816327571868896
1493399145.7710116,154,0.6884614825248718
1493399146.7371414,155,0.6694725155830383
1493399147.7037776,156,0.6729093790054321
1493399148.6970975,157,0.671603798866272
1493399149.681184,158,0.6544485092163086
1493399150.6674097,159,0.6220663189888
1493399151.6522849,160,0.5476011037826538
1493399152.624554,161,0.7484230399131775
1493399153.5989006,162,0.5255264639854431
1493399154.573909,163,0.42051565647125244
1493399155.561931,164,0.406812846660614
1493399156.5528505,165,0.48199087381362915
1493399157.5153363,166,0.5293648838996887
1493399158.5178046,167,0.5635939836502075
1493399159.4910197,168,0.6234918236732483
1493399160.4536066,169,0.6899782419204712
1493399161.4270353,170,0.7580735683441162
1493399162.3947508,171,0.6179659962654114
1493399163.3853667,172,0.755530059337616
1493399164.3670704,173,0.7241129279136658
1493399165.333637,174,0.7239084839820862
1493399166.326316,175,0.649712324142456
1493399167.2992785,176,0.7362734079360962
1493399168.258841,177,0.7466275095939636
1493399169.2273936,178,0.6985914707183838
1493399170.2088153,179,0.7323959469795227
1493399171.1675892,180,0.7018039226531982
1493399172.1560073,181,0.6822572946548462
1493399173.1363347,182,0.6813715100288391
1493399174.1269376,183,0.6407002806663513
1493399175.1094804,184,0.6765683889389038
1493399176.0804136,185,0.6751415729522705
1493399177.050529,186,0.6867998838424683
1493399178.0331144,187,0.6984264850616455
1493399179.0289657,188,0.6661831140518188
1493399180.0246968,189,0.6824193000793457
1493399181.015372,190,0.6808322668075562
1493399181.9999201,191,0.67437344789505
1493399182.9633353,192,0.641773521900177
1493399183.9708216,193,0.6874920725822449
1493399184.9356747,194,0.705118715763092
1493399185.922614,195,0.6741291880607605
1493399186.9202962,196,0.6684650182723999
1493399187.9019868,197,0.6874261498451233
1493399188.918895,198,0.6726750731468201
1493399189.8925579,199,0.6653597354888916
1493399190.879811,200,0.658545970916748
1493399191.923051,201,0.6725512146949768
1493399192.8976936,202,0.6905518770217896
1493399193.8931441,203,0.682019829750061
1493399194.8651023,204,0.6781984567642212
1493399195.845501,205,0.6879759430885315
1493399196.8185425,206,0.6569918394088745
1493399197.7750955,207,0.6792964339256287
1493399198.7568908,208,0.6610883474349976
1493399199.7299986,209,0.6463759541511536
1493399200.7031348,210,0.6686988472938538
1493399201.6805482,211,0.6763335466384888
1493399202.6776521,212,0.653015673160553
1493399203.669784,213,0.6883842349052429
1493399204.6405761,214,0.6504330635070801
1493399205.6291559,215,0.6940915584564209
1493399206.6268985,216,0.6906467080116272
1493399207.6080039,217,0.6819524168968201
1493399208.5975971,218,0.669808030128479
1493399209.6083267,219,0.6612477898597717
1493399210.600578,220,0.685839056968689
1493399211.593576,221,0.6519538760185242
1493399212.577939,222,0.6536238193511963
1493399213.564576,223,0.6892560124397278
1493399214.5383592,224,0.6788519024848938
1493399215.521018,225,0.6754462718963623
1493399216.5212412,226,0.6676504015922546
1493399217.5204294,227,0.6547073125839233
1493399218.4879067,228,0.6776967644691467
1493399219.496709,229,0.6684019565582275
1493399220.4946778,230,0.6539149880409241
1493399221.4858134,231,0.6489505767822266
1493399222.4641778,232,0.6792421340942383
1493399223.4391496,233,0.6702897548675537
1493399224.4307356,234,0.660568356513977
1493399225.388635,235,0.6603926420211792
1493399226.3697224,236,0.6344423294067383
1493399227.3357944,237,0.6700271368026733
1493399228.3189454,238,0.6546967625617981
1493399229.302006,239,0.6674394607543945
1493399230.2806444,240,0.6641945242881775
1493399231.261282,241,0.6592416763305664
1493399232.2398279,242,0.6668998003005981
1493399233.2024717,243,0.6786253452301025
1493399234.189595,244,0.6537098288536072
1493399235.1976025,245,0.6715857982635498
1493399236.1787453,246,0.6476579904556274
1493399237.1848435,247,0.6515380144119263
1493399238.1650224,248,0.679390013217926
1493399239.1753783,249,0.6639269590377808
1493399240.1471415,250,0.664246678352356
1493399241.0999262,251,0.6707686185836792
1493399242.0823858,252,0.6483556032180786
1493399243.046032,253,0.6486663222312927
1493399244.0157826,254,0.6536059975624084
1493399244.9968116,255,0.6447958946228027
1493399245.9753423,256,0.626469612121582
1493399246.9577804,257,0.6638687252998352
1493399247.924637,258,0.6456115245819092
1493399248.9048376,259,0.636077344417572
1493399249.8877833,260,0.65730881690979
1493399250.869673,261,0.6242498755455017
1493399251.8782504,262,0.6324246525764465
1493399252.8726351,263,0.6725637912750244
1493399253.8438363,264,0.6302688717842102
1493399254.832383,265,0.631198525428772
1493399255.8230915,266,0.6304425001144409
1493399256.8204284,267,0.6183606386184692
1493399257.8096545,268,0.6240567564964294
1493399258.7842207,269,0.6030920743942261
1493399259.7637823,270,0.6290402412414551
1493399260.7533484,271,0.5947743654251099
1493399261.7491028,272,0.5908506512641907
1493399262.728045,273,0.5576737523078918
1493399263.7073455,274,0.6193792819976807
1493399264.6979485,275,0.5903652906417847
1493399265.6702542,276,0.5306566953659058
1493399266.6807303,277,0.5331985950469971
1493399267.6661048,278,0.4874270558357239
1493399268.660286,279,0.4806651771068573
1493399269.6443245,280,0.3595792055130005
1493399270.6247334,281,0.8118733167648315
1493399271.597691,282,0.3280024826526642
1493399272.587031,283,0.4254189133644104
1493399273.5663462,284,0.4259718954563141
1493399274.5584753,285,0.4217160642147064
1493399275.5368235,286,0.3805350363254547
1493399276.4895294,287,0.38979092240333557
1493399277.47103,288,0.36468544602394104
1493399278.4445612,289,0.27696365118026733
1493399279.4195411,290,0.3212338089942932
1493399280.4041321,291,0.27117255330085754
1493399281.3965206,292,0.23779132962226868
1493399282.3858886,293,0.2932961583137512
1493399283.3445847,294,0.3217463493347168
1493399284.3255775,295,0.2863808274269104
1493399285.3257933,296,0.2856908440589905
1493399286.3042598,297,0.2773225009441376
1493399287.283302,298,0.4338829219341278
1493399288.262656,299,0.25309935212135315
1493399289.2173226,300,0.2234967201948166
1493399290.2485647,301,0.28948774933815
1493399291.2005615,302,0.3826579451560974
1493399292.1704154,303,0.3439895808696747
1493399293.140388,304,0.2927464544773102
1493399294.1493866,305,0.31519967317581177
1493399295.1557033,306,0.24820652604103088
1493399296.1433332,307,0.18618793785572052
1493399297.1369617,308,0.3330639898777008
1493399298.1093245,309,0.25013911724090576
1493399299.1111786,310,0.23807616531848907
1493399300.1426187,311,0.1844291388988495
1493399301.1247075,312,0.1678839921951294
1493399302.0852613,313,0.23201975226402283
1493399303.0116184,314,0.19122129678726196
1493399303.878032,315,0.20496830344200134
1493399304.7503085,316,0.21428599953651428
1493399305.5876644,317,0.22232341766357422
1493399306.4516964,318,0.13495498895645142
1493399307.3107703,319,0.15305696427822113
1493399308.174799,320,0.13237124681472778
1493399309.0292993,321,0.19978517293930054
1493399309.8881145,322,0.19918203353881836
1493399310.7447383,323,0.24067118763923645
1493399311.596817,324,0.17270708084106445
1493399312.4510574,325,0.12221229821443558
1493399313.3126729,326,0.10875517129898071
1493399314.1637564,327,0.17799857258796692
1493399315.0131376,328,0.1086558997631073
1493399315.8764036,329,0.13605661690235138
1493399316.7419076,330,0.1309552937746048
1493399317.609102,331,0.13682183623313904
1493399318.4700792,332,0.19488586485385895
1493399319.342362,333,0.15421050786972046
1493399320.201305,334,0.1978784203529358
1493399321.079695,335,0.1890328824520111
1493399321.927101,336,0.10608518868684769
1493399322.7774599,337,0.11302775889635086
1493399323.63829,338,0.15612225234508514
1493399324.5013812,339,0.09750200062990189
1493399325.3802886,340,0.08427128195762634
1493399326.2427647,341,0.2145770788192749
1493399327.0994449,342,0.09119939804077148
1493399327.960067,343,0.11689752340316772
1493399328.8244913,344,0.14124219119548798
1493399329.6817677,345,0.16789555549621582
1493399330.551283,346,0.16824384033679962
1493399331.4222724,347,0.13179917633533478
1493399332.282052,348,0.21058389544487
1493399333.1556735,349,0.18500296771526337
1493399334.0176353,350,0.16320469975471497
1493399334.888971,351,0.09289940446615219
1493399335.7438807,352,0.14336448907852173
1493399336.5978262,353,0.5022886395454407
1493399337.4594455,354,0.0777672529220581
1493399338.3210528,355,0.12779690325260162
1493399339.1788716,356,0.16599176824092865
1493399340.0375736,357,0.3053287863731384
1493399340.901745,358,0.5258537530899048
1493399341.7662616,359,0.3301546573638916
1493399342.6311297,360,0.2537819445133209
1493399343.4791353,361,0.08990910649299622
1493399344.3458922,362,0.09021063148975372
1493399345.2079697,363,0.12787184119224548
1493399346.0712519,364,0.11400909721851349
1493399346.940028,365,0.195057213306427
1493399347.8104331,366,0.06211358681321144
1493399348.6668,367,0.12094151973724365
1493399349.5207906,368,0.21328118443489075
1493399350.384764,369,0.09494072943925858
1493399351.2574356,370,0.14388926327228546
1493399352.123013,371,0.08639179170131683
1493399352.997626,372,0.15841016173362732
1493399353.855961,373,0.09831754118204117
1493399354.7055688,374,0.1080101877450943
1493399355.5739694,375,0.08141787350177765
1493399356.4480612,376,0.10909546911716461
1493399357.3335745,377,0.2623230218887329
1493399358.2090137,378,0.10979804396629333
1493399359.0877316,379,0.0608767569065094
1493399359.9616635,380,0.15553516149520874
1493399360.8168228,381,0.24219268560409546
1493399361.679241,382,0.2831476330757141
1493399362.5316422,383,0.16722986102104187
1493399363.3859594,384,0.12995462119579315
1493399364.2685266,385,0.24842512607574463
1493399365.144093,386,0.35972920060157776
1493399366.0017664,387,0.2106875330209732
1493399366.8553207,388,0.14098861813545227
1493399367.720688,389,0.2054404318332672
1493399368.580839,390,0.11143697053194046
1493399369.4480457,391,0.3585048317909241
1493399370.3120375,392,0.23059675097465515
1493399371.1698782,393,0.1657220423221588
1493399372.0410082,394,0.10474057495594025
1493399372.9061546,395,0.10019990056753159
1493399373.764711,396,0.2191569209098816
1493399374.6098394,397,0.19816331565380096
1493399375.4903274,398,0.21361044049263
1493399376.356052,399,0.15163065493106842
1493399377.223791,400,0.05081061273813248
1493399378.164417,401,0.10228562355041504
1493399379.0272112,402,0.2338113784790039
1493399379.8771627,403,0.18115675449371338
1493399380.7210953,404,0.09949853271245956
1493399381.5968566,405,0.14602787792682648
1493399382.4541488,406,0.07873090356588364
1493399383.3238323,407,0.15666955709457397
1493399384.189543,408,0.14662207663059235
1493399385.0737698,409,0.08753219991922379
1493399385.9448347,410,0.10774048417806625
1493399386.8163512,411,0.06634066998958588
1493399387.6834083,412,0.09587293863296509
1493399388.5464365,413,0.062157824635505676
1493399389.4285116,414,0.054813943803310394
1493399390.3032005,415,0.07204417884349823
1493399391.1602752,416,0.05454959347844124
1493399392.0015173,417,0.06747786700725555
1493399392.7209294,418,0.06824253499507904
1493399393.4496775,419,0.04490294307470322
1493399394.1603992,420,0.09893283247947693
1493399394.8821933,421,0.068830206990242
1493399395.618267,422,0.0705532357096672
1493399396.3686569,423,0.05364592373371124
1493399397.08341,424,0.07849826663732529
1493399397.8175247,425,0.061375927180051804
1493399398.5540364,426,0.0718890056014061
1493399399.291988,427,0.04771372675895691
1493399400.017479,428,0.05778621882200241
1493399400.708271,429,0.04362957179546356
1493399401.4326706,430,0.05559977889060974
1493399402.1635234,431,0.05338931456208229
1493399402.8761199,432,0.12001948058605194
1493399403.5953357,433,0.035176992416381836
1493399404.3177183,434,0.10160356014966965
1493399405.0214322,435,0.15456078946590424
1493399405.7326567,436,0.11501698195934296
1493399406.4706028,437,0.03864029049873352
1493399407.1900074,438,0.07814814150333405
1493399407.9340465,439,0.14416995644569397
1493399408.6742136,440,0.15283402800559998
1493399409.3712864,441,0.2688050866127014
1493399410.0816095,442,0.027513502165675163
1493399410.8025346,443,0.21697691082954407
1493399411.525765,444,0.24230237305164337
1493399412.2568321,445,0.30749183893203735
1493399412.989538,446,0.11843089014291763
1493399413.6916277,447,0.05751437321305275
1493399414.2872036,448,0.09962068498134613
1493399414.877441,449,0.13421933352947235
1493399415.4661117,450,0.04605661332607269
1493399416.062898,451,0.15676389634609222
1493399416.6481278,452,0.04815410077571869
1493399417.2350495,453,0.13979187607765198
1493399417.8162396,454,0.09639458358287811
1493399418.4019535,455,0.1665332019329071
1493399418.9935193,456,0.11397410184144974
1493399419.5831256,457,0.056495048105716705
1493399420.181458,458,0.053602274507284164
1493399420.7632816,459,0.17940844595432281
1493399421.357535,460,0.18233196437358856
1493399421.9420147,461,0.14218062162399292
1493399422.5249612,462,0.05816125497221947
1493399423.1137576,463,0.07849862426519394
1493399423.702793,464,0.12975338101387024
1493399424.2900393,465,0.09972801804542542
1493399424.8730388,466,0.07080195099115372
1493399425.4625983,467,0.05827626213431358
1493399426.034796,468,0.03996041417121887
1493399426.6161885,469,0.04916820675134659
1493399427.2036576,470,0.03231172263622284
1493399427.7871246,471,0.04558970034122467
1493399428.3799682,472,0.05577564984560013
1493399428.9623377,473,0.05225561931729317
1493399429.5506854,474,0.06153223663568497
1493399430.140192,475,0.07566214352846146
1493399430.7245307,476,0.040331847965717316
1493399431.3132033,477,0.05351445823907852
1493399431.890538,478,0.04652445390820503
1493399432.4766471,479,0.07216475158929825
1493399433.0589623,480,0.04470871388912201
1493399433.6513486,481,0.04969387874007225
1493399434.2454364,482,0.04609600454568863
1493399434.8298361,483,0.0723230391740799
1493399435.4157526,484,0.04345264285802841
1493399436.0035985,485,0.025778919458389282
1493399436.5968692,486,0.06773565709590912
1493399437.192277,487,0.06257053464651108
1493399437.7778506,488,0.031437523663043976
1493399438.3750212,489,0.06008780002593994
1493399438.9556048,490,0.06016451492905617
1493399439.5434265,491,0.06241179630160332
1493399440.1227462,492,0.037614330649375916
1493399440.7332184,493,0.0711526870727539
1493399441.315658,494,0.060468483716249466
1493399441.8924508,495,0.03343643993139267
1493399442.4696195,496,0.0281655453145504
1493399443.0575345,497,0.06873200088739395
1493399443.6521,498,0.14690349996089935
1493399444.2388787,499,0.06351932883262634
1493399444.8186498,500,0.055762261152267456
1493399445.4532542,501,0.07920698821544647
1493399446.0423255,502,0.05004813149571419
1493399446.623209,503,0.04357313737273216
1493399447.2039313,504,0.062256328761577606
1493399447.7902005,505,0.05146055668592453
1493399448.3820932,506,0.037371374666690826
1493399448.9680471,507,0.04532753676176071
1493399449.5483387,508,0.02640254609286785
1493399450.131599,509,0.057429999113082886
1493399450.7201529,510,0.026074718683958054
1493399451.3071818,511,0.03352581337094307
1493399451.8964727,512,0.035034116357564926
1493399452.4858894,513,0.04498288035392761
1493399453.0753708,514,0.035181570798158646
1493399453.6606245,515,0.03686084225773811
1493399454.2543743,516,0.03320195898413658
1493399454.8305185,517,0.0364692248404026
1493399455.412814,518,0.036771491169929504
1493399456.0018642,519,0.02555401623249054
1493399456.595401,520,0.03794688731431961
1493399457.1820853,521,0.024910392239689827
1493399457.771012,522,0.11203347146511078
1493399458.3596525,523,0.024742696434259415
1493399458.940699,524,0.0643564909696579
1493399459.5377188,525,0.048222869634628296
1493399460.123072,526,0.030237916857004166
1493399460.7127666,527,0.021065179258584976
1493399461.3010306,528,0.06327367573976517
1493399461.8892586,529,0.02307281270623207
1493399462.4758565,530,0.04614841938018799
1493399463.054902,531,0.06850417703390121
1493399463.6447382,532,0.04497942328453064
1493399464.2307634,533,0.09542084485292435
1493399464.8128905,534,0.018042050302028656
1493399465.3957067,535,0.028073059394955635
1493399465.9748685,536,0.05725349485874176
1493399466.5688121,537,0.03615807741880417
1493399467.1599388,538,0.029626162722706795
1493399467.7489185,539,0.053101737052202225
1493399468.3462782,540,0.06930989772081375
1493399468.9302828,541,0.02164202556014061
1493399469.5256727,542,0.03683707118034363
1493399470.1004677,543,0.029514387249946594
1493399470.69962,544,0.01921096257865429
1493399471.2868378,545,0.027603857219219208
1493399471.8736293,546,0.022928867489099503
1493399472.4597147,547,0.0370933935046196
1493399473.0363622,548,0.10918720811605453
1493399473.628489,549,0.04876719415187836
1493399474.212345,550,0.02344351075589657
1493399474.799266,551,0.05700886249542236
1493399475.3896458,552,0.02599945105612278
1493399475.9789593,553,0.03302126005291939
1493399476.5548096,554,0.019868530333042145
1493399477.1349738,555,0.021496236324310303
1493399477.7267134,556,0.07097393274307251
1493399478.3190186,557,0.021569836884737015
1493399478.9130597,558,0.07050364464521408
1493399479.5037196,559,0.05571559816598892
1493399480.0950053,560,0.030702732503414154
1493399480.6885018,561,0.10114539414644241
1493399481.2727497,562,0.05804997682571411
1493399481.864054,563,0.04478301852941513
1493399482.4534588,564,0.024855894967913628
1493399483.0231788,565,0.02356560528278351
1493399483.6109917,566,0.05771775171160698
1493399484.1992812,567,0.024520382285118103
1493399484.7847836,568,0.11732127517461777
1493399485.3811896,569,0.04091867431998253
1493399485.9738202,570,0.026451146230101585
1493399486.5622725,571,0.01737520843744278
1493399487.1438243,572,0.03006879612803459
1493399487.7299516,573,0.019047191366553307
1493399488.3024073,574,0.022201716899871826
1493399488.890058,575,0.03959807753562927
1493399489.4851289,576,0.034759435802698135
1493399490.0667708,577,0.04241272062063217
1493399490.6517231,578,0.02361816167831421
1493399491.2335343,579,0.0402546226978302
1493399491.8234625,580,0.01819017343223095
1493399492.4207814,581,0.04475625976920128
1493399493.0058339,582,0.02007332444190979
1493399493.590883,583,0.02549399808049202
1493399494.1820416,584,0.02399931661784649
1493399494.772826,585,0.032691992819309235
1493399495.3671112,586,0.055338919162750244
1493399495.947188,587,0.014719540253281593
1493399496.538698,588,0.01174911204725504
1493399497.1219134,589,0.019407130777835846
1493399497.7144969,590,0.04858949035406113
1493399498.2923105,591,0.019851459190249443
1493399498.883926,592,0.024430755525827408
1493399499.4697893,593,0.027505552396178246
1493399500.0513208,594,0.01994275115430355
1493399500.634008,595,0.01683134213089943
1493399501.2336187,596,0.07914452254772186
1493399501.8201265,597,0.05734511837363243
1493399502.401437,598,0.10201822221279144
1493399502.9774015,599,0.12546470761299133
1493399503.5739229,600,0.024823211133480072
1493399504.19886,601,0.04491278901696205
1493399504.7970273,602,0.104969322681427
1493399505.3852046,603,0.02675921842455864
1493399505.9953897,604,0.03519303351640701
1493399506.5880284,605,0.177668958902359
1493399507.1679325,606,0.26126646995544434
1493399507.7557647,607,0.14170634746551514
1493399508.3445723,608,0.023666594177484512
1493399508.927464,609,0.19962988793849945
1493399509.5186884,610,0.1148546114563942
1493399510.1100566,611,0.10752148926258087
1493399510.6947906,612,0.03815455734729767
1493399511.2969415,613,0.026802148669958115
1493399511.8872273,614,0.1260060966014862
1493399512.4822614,615,0.18961264193058014
1493399513.066205,616,0.2715047299861908
1493399513.6530058,617,0.15637706220149994
1493399514.2469869,618,0.050398677587509155
1493399514.8319383,619,0.13710014522075653
1493399515.4185257,620,0.11709336191415787
1493399516.0092154,621,0.1302405446767807
1493399516.5961719,622,0.08844725787639618
1493399517.1740198,623,0.09428658336400986
1493399517.7667816,624,0.06661016494035721
1493399518.348384,625,0.011980333365499973
1493399518.9300964,626,0.02420969121158123
1493399519.5172634,627,0.02445191517472267
1493399520.1043253,628,0.13231071829795837
1493399520.6863408,629,0.0525071918964386
1493399521.2827766,630,0.015648197382688522
1493399521.873336,631,0.05205473303794861
1493399522.4620676,632,0.0807151272892952
1493399523.0431378,633,0.23986515402793884
1493399523.6341224,634,0.05395456776022911
1493399524.2224824,635,0.0600232370197773
1493399524.813241,636,0.17891982197761536
1493399525.398297,637,0.183102548122406
1493399525.9831924,638,0.22586749494075775
1493399526.565527,639,0.020674990490078926
1493399527.137085,640,0.07148163765668869
1493399527.7124522,641,0.36527907848358154
1493399528.3049524,642,0.28800222277641296
1493399528.8966725,643,0.13461905717849731
1493399529.478199,644,0.02936047874391079
1493399530.0661604,645,0.058936938643455505
1493399530.6524456,646,0.2846870720386505
1493399531.2391098,647,0.21967801451683044
1493399531.827377,648,0.18929456174373627
1493399532.412686,649,0.023254921659827232
1493399533.0003211,650,0.10509304702281952
1493399533.593015,651,0.0978163629770279
1493399534.1873984,652,0.14290094375610352
1493399534.7821412,653,0.03398142382502556
1493399535.3655784,654,0.04175812751054764
1493399535.95537,655,0.0678284540772438
1493399536.5696285,656,0.08725924044847488
1493399537.154868,657,0.14364378154277802
1493399537.7462397,658,0.04454868286848068
1493399538.3319633,659,0.06302545219659805
1493399538.9133534,660,0.13912203907966614
1493399539.4961436,661,0.15142208337783813
1493399540.0860784,662,0.10959070920944214
1493399540.6731768,663,0.04366278275847435
1493399541.2465189,664,0.04333460330963135
1493399541.8534415,665,0.02093554474413395
1493399542.4409978,666,0.1243249922990799
1493399543.0277064,667,0.12426643818616867
1493399543.6172972,668,0.06117371469736099
1493399544.2016761,669,0.06051747500896454
1493399544.7951992,670,0.04713788628578186
1493399545.376979,671,0.2820274531841278
1493399545.9628785,672,0.24117803573608398
1493399546.5775807,673,0.1689814329147339
1493399547.1635938,674,0.02701501175761223
1493399547.7608504,675,0.0791245624423027
1493399548.3478646,676,0.06576267629861832
1493399548.940757,677,0.15428808331489563
1493399549.531223,678,0.07344050705432892
1493399550.112917,679,0.20243073999881744
1493399550.6994686,680,0.046269629150629044
1493399551.284923,681,0.02187451533973217
1493399551.8927891,682,0.08796076476573944
1493399552.484728,683,0.2074107825756073
1493399553.073474,684,0.05534768104553223
1493399553.6712997,685,0.048259541392326355
1493399554.2473128,686,0.06503581255674362
1493399554.8441908,687,0.05852467939257622
1493399555.4248762,688,0.04337204620242119
1493399556.0064054,689,0.14830850064754486
1493399556.601411,690,0.09773115813732147
1493399557.1855662,691,0.05183979868888855
1493399557.7682426,692,0.10766876488924026
1493399558.3443816,693,0.1357305943965912
1493399558.938782,694,0.13702403008937836
1493399559.528239,695,0.06153539568185806
1493399560.1146836,696,0.029454998672008514
1493399560.7043772,697,0.05904644727706909
1493399561.2926605,698,0.05602182447910309
1493399561.888719,699,0.057998161762952805
1493399562.4769738,700,0.02421184442937374
1493399563.1116235,701,0.026741785928606987
1493399563.6986613,702,0.0733511745929718
1493399564.2836437,703,0.05576246976852417
1493399564.8763769,704,0.10094042122364044
1493399565.4542408,705,0.03290524333715439
1493399566.0488722,706,0.023633714765310287
1493399566.6387575,707,0.13171474635601044
1493399567.2140481,708,0.031764816492795944
1493399567.806974,709,0.05484289303421974
1493399568.3969843,710,0.0748196691274643
1493399568.98872,711,0.04687166586518288
1493399569.56617,712,0.0326143242418766
1493399570.1567957,713,0.01721293106675148
1493399570.749212,714,0.05217541381716728
1493399571.3255212,715,0.0331842303276062
1493399571.9179552,716,0.029400313273072243
1493399572.4935868,717,0.04265832155942917
1493399573.0706217,718,0.04263104498386383
1493399573.6602929,719,0.021524544805288315
1493399574.2515059,720,0.041204772889614105
1493399574.8517685,721,0.029666155576705933
1493399575.4397514,722,0.03682347387075424
1493399576.032281,723,0.03274594992399216
1493399576.6232405,724,0.03285679966211319
1493399577.2147563,725,0.04159606993198395
1493399577.8030117,726,0.03492331877350807
1493399578.3910108,727,0.025317801162600517
1493399578.9853833,728,0.04367988556623459
1493399579.5708883,729,0.029340161010622978
1493399580.1597505,730,0.046983130276203156
1493399580.744883,731,0.03969990089535713
1493399581.330686,732,0.02705271914601326
1493399581.943635,733,0.02607329562306404
1493399582.523815,734,0.03209573030471802
1493399583.1148431,735,0.03143572807312012
1493399583.6905646,736,0.039763692766427994
1493399584.2748652,737,0.04062774032354355
1493399584.8676813,738,0.06164272502064705
1493399585.4531434,739,0.03479411453008652
1493399586.042369,740,0.019742004573345184
1493399586.6303923,741,0.030595801770687103
1493399587.2179277,742,0.04369646683335304
1493399587.8119872,743,0.01767871528863907
1493399588.3883083,744,0.0445813313126564
1493399588.9719093,745,0.01643393374979496
1493399589.5570953,746,0.018277717754244804
1493399590.1443853,747,0.03696700930595398
1493399590.7302394,748,0.018776938319206238
1493399591.3211713,749,0.03183216601610184
1493399591.9201488,750,0.024055691435933113
1493399592.5054557,751,0.0523676760494709
1493399593.0913184,752,0.019738800823688507
1493399593.6647403,753,0.016900893300771713
1493399594.2526193,754,0.0958276093006134
1493399594.8346283,755,0.06253193318843842
1493399595.4218152,756,0.020063750445842743
1493399596.01011,757,0.04544806480407715
1493399596.5872304,758,0.05043518543243408
1493399597.1712394,759,0.020518586039543152
1493399597.7620742,760,0.03904319554567337
1493399598.3512385,761,0.010571657679975033
1493399598.931108,762,0.14638394117355347
1493399599.5191514,763,0.011945250444114208
1493399600.1091368,764,0.028462162241339684
1493399600.6911464,765,0.023598045110702515
1493399601.27222,766,0.06557726860046387
1493399601.851072,767,0.022047193720936775
1493399602.4421537,768,0.01156582310795784
1493399603.0234191,769,0.03458010405302048
1493399603.601631,770,0.03327839821577072
1493399604.1895874,771,0.02352389134466648
1493399604.773095,772,0.025627538561820984
1493399605.358466,773,0.027597662061452866
1493399605.9564736,774,0.024873176589608192
1493399606.542626,775,0.044408559799194336
1493399607.1494558,776,0.01737571693956852
1493399607.734231,777,0.023875035345554352
1493399608.3229105,778,0.024228431284427643
1493399608.9096766,779,0.04248454421758652
1493399609.4963899,780,0.042947202920913696
1493399610.0863967,781,0.016852257773280144
1493399610.6637547,782,0.029263881966471672
1493399611.25491,783,0.08203216642141342
1493399611.8499062,784,0.07765653729438782
1493399612.4373252,785,0.03562724590301514
1493399613.023526,786,0.10366982221603394
1493399613.6064243,787,0.11506873369216919
1493399614.1940267,788,0.039770543575286865
1493399614.7790444,789,0.021758057177066803
1493399615.360093,790,0.06593241542577744
1493399615.9546955,791,0.028675634413957596
1493399616.540145,792,0.040768370032310486
1493399617.1328278,793,0.021741725504398346
1493399617.7116346,794,0.03969384729862213
1493399618.3002338,795,0.047762639820575714
1493399618.8939233,796,0.044603776186704636
1493399619.481716,797,0.020359475165605545
1493399620.08301,798,0.015756554901599884
1493399620.667147,799,0.05593990534543991
1493399621.2490022,800,0.047077953815460205
1493399621.8732429,801,0.018452541902661324
1493399622.458962,802,0.024151511490345
1493399623.041843,803,0.04945192113518715
1493399623.6238396,804,0.01304885745048523
1493399624.2099025,805,0.037618979811668396
1493399624.7985091,806,0.043907150626182556
1493399625.3942096,807,0.018708758056163788
1493399625.9905717,808,0.014313459396362305
1493399626.5783668,809,0.017679845914244652
1493399627.171823,810,0.02302384376525879
1493399627.757813,811,0.01583848148584366
1493399628.3530602,812,0.01421582791954279
1493399628.9456384,813,0.022534124553203583
1493399629.5275896,814,0.015379446558654308
1493399630.1291718,815,0.00868432130664587
1493399630.713682,816,0.02124704048037529
1493399631.3054185,817,0.02916175313293934
1493399631.892371,818,0.0489782951772213
1493399632.479305,819,0.024800892919301987
1493399633.0650444,820,0.018175635486841202
1493399633.6464303,821,0.017672289162874222
1493399634.243854,822,0.010852264240384102
1493399634.824649,823,0.018767762929201126
1493399635.4220653,824,0.04032571241259575
1493399636.0116506,825,0.042675893753767014
1493399636.5905852,826,0.06610183417797089
1493399637.1886303,827,0.051702629774808884
1493399637.7666965,828,0.03434349223971367
1493399638.3523488,829,0.011581034399569035
1493399638.9450176,830,0.027144426479935646
1493399639.5188787,831,0.01347565557807684
1493399640.1165397,832,0.04454149678349495
1493399640.7038736,833,0.03094591572880745
1493399641.297473,834,0.06127185374498367
1493399641.886314,835,0.01969923824071884
1493399642.4714634,836,0.021032467484474182
1493399643.0517132,837,0.05279715731739998
1493399643.6339204,838,0.015537679195404053
1493399644.2235749,839,0.019173135980963707
1493399644.8172736,840,0.026455948129296303
1493399645.4055398,841,0.031226497143507004
1493399645.9871309,842,0.0345328263938427
1493399646.5732384,843,0.024878015741705894
1493399647.1690779,844,0.008053960278630257
1493399647.7431211,845,0.09998653084039688
1493399648.326723,846,0.009861614555120468
1493399648.903476,847,0.07790784537792206
1493399649.493247,848,0.06320206820964813
1493399650.0883293,849,0.015934398397803307
1493399650.681069,850,0.01222369633615017
1493399651.2722962,851,0.016088884323835373
1493399651.85509,852,0.010830393061041832
1493399652.4437602,853,0.008576788939535618
1493399653.033486,854,0.007645207457244396
1493399653.619214,855,0.03121808171272278
1493399654.2051818,856,0.015797890722751617
1493399654.7858691,857,0.023743972182273865
1493399655.3826582,858,0.025030355900526047
1493399655.9604573,859,0.040315501391887665
1493399656.541459,860,0.018277078866958618
1493399657.133855,861,0.02399289235472679
1493399657.7239118,862,0.009304357692599297
1493399658.2997391,863,0.009270001202821732
1493399658.884131,864,0.017815150320529938
1493399659.485109,865,0.02541375160217285
1493399660.0694604,866,0.010724951513111591
1493399660.6559014,867,0.01164579764008522
1493399661.250143,868,0.012492799200117588
1493399661.8359199,869,0.022939268499612808
1493399662.430432,870,0.01600148156285286
1493399663.0317826,871,0.008116964250802994
1493399663.6128497,872,0.017963841557502747
1493399664.1931057,873,0.008596271276473999
1493399664.7739956,874,0.013577764853835106
1493399665.3560843,875,0.021992946043610573
1493399665.943335,876,0.015575036406517029
1493399666.535357,877,0.027228225022554398
1493399667.125043,878,0.054358191788196564
1493399667.7134616,879,0.012106216512620449
1493399668.3031328,880,0.03861692175269127
1493399668.886904,881,0.05919948220252991
1493399669.4726307,882,0.010324488393962383
1493399670.0757241,883,0.031138572841882706
1493399670.6538057,884,0.018224477767944336
1493399671.2505696,885,0.04148147627711296
1493399671.83823,886,0.009525664150714874
1493399672.434293,887,0.011601107195019722
1493399673.0098886,888,0.07016268372535706
1493399673.5967054,889,0.05860105901956558
1493399674.178168,890,0.0434870719909668
1493399674.750584,891,0.047723688185214996
1493399675.3502367,892,0.018580451607704163
1493399675.9386675,893,0.04935609921813011
1493399676.5296555,894,0.007851758971810341
1493399677.1175697,895,0.037533193826675415
1493399677.6984255,896,0.009049811400473118
1493399678.2843726,897,0.004988810513168573
1493399678.872403,898,0.021758878603577614
1493399679.4677002,899,0.02384108118712902
1493399680.0515096,900,0.026537172496318817
1493399680.6859882,901,0.05297228693962097
1493399681.2815592,902,0.02403230592608452
1493399681.8659332,903,0.042871423065662384
1493399682.4772732,904,0.0351768359541893
1493399683.0676734,905,0.05683507025241852
1493399683.656634,906,0.00936868041753769
1493399684.247648,907,0.06720168888568878
1493399684.8357549,908,0.019793592393398285
1493399685.4256895,909,0.06824149936437607
1493399686.0008874,910,0.02395191416144371
1493399686.5819018,911,0.0757511630654335
1493399687.174297,912,0.01879659667611122
1493399687.7689538,913,0.009043080732226372
1493399688.363556,914,0.03114786557853222
1493399688.9546432,915,0.02168300747871399
1493399689.5483797,916,0.007960750721395016
1493399690.1492329,917,0.012845356948673725
1493399690.7353141,918,0.02048989199101925
1493399691.331895,919,0.0516086146235466
1493399691.924213,920,0.016328806057572365
1493399692.5198946,921,0.01008977647870779
1493399693.1086645,922,0.05680523067712784
1493399693.7007725,923,0.08575034886598587
1493399694.2880855,924,0.0654589831829071
1493399694.874691,925,0.009126940742135048
1493399695.470689,926,0.026878051459789276
1493399696.0554283,927,0.012094960547983646
1493399696.641932,928,0.011925137601792812
1493399697.2371626,929,0.029979266226291656
1493399697.8441243,930,0.06799273192882538
1493399698.444135,931,0.005995209328830242
1493399699.0176432,932,0.009798312559723854
1493399699.5990124,933,0.014962371438741684
1493399700.18923,934,0.06727030873298645
1493399700.7739158,935,0.03345030918717384
1493399701.3536582,936,0.052027296274900436
1493399701.940583,937,0.03166729211807251
1493399702.529403,938,0.02445683255791664
1493399703.1121328,939,0.03288298100233078
1493399703.701234,940,0.04258672520518303
1493399704.2860792,941,0.027690554037690163
1493399704.867867,942,0.04698951169848442
1493399705.467435,943,0.01038074679672718
1493399706.0519216,944,0.006730174645781517
1493399706.6425152,945,0.10903297364711761
1493399707.2277515,946,0.070265993475914
1493399707.817887,947,0.02392667531967163
1493399708.4063373,948,0.007245717570185661
1493399708.9980192,949,0.10074302554130554
1493399709.584897,950,0.09135890007019043
1493399710.169001,951,0.06676798313856125
1493399710.7550373,952,0.03619212657213211
1493399711.3424337,953,0.07950390130281448
1493399711.9174674,954,0.1876807063817978
1493399712.5120726,955,0.021154120564460754
1493399713.1052337,956,0.009184175170958042
1493399713.6881857,957,0.07241010665893555
1493399714.2762318,958,0.00493592070415616
1493399714.8616254,959,0.08770473301410675
1493399715.4512668,960,0.020778751000761986
1493399716.0364983,961,0.024076741188764572
1493399716.6233017,962,0.009509281255304813
1493399717.2055342,963,0.03648590296506882
1493399717.8027487,964,0.035317327827215195
1493399718.3927197,965,0.02188398316502571
1493399718.9742968,966,0.05888522043824196
1493399719.5620224,967,0.049185458570718765
1493399720.1454835,968,0.09084197878837585
1493399720.7366617,969,0.07097093760967255
1493399721.3294373,970,0.06890647858381271
1493399721.911621,971,0.043278902769088745
1493399722.495676,972,0.033079810440540314
1493399723.069683,973,0.056021105498075485
1493399723.6520042,974,0.025306336581707
1493399724.223709,975,0.0491960309445858
1493399724.8096275,976,0.0499345064163208
1493399725.4066012,977,0.022837728261947632
1493399725.9959848,978,0.02289694920182228
1493399726.5860815,979,0.13607770204544067
1493399727.170874,980,0.02145102061331272
1493399727.7615726,981,0.015231604687869549
1493399728.3512912,982,0.02032357081770897
1493399728.9339864,983,0.022990601137280464
1493399729.5224097,984,0.007563632447272539
1493399730.1065586,985,0.09173651039600372
1493399730.6952403,986,0.016538076102733612
1493399731.2880845,987,0.030782802030444145
1493399731.8650339,988,0.05992894247174263
1493399732.445304,989,0.028046995401382446
1493399733.0301833,990,0.013478247448801994
1493399733.6247888,991,0.05724900960922241
1493399734.198073,992,0.07695673406124115
1493399734.7909803,993,0.031027311459183693
1493399735.3786013,994,0.0133336391299963
1493399735.9602573,995,0.028938351199030876
1493399736.551531,996,0.007046215236186981
1493399737.1241212,997,0.08822021633386612
1493399737.7181277,998,0.014680030755698681
1493399738.296138,999,0.03910890966653824


==> results/run_classify_learned_h-rwa-run_1,tag_loss.csv <==
Wall time,Step,Value
1493889447.9485743,0,0.6925033330917358
1493889448.768256,1,0.692879319190979
1493889449.5340776,2,0.6919069886207581
1493889450.3174508,3,0.6945797204971313
1493889451.1153233,4,0.6928815841674805
1493889451.8982139,5,0.6944826245307922
1493889452.6854196,6,0.6951714754104614
1493889453.4634733,7,0.6919538378715515
1493889454.2497153,8,0.6928466558456421
1493889455.0209131,9,0.6921401023864746
1493889455.807675,10,0.6912038326263428
1493889456.5814683,11,0.6946154832839966
1493889457.3921142,12,0.6948864459991455
1493889458.184353,13,0.6924888491630554
1493889458.9901733,14,0.6920683979988098
1493889459.7804732,15,0.6902957558631897
1493889460.5621579,16,0.692869246006012
1493889461.371005,17,0.6931846141815186
1493889462.1547322,18,0.6931318044662476
1493889462.9531066,19,0.6895819306373596
1493889463.7551537,20,0.6928967833518982
1493889464.5313067,21,0.6929110288619995
1493889465.337054,22,0.691642165184021
1493889466.1366906,23,0.6936893463134766
1493889466.9175534,24,0.689802348613739
1493889467.6972318,25,0.6918113231658936
1493889468.498493,26,0.6928969621658325
1493889469.2888873,27,0.6902716159820557
1493889470.0736964,28,0.6874669790267944
1493889470.8353574,29,0.6860556602478027
1493889471.6475146,30,0.6880100965499878
1493889472.451975,31,0.6843509674072266
1493889473.2568984,32,0.6856179237365723
1493889474.0551405,33,0.682453989982605
1493889474.820172,34,0.6849695444107056
1493889475.6162422,35,0.6785633563995361
1493889476.3973787,36,0.6813123226165771
1493889477.1912131,37,0.6795260906219482
1493889477.9765518,38,0.6794925928115845
1493889478.773451,39,0.6722792983055115
1493889479.5892818,40,0.6770505905151367
1493889480.4170277,41,0.6682034730911255
1493889481.2227213,42,0.6623287796974182
1493889482.0050108,43,0.6694257259368896
1493889482.7696402,44,0.6645085215568542
1493889483.5728319,45,0.6641018390655518
1493889484.3453817,46,0.6684359312057495
1493889485.1575391,47,0.6641126275062561
1493889485.962102,48,0.6570733189582825
1493889486.7522361,49,0.6316196322441101
1493889487.5348775,50,0.6555642485618591
1493889488.3272572,51,0.6531274318695068
1493889489.1283102,52,0.6570253372192383
1493889489.908591,53,0.6536379456520081
1493889490.7273877,54,0.6412129402160645
1493889491.5220687,55,0.6306626796722412
1493889492.3145037,56,0.6291250586509705
1493889493.1225975,57,0.6196801662445068
1493889493.8994741,58,0.6469060778617859
1493889494.7022622,59,0.5977746248245239
1493889495.4810586,60,0.5978296399116516
1493889496.2668257,61,0.6240062713623047
1493889497.0769067,62,0.5853491425514221
1493889497.86279,63,0.6223141551017761
1493889498.6402082,64,0.5571966767311096
1493889499.4320302,65,0.5868569016456604
1493889500.2212017,66,0.6016839146614075
1493889501.0241537,67,0.6339384913444519
1493889501.821394,68,0.5857261419296265
1493889502.6082463,69,0.5918292999267578
1493889503.4257545,70,0.5731260776519775
1493889504.2245672,71,0.5689828395843506
1493889505.030608,72,0.542517900466919
1493889505.8473983,73,0.5490467548370361
1493889506.638111,74,0.53343665599823
1493889507.3907232,75,0.5122843980789185
1493889508.186462,76,0.5056574940681458
1493889508.9814699,77,0.5144256353378296
1493889509.7472944,78,0.5254067778587341
1493889510.572619,79,0.4870119094848633
1493889511.3515422,80,0.5074000358581543
1493889512.1378882,81,0.5049867033958435
1493889512.9337993,82,0.5120447874069214
1493889513.7209342,83,0.46964967250823975
1493889514.5256097,84,0.4916156828403473
1493889515.334897,85,0.42860791087150574
1493889516.1322405,86,0.43706315755844116
1493889516.930902,87,0.42751118540763855
1493889517.7340493,88,0.4530227780342102
1493889518.5232503,89,0.39295846223831177
1493889519.3015604,90,0.3995501399040222
1493889520.1104734,91,0.3822280466556549
1493889520.8993528,92,0.38514530658721924
1493889521.6847053,93,0.3599902391433716
1493889522.4768908,94,0.3379729092121124
1493889523.2844272,95,0.3756095767021179
1493889524.0849156,96,0.3372970223426819
1493889524.8790095,97,0.34872084856033325
1493889525.66457,98,0.2872142195701599
1493889526.461943,99,0.28014248609542847
1493889527.2672691,100,0.2935754656791687
1493889528.0699935,101,0.3162623345851898
1493889528.8496668,102,0.263266384601593
1493889529.6346982,103,0.2793671488761902
1493889530.4157367,104,0.27699655294418335
1493889531.2366736,105,0.2581857442855835
1493889532.026863,106,0.25491923093795776
1493889532.8187218,107,0.24323157966136932
1493889533.6087384,108,0.24343249201774597
1493889534.3993006,109,0.26324206590652466
1493889535.197246,110,0.19900406897068024
1493889535.9640834,111,0.1701880693435669
1493889536.727969,112,0.2221771627664566
1493889537.5079818,113,0.20782965421676636
1493889538.286436,114,0.1869078278541565
1493889539.0402129,115,0.21212361752986908
1493889539.8265734,116,0.2231387495994568
1493889540.6049151,117,0.21684889495372772
1493889541.3728054,118,0.1319524496793747
1493889542.1306005,119,0.20511972904205322
1493889542.9118404,120,0.19410137832164764
1493889543.7039297,121,0.11338803172111511
1493889544.514494,122,0.1385757178068161
1493889545.2921803,123,0.12808340787887573
1493889546.070666,124,0.13395804166793823
1493889546.8708272,125,0.1249157264828682
1493889547.6608279,126,0.15012608468532562
1493889548.4761653,127,0.13753171265125275
1493889549.2582076,128,0.11128830164670944
1493889550.0218775,129,0.13994494080543518
1493889550.8196206,130,0.12512989342212677
1493889551.634892,131,0.09238132834434509
1493889552.4346342,132,0.10251885652542114
1493889553.2291358,133,0.08046984672546387
1493889554.0100965,134,0.06650890409946442
1493889554.799801,135,0.06813052296638489
1493889555.5902698,136,0.07881393283605576
1493889556.3682945,137,0.11178067326545715
1493889557.1521292,138,0.10398800671100616
1493889557.9344792,139,0.07427889108657837
1493889558.7247133,140,0.13467095792293549
1493889559.5267453,141,0.11472193896770477
1493889560.3091598,142,0.07959256321191788
1493889561.096931,143,0.09560920298099518
1493889561.890019,144,0.09074778854846954
1493889562.6878843,145,0.0816849023103714
1493889563.4834766,146,0.07280230522155762
1493889564.2682319,147,0.06749871373176575
1493889565.0326254,148,0.10732593387365341
1493889565.8447878,149,0.09542052447795868
1493889566.6394153,150,0.08566559851169586
1493889567.4184706,151,0.09740521013736725
1493889568.2159204,152,0.08088764548301697
1493889569.02582,153,0.08685476332902908
1493889569.817222,154,0.06482915580272675
1493889570.6081386,155,0.05949457734823227
1493889571.3901823,156,0.08748070895671844
1493889572.1515484,157,0.07578789442777634
1493889572.945693,158,0.058796998113393784
1493889573.752511,159,0.06838840246200562
1493889574.5342917,160,0.050776444375514984
1493889575.3179574,161,0.06579432636499405
1493889576.1093168,162,0.05650172755122185
1493889576.8915882,163,0.11377252638339996
1493889577.7111926,164,0.07260272651910782
1493889578.5058553,165,0.06062043085694313
1493889579.28236,166,0.07872781157493591
1493889580.070578,167,0.07934495061635971
1493889580.858843,168,0.06941394507884979
1493889581.6525378,169,0.06598469614982605
1493889582.4529614,170,0.08667449653148651
1493889583.2260168,171,0.08202590048313141
1493889584.0209882,172,0.06326763331890106
1493889584.8162193,173,0.046212516725063324
1493889585.592875,174,0.06965702027082443
1493889586.3831468,175,0.04280518740415573
1493889587.1584578,176,0.03997546434402466
1493889587.9519885,177,0.07583392411470413
1493889588.729587,178,0.031811874359846115
1493889589.517467,179,0.0930977538228035
1493889590.3041143,180,0.054199568927288055
1493889591.117659,181,0.06249243766069412
1493889591.9005356,182,0.04784032702445984
1493889592.6639986,183,0.028569050133228302
1493889593.4249709,184,0.08363448083400726
1493889594.2193375,185,0.07249374687671661
1493889595.0215478,186,0.04887651652097702
1493889595.8206592,187,0.08304901421070099
1493889596.6043963,188,0.04468116909265518
1493889597.383086,189,0.050536271184682846
1493889598.1756122,190,0.06889743357896805
1493889598.9393861,191,0.047352202236652374
1493889599.730449,192,0.060976024717092514
1493889600.5402594,193,0.04010281711816788
1493889601.339143,194,0.061378952115774155
1493889602.110192,195,0.08310141414403915
1493889602.919807,196,0.041371900588274
1493889603.768777,197,0.04526280611753464
1493889604.5604534,198,0.022269271314144135
1493889605.3284404,199,0.05352747440338135
1493889606.1209602,200,0.05068576708436012
1493889606.9612048,201,0.03325153887271881
1493889607.7488616,202,0.07132025808095932
1493889608.5240064,203,0.04085317999124527
1493889609.308153,204,0.03878035396337509
1493889610.0891767,205,0.020196551457047462
1493889610.8845778,206,0.050187863409519196
1493889611.6754763,207,0.03801693022251129
1493889612.459121,208,0.034153811633586884
1493889613.252421,209,0.03485830873250961
1493889614.0855408,210,0.04376695305109024
1493889614.8820596,211,0.038928233087062836
1493889615.6561291,212,0.06908554583787918
1493889616.4581113,213,0.027662284672260284
1493889617.2306411,214,0.06287844479084015
1493889618.0143054,215,0.040270403027534485
1493889618.8203623,216,0.03700609877705574
1493889619.6202714,217,0.02842799760401249
1493889620.3995986,218,0.0638304203748703
1493889621.245949,219,0.049686893820762634
1493889622.0352845,220,0.03176743537187576
1493889622.8054712,221,0.06875135004520416
1493889623.5965624,222,0.11783666908740997
1493889624.3858087,223,0.020968539640307426
1493889625.1523063,224,0.21596147119998932
1493889625.9322248,225,0.06580215692520142
1493889626.7416117,226,0.06730322539806366
1493889627.5111554,227,0.07320170104503632
1493889628.3050385,228,0.12684129178524017
1493889629.091819,229,0.035857122391462326
1493889629.8784165,230,0.14966900646686554
1493889630.7384224,231,0.017578840255737305
1493889631.5601225,232,0.02541196718811989
1493889632.3563402,233,0.03310271352529526
1493889633.155447,234,0.05495099723339081
1493889634.0425184,235,0.11777020245790482
1493889634.832371,236,0.05702127516269684
1493889635.6360202,237,0.05514024198055267
1493889636.4067135,238,0.11815982311964035
1493889637.1766593,239,0.05775389447808266
1493889637.9564528,240,0.05086936429142952
1493889638.7341661,241,0.0263537485152483
1493889639.5338163,242,0.06091282516717911
1493889640.3213482,243,0.15316760540008545
1493889641.1191008,244,0.07730402052402496
1493889641.9291935,245,0.06260224431753159
1493889642.8359919,246,0.10883976519107819
1493889643.652643,247,0.06211378797888756
1493889644.4362054,248,0.026013799011707306
1493889645.2160563,249,0.0644008070230484
1493889646.0153837,250,0.1507693976163864
1493889646.8335607,251,0.030283333733677864
1493889647.6249378,252,0.08567816764116287
1493889648.4182386,253,0.05941324308514595
1493889649.2045023,254,0.04918248951435089
1493889649.9814532,255,0.03475223109126091
1493889650.7950468,256,0.03772372007369995
1493889651.587153,257,0.02149299718439579
1493889652.3939629,258,0.0464039072394371
1493889653.1821506,259,0.0422402061522007
1493889653.9993153,260,0.045842185616493225
1493889654.8182504,261,0.0318293422460556
1493889655.633406,262,0.04722486063838005
1493889656.4130077,263,0.020909510552883148
1493889657.2065423,264,0.04426833242177963
1493889658.0069363,265,0.030037682503461838
1493889658.8128202,266,0.06434577703475952
1493889659.7192128,267,0.043333809822797775
1493889660.6226797,268,0.02941480092704296
1493889661.4891016,269,0.03638548403978348
1493889662.3745217,270,0.04090204834938049
1493889663.2592077,271,0.04586217552423477
1493889664.1478152,272,0.03166671469807625
1493889665.0518384,273,0.07327701151371002
1493889665.9491231,274,0.04362872987985611
1493889666.8370967,275,0.0368981659412384
1493889667.747858,276,0.08691762387752533
1493889668.6344595,277,0.03536355495452881
1493889669.5451443,278,0.013111978769302368
1493889670.444408,279,0.05111896991729736
1493889671.3220973,280,0.09120502322912216
1493889672.2135327,281,0.06899473816156387
1493889673.105615,282,0.07290422171354294
1493889673.990813,283,0.02216774970293045
1493889674.8908277,284,0.03657187521457672
1493889675.7662485,285,0.032105401158332825
1493889676.6737843,286,0.01973901130259037
1493889677.591241,287,0.046810682862997055
1493889678.4945173,288,0.01049890648573637
1493889679.3851025,289,0.02407032996416092
1493889680.3045282,290,0.01899898424744606
1493889681.1992502,291,0.023089898750185966
1493889682.0805104,292,0.05550948902964592
1493889682.9681804,293,0.03700784221291542
1493889683.8587685,294,0.015305048786103725
1493889684.755439,295,0.032823119312524796
1493889685.652558,296,0.04693116620182991
1493889686.5394735,297,0.025562187656760216
1493889687.4346495,298,0.02225995436310768
1493889688.3522007,299,0.06892652064561844
1493889689.2627573,300,0.042278289794921875
1493889690.2421072,301,0.03170371428132057
1493889691.1348264,302,0.05590901896357536
1493889692.020154,303,0.02480432204902172
1493889692.9075322,304,0.0411059707403183
1493889693.8102095,305,0.07292969524860382
1493889694.6949995,306,0.06903842091560364
1493889695.5779545,307,0.021032359451055527
1493889696.4733331,308,0.020855847746133804
1493889697.3873806,309,0.021001175045967102
1493889698.3123465,310,0.03498992696404457
1493889699.2270966,311,0.046624694019556046
1493889700.1335573,312,0.027808725833892822
1493889701.0451145,313,0.02185049280524254
1493889701.952415,314,0.03599158301949501
1493889702.834512,315,0.033769428730010986
1493889703.7058635,316,0.022983938455581665
1493889704.582684,317,0.0297474954277277
1493889705.489912,318,0.04085119813680649
1493889706.3959289,319,0.03148462995886803
1493889707.3005729,320,0.03938596323132515
1493889708.166529,321,0.037800706923007965
1493889709.0859747,322,0.016227437183260918
1493889709.976907,323,0.02561648190021515
1493889710.8696032,324,0.030400574207305908
1493889711.75278,325,0.011177501641213894
1493889712.6577196,326,0.02245064452290535
1493889713.5322511,327,0.05451023206114769
1493889714.425818,328,0.026888543739914894
1493889715.3297575,329,0.08501170575618744
1493889716.2285411,330,0.036391034722328186
1493889717.1276124,331,0.030402766540646553
1493889718.022689,332,0.03288237750530243
1493889718.9216259,333,0.10442321002483368
1493889719.8096538,334,0.07406053692102432
1493889720.7218993,335,0.07179982960224152
1493889721.6217957,336,0.038800716400146484
1493889722.542337,337,0.04651582986116409
1493889723.456031,338,0.017391592264175415
1493889724.350536,339,0.15815258026123047
1493889725.2440736,340,0.05967968329787254
1493889726.1491818,341,0.04082417115569115
1493889727.0300615,342,0.13577942550182343
1493889727.9385402,343,0.12121123820543289
1493889728.8204787,344,0.01696661487221718
1493889729.7141895,345,0.05555170774459839
1493889730.6094005,346,0.025298016145825386
1493889731.498128,347,0.029591001570224762
1493889732.4149036,348,0.010215533897280693
1493889733.320061,349,0.03323553875088692
1493889734.2153156,350,0.06523305177688599
1493889735.126809,351,0.019456814974546432
1493889736.0233486,352,0.02823091484606266
1493889736.9323256,353,0.05890165641903877
1493889737.8226714,354,0.008384770713746548
1493889738.7257235,355,0.07635822892189026
1493889739.620354,356,0.032122764736413956
1493889740.508312,357,0.0633159652352333
1493889741.4122238,358,0.12473747134208679
1493889742.3398263,359,0.017376026138663292
1493889743.2443235,360,0.021219532936811447
1493889744.1284363,361,0.026477281004190445
1493889745.0275946,362,0.030129164457321167
1493889745.926943,363,0.20444893836975098
1493889746.8342674,364,0.03767722472548485
1493889747.7219653,365,0.1953406184911728
1493889748.6153584,366,0.07156886160373688
1493889749.5130336,367,0.05915229767560959
1493889750.422736,368,0.03766348958015442
1493889751.3171875,369,0.057618800550699234
1493889752.2117326,370,0.16479793190956116
1493889753.140121,371,0.06592721492052078
1493889754.0118237,372,0.02375200390815735
1493889754.88159,373,0.06102883070707321
1493889755.7896585,374,0.03940474987030029
1493889756.680751,375,0.1089218258857727
1493889757.5885656,376,0.03271918371319771
1493889758.4659228,377,0.023029383271932602
1493889759.355171,378,0.023643147200345993
1493889760.2332149,379,0.1152026504278183
1493889761.098605,380,0.058249227702617645
1493889761.9765005,381,0.035731520503759384
1493889762.8688667,382,0.06200708821415901
1493889763.7742448,383,0.053729064762592316
1493889764.6602144,384,0.06511694192886353
1493889765.5533535,385,0.030085697770118713
1493889766.4370103,386,0.032531581819057465
1493889767.3239958,387,0.052199676632881165
1493889768.2227561,388,0.049088649451732635
1493889769.1198087,389,0.036500491201877594
1493889770.0282369,390,0.02488807402551174
1493889770.9530785,391,0.0639011561870575
1493889771.8444836,392,0.02543671801686287
1493889772.7303135,393,0.02281225100159645
1493889773.6106153,394,0.03501194342970848
1493889774.5002217,395,0.008986703120172024
1493889775.3843188,396,0.051289886236190796
1493889776.2822342,397,0.024827755987644196
1493889777.1857023,398,0.03768084943294525
1493889778.0691545,399,0.046023618429899216
1493889778.979483,400,0.007195242214947939
1493889779.9202492,401,0.019783392548561096
1493889780.8293266,402,0.0398058220744133
1493889781.7366807,403,0.02584611438214779
1493889782.6293957,404,0.04562882333993912
1493889783.5436513,405,0.03253849595785141
1493889784.4608097,406,0.044026926159858704
1493889785.3640234,407,0.06253959238529205
1493889786.2781954,408,0.05711447447538376
1493889787.1776142,409,0.08296942710876465
1493889788.0564923,410,0.014411897398531437
1493889788.9533749,411,0.024980735033750534
1493889789.8622673,412,0.02011851593852043
1493889790.759239,413,0.03046424686908722
1493889791.6662068,414,0.041372790932655334
1493889792.5793827,415,0.010416490957140923
1493889793.4841418,416,0.0810358002781868
1493889794.3700278,417,0.01949465274810791
1493889795.284127,418,0.02554839290678501
1493889796.1833446,419,0.07383301109075546
1493889797.055085,420,0.04640411213040352
1493889797.9396071,421,0.032845478504896164
1493889798.851652,422,0.06641630828380585
1493889799.737961,423,0.043620187789201736
1493889800.6514351,424,0.02660314179956913
1493889801.5414224,425,0.055808424949645996
1493889802.4244344,426,0.014753536321222782
1493889803.3157592,427,0.025353116914629936
1493889804.20608,428,0.04948987066745758
1493889805.0722227,429,0.03262017294764519
1493889805.9725904,430,0.0324225127696991
1493889806.8736718,431,0.014528208412230015
1493889807.7715485,432,0.028541583567857742
1493889808.6498523,433,0.014397240243852139
1493889809.5422137,434,0.014906138181686401
1493889810.4237826,435,0.04791694134473801
1493889811.324157,436,0.059074241667985916
1493889812.2065153,437,0.025489412248134613
1493889813.0925434,438,0.033961568027734756
1493889813.983963,439,0.018561940640211105
1493889814.871516,440,0.03254801034927368
1493889815.7599673,441,0.0177322905510664
1493889816.6419024,442,0.04863191768527031
1493889817.5273323,443,0.01003025658428669
1493889818.4386997,444,0.03216322138905525
1493889819.3290696,445,0.03429917246103287
1493889820.2107396,446,0.07621809840202332
1493889821.1075952,447,0.03696702420711517
1493889822.0005274,448,0.014654062688350677
1493889822.882792,449,0.023147335276007652
1493889823.7756407,450,0.031360723078250885
1493889824.6608884,451,0.03396253660321236
1493889825.5596256,452,0.0526229627430439
1493889826.4737494,453,0.0247748214751482
1493889827.3661416,454,0.03551650792360306
1493889828.2667909,455,0.030446983873844147
1493889829.1777687,456,0.13693676888942719
1493889830.081679,457,0.01618950627744198
1493889830.9898355,458,0.01975502446293831
1493889831.8655105,459,0.08922311663627625
1493889832.7521503,460,0.22748656570911407
1493889833.6560254,461,0.030593067407608032
1493889834.5601811,462,0.03678477928042412
1493889835.4639132,463,0.05223110318183899
1493889836.3405902,464,0.036730341613292694
1493889837.225975,465,0.09826990962028503
1493889838.1355278,466,0.05162282660603523
1493889839.0511816,467,0.028906654566526413
1493889839.955198,468,0.031473465263843536
1493889840.8618886,469,0.19152124226093292
1493889841.7607636,470,0.09869575500488281
1493889842.6420336,471,0.12509922683238983
1493889843.5357554,472,0.047307007014751434
1493889844.4285953,473,0.03857480734586716
1493889845.3055139,474,0.10473252832889557
1493889846.2141535,475,0.05811973661184311
1493889847.0984766,476,0.07843724638223648
1493889847.9841418,477,0.02523604966700077
1493889848.8879442,478,0.13742464780807495
1493889849.7906027,479,0.04672490060329437
1493889850.6803706,480,0.028101526200771332
1493889851.5769212,481,0.021228991448879242
1493889852.4739127,482,0.11210267245769501
1493889853.3513792,483,0.07706160843372345
1493889854.2272801,484,0.04052262753248215
1493889855.1148143,485,0.03064684383571148
1493889856.0060103,486,0.13597321510314941
1493889856.8837519,487,0.09134741872549057
1493889857.7789974,488,0.024231093004345894
1493889858.6881278,489,0.03837888315320015
1493889859.5871794,490,0.054834768176078796
1493889860.4617777,491,0.04766864702105522
1493889861.343031,492,0.05539444088935852
1493889862.2308326,493,0.05835270509123802
1493889863.1368484,494,0.026888586580753326
1493889864.0525758,495,0.0571565255522728
1493889864.9432251,496,0.02093135192990303
1493889865.8470993,497,0.038913726806640625
1493889866.7491837,498,0.050171609967947006
1493889867.64272,499,0.053432662039995193
1493889868.5736496,500,0.03501186892390251
1493889869.558984,501,0.021190209314227104
1493889870.4555593,502,0.050729263573884964
1493889871.3368478,503,0.07328736782073975
1493889872.2402804,504,0.12962757050991058
1493889873.1453743,505,0.02194349654018879
1493889874.0593767,506,0.0635060966014862
1493889874.959172,507,0.08627703040838242
1493889875.8592618,508,0.05660431832075119
1493889876.7738137,509,0.05759156122803688
1493889877.665687,510,0.04930189624428749
1493889878.5559664,511,0.00795109011232853
1493889879.4505596,512,0.05537620931863785
1493889880.3658905,513,0.11560667306184769
1493889881.2433999,514,0.07463467866182327
1493889882.1334867,515,0.022189386188983917
1493889883.0488093,516,0.07710956782102585
1493889883.9328418,517,0.13288716971874237
1493889884.813591,518,0.0961214154958725
1493889885.6914728,519,0.021010689437389374
1493889886.6186168,520,0.04731060564517975
1493889887.4932892,521,0.057239703834056854
1493889888.3719537,522,0.04707861691713333
1493889889.2553444,523,0.02440655790269375
1493889890.1637886,524,0.025596680119633675
1493889891.0694985,525,0.03354577720165253
1493889891.9837356,526,0.06985976547002792
1493889892.8627918,527,0.04414241388440132
1493889893.7553253,528,0.03671230375766754
1493889894.58691,529,0.02711637131869793
1493889895.3557224,530,0.057682015001773834
1493889896.1396215,531,0.03852779418230057
1493889896.9300535,532,0.016063982620835304
1493889897.7123291,533,0.03091583400964737
1493889898.4910486,534,0.013619082979857922
1493889899.2750244,535,0.0284575168043375
1493889900.047221,536,0.028120510280132294
1493889900.8358164,537,0.028296126052737236
1493889901.6302423,538,0.027454566210508347
1493889902.3985856,539,0.012687202543020248
1493889903.1792436,540,0.01646266132593155
1493889903.9781613,541,0.017091790214180946
1493889904.777528,542,0.014772584661841393
1493889905.5464308,543,0.02220730483531952
1493889906.3501794,544,0.027758898213505745
1493889907.1265483,545,0.07333927601575851
1493889907.9088237,546,0.03604354336857796
1493889908.682801,547,0.03031149134039879
1493889909.4566405,548,0.0409805104136467
1493889910.2265627,549,0.025142883881926537
1493889911.0126457,550,0.03364431485533714
1493889911.8097506,551,0.030390482395887375
1493889912.5856657,552,0.03872358053922653
1493889913.3604329,553,0.024515435099601746
1493889914.139804,554,0.037755440920591354
1493889914.9294732,555,0.022648271173238754
1493889915.7230358,556,0.04465280473232269
1493889916.508058,557,0.05396433174610138
1493889917.2786858,558,0.02682042494416237
1493889918.0649388,559,0.01945553906261921
1493889918.888479,560,0.020816784352064133
1493889919.6691978,561,0.027604196220636368
1493889920.4385018,562,0.003119988366961479
1493889921.202456,563,0.030648352578282356
1493889922.0095868,564,0.05371606722474098
1493889922.7953663,565,0.04654339328408241
1493889923.5956314,566,0.033559080213308334
1493889924.3819776,567,0.0139321219176054
1493889925.1656897,568,0.020911265164613724
1493889925.9558444,569,0.027901649475097656
1493889926.7449186,570,0.03937937691807747
1493889927.528543,571,0.01124566514045
1493889928.3130503,572,0.013002827763557434
1493889929.0952322,573,0.13200494647026062
1493889929.8852062,574,0.023460032418370247
1493889930.6620698,575,0.013991091400384903
1493889931.451376,576,0.026186669245362282
1493889932.2497373,577,0.03132368624210358
1493889933.0407104,578,0.048670444637537
1493889933.8400533,579,0.016980689018964767
1493889934.611706,580,0.023458711802959442
1493889935.4017031,581,0.021520771086215973
1493889936.1973126,582,0.005077186971902847
1493889936.9998412,583,0.018450606614351273
1493889937.796269,584,0.01957252435386181
1493889938.5798414,585,0.030757779255509377
1493889939.369856,586,0.04801013320684433
1493889940.1495605,587,0.038264572620391846
1493889940.9472795,588,0.03793879225850105
1493889941.723332,589,0.01875087432563305
1493889942.5391088,590,0.0388762541115284
1493889943.3324077,591,0.044926684349775314
1493889944.1412396,592,0.02683945558965206
1493889944.9275231,593,0.03222311660647392
1493889945.781342,594,0.017575768753886223
1493889946.588404,595,0.04603656381368637
1493889947.383085,596,0.059664759784936905
1493889948.20985,597,0.035942330956459045
1493889949.0134292,598,0.023984355852007866
1493889949.822305,599,0.02839047461748123
1493889950.601517,600,0.016895843669772148
1493889951.4486613,601,0.03388863056898117
1493889952.2413733,602,0.04504904896020889
1493889953.050018,603,0.05253627523779869
1493889953.8311381,604,0.01132330670952797
1493889954.605596,605,0.014266123063862324
1493889955.381967,606,0.042111724615097046
1493889956.1587472,607,0.05673517286777496
1493889956.9465275,608,0.014604972675442696
1493889957.7215137,609,0.010658650659024715
1493889958.5071433,610,0.03677535057067871
1493889959.291508,611,0.1603907346725464
1493889960.0782895,612,0.0391082689166069
1493889960.8581114,613,0.027480725198984146
1493889961.6414719,614,0.040301401168107986
1493889962.4355605,615,0.09825624525547028
1493889963.2304149,616,0.44939374923706055
1493889964.027655,617,0.03226398676633835
1493889964.8056016,618,0.11572565138339996
1493889965.5921764,619,0.08755137026309967
1493889966.3708062,620,0.4125119745731354
1493889967.1622493,621,0.07270355522632599
1493889967.9516282,622,0.1295146495103836
1493889968.7281811,623,0.31474655866622925
1493889969.5076392,624,0.2830256521701813
1493889970.29527,625,0.08204924315214157
1493889971.0789528,626,0.0375693216919899
1493889971.8547018,627,0.13376617431640625
1493889972.647307,628,0.15396451950073242
1493889973.4234817,629,0.09917682409286499
1493889974.211054,630,0.10509005188941956
1493889974.999207,631,0.04108747839927673
1493889975.7825885,632,0.06691519170999527
1493889976.5646744,633,0.14471057057380676
1493889977.3520715,634,0.18333932757377625
1493889978.1417587,635,0.14764145016670227
1493889978.9358175,636,0.02696007862687111
1493889979.7015965,637,0.08818637579679489
1493889980.4861314,638,0.09318076819181442
1493889981.2855005,639,0.1576813906431198
1493889982.093761,640,0.058339234441518784
1493889982.870174,641,0.027514053508639336
1493889983.651897,642,0.021787522360682487
1493889984.4403968,643,0.07922419160604477
1493889985.220941,644,0.06862814724445343
1493889986.0037217,645,0.01495378464460373
1493889986.7827811,646,0.09919025748968124
1493889987.5765297,647,0.03903951123356819
1493889988.3668551,648,0.02582831121981144
1493889989.1416504,649,0.06551657617092133
1493889989.9237487,650,0.05347122624516487
1493889990.6998434,651,0.025124788284301758
1493889991.4917345,652,0.03326306864619255
1493889992.2829618,653,0.030549662187695503
1493889993.0721214,654,0.08348846435546875
1493889993.8553655,655,0.027206681668758392
1493889994.6408083,656,0.023541955277323723
1493889995.4435687,657,0.0278305783867836
1493889996.2240486,658,0.0350634828209877
1493889997.0126243,659,0.025127366185188293
1493889997.7889879,660,0.025730593129992485
1493889998.5807276,661,0.030957166105508804
1493889999.3760405,662,0.02617104910314083
1493890000.175523,663,0.01657807268202305
1493890000.9532619,664,0.04929059371352196
1493890001.7547657,665,0.028331901878118515
1493890002.5676966,666,0.02723422646522522
1493890003.3819282,667,0.051701970398426056
1493890004.1755762,668,0.028546100482344627
1493890004.9589345,669,0.02812274359166622
1493890005.7640824,670,0.024334963411092758
1493890006.5357015,671,0.02237977646291256
1493890007.343752,672,0.04321662709116936
1493890008.1280048,673,0.04575567692518234
1493890008.9159384,674,0.05345383659005165
1493890009.7080317,675,0.01789163239300251
1493890010.5141835,676,0.04432043060660362
1493890011.311729,677,0.00826682336628437
1493890012.120313,678,0.042757708579301834
1493890012.9133043,679,0.03147238492965698
1493890013.7268443,680,0.02254522405564785
1493890014.5284781,681,0.016193173825740814
1493890015.3339283,682,0.04273118078708649
1493890016.1445746,683,0.02261367067694664
1493890016.9380608,684,0.024843914434313774
1493890017.7321985,685,0.020650532096624374
1493890018.5346365,686,0.023098204284906387
1493890019.3271396,687,0.019670449197292328
1493890020.1443017,688,0.05991743505001068
1493890020.9243326,689,0.02655528485774994
1493890021.7074308,690,0.032440319657325745
1493890022.497912,691,0.05064798891544342
1493890023.2978926,692,0.04053940623998642
1493890024.087566,693,0.024950508028268814
1493890024.85291,694,0.019650420174002647
1493890025.6290233,695,0.033818114548921585
1493890026.4067707,696,0.017848379909992218
1493890027.198003,697,0.057832252234220505
1493890027.9939687,698,0.04131591320037842
1493890028.7972977,699,0.010675357654690742
1493890029.582522,700,0.03005644679069519
1493890030.4198074,701,0.03650409355759621
1493890031.2000446,702,0.061772942543029785
1493890031.9757273,703,0.021685829386115074
1493890032.7596593,704,0.03287824988365173
1493890033.556516,705,0.010149173438549042
1493890034.3422675,706,0.03034578636288643
1493890035.116279,707,0.09759144484996796
1493890035.8954926,708,0.02920086495578289
1493890036.6705616,709,0.040235735476017
1493890037.4539676,710,0.04162096977233887
1493890038.251385,711,0.05674932524561882
1493890039.049416,712,0.09107577055692673
1493890039.8385048,713,0.03443505987524986
1493890040.610057,714,0.0212106890976429
1493890041.3962505,715,0.011506608687341213
1493890042.1889298,716,0.1197231188416481
1493890042.9766724,717,0.04828720539808273
1493890043.7561617,718,0.03603053838014603
1493890044.5401864,719,0.02803737111389637
1493890045.329462,720,0.061016157269477844
1493890046.0979178,721,0.042235638946294785
1493890046.876289,722,0.07294103503227234
1493890047.6739056,723,0.04696911573410034
1493890048.4582777,724,0.044549360871315
1493890049.246033,725,0.020491700619459152
1493890050.031392,726,0.03845737501978874
1493890050.817543,727,0.03586636856198311
1493890051.6043298,728,0.03675321489572525
1493890052.3868818,729,0.016783814877271652
1493890053.183082,730,0.02209189347922802
1493890053.9577098,731,0.035554464906454086
1493890054.7453578,732,0.06293114274740219
1493890055.551858,733,0.028959572315216064
1493890056.3271208,734,0.007721280679106712
1493890057.0993943,735,0.04524857550859451
1493890057.8858569,736,0.026055116206407547
1493890058.6676402,737,0.03820754215121269
1493890059.4522822,738,0.04187523201107979
1493890060.2549744,739,0.01917649805545807
1493890061.030717,740,0.04388168454170227
1493890061.8209202,741,0.044912803918123245
1493890062.613154,742,0.021909143775701523
1493890063.3933659,743,0.029376154765486717
1493890064.171693,744,0.028049198910593987
1493890064.9661412,745,0.025283366441726685
1493890065.756825,746,0.02957274578511715
1493890066.550822,747,0.025072503834962845
1493890067.3312674,748,0.017594043165445328
1493890068.1092918,749,0.019352255389094353
1493890068.9048667,750,0.04885964095592499
1493890069.692772,751,0.03765883296728134
1493890070.4932785,752,0.04384704306721687
1493890071.295478,753,0.022199368104338646
1493890072.082562,754,0.040215421468019485
1493890072.8750114,755,0.033071327954530716
1493890073.6623845,756,0.008814577013254166
1493890074.4598014,757,0.02132190763950348
1493890075.24054,758,0.029792657122015953
1493890076.035164,759,0.03397660329937935
1493890076.8335562,760,0.03141973540186882
1493890077.6236792,761,0.029190244153141975
1493890078.420407,762,0.012922389432787895
1493890079.1938338,763,0.014334605075418949
1493890079.979,764,0.048748571425676346
1493890080.7762306,765,0.019557779654860497
1493890081.5679882,766,0.014579284936189651
1493890082.3935924,767,0.04657575488090515
1493890083.166089,768,0.025923704728484154
1493890083.9541082,769,0.02290588803589344
1493890084.766829,770,0.023804428055882454
1493890085.55348,771,0.017846282571554184
1493890086.3311074,772,0.007163414265960455
1493890087.1072206,773,0.02120831608772278
1493890087.9028447,774,0.02640634775161743
1493890088.6967013,775,0.02868824452161789
1493890089.497649,776,0.024931006133556366
1493890090.2843487,777,0.03307762369513512
1493890091.082991,778,0.015536747872829437
1493890091.9000673,779,0.03734426945447922
1493890092.6995568,780,0.030319970101118088
1493890093.4966412,781,0.027968335896730423
1493890094.3034418,782,0.03033934161067009
1493890095.1336884,783,0.014473426155745983
1493890095.93792,784,0.0048839021474123
1493890096.7798831,785,0.028789740055799484
1493890097.6028547,786,0.040084678679704666
1493890098.4147964,787,0.01794961467385292
1493890099.2477245,788,0.009854070842266083
1493890100.0330398,789,0.018275266513228416
1493890100.8471127,790,0.02330022305250168
1493890101.6575832,791,0.02189597673714161
1493890102.4394119,792,0.022044122219085693
1493890103.2195833,793,0.013406850397586823
1493890103.9921489,794,0.016123250126838684
1493890104.783481,795,0.022605208680033684
1493890105.5774133,796,0.008453513495624065
1493890106.3494556,797,0.0092378631234169
1493890107.1418033,798,0.03819195181131363
1493890107.9240391,799,0.023342734202742577
1493890108.7073524,800,0.031037593260407448
1493890109.5519462,801,0.011346121318638325
1493890110.3233552,802,0.02225065790116787
1493890111.1053655,803,0.015957456082105637
1493890111.8909404,804,0.028137605637311935
1493890112.6856914,805,0.021619539707899094
1493890113.4702773,806,0.02287692204117775
1493890114.2410877,807,0.01841784454882145
1493890115.0154912,808,0.01542462594807148
1493890115.7963576,809,0.017735537141561508
1493890116.5815427,810,0.028850415721535683
1493890117.35691,811,0.016017328947782516
1493890118.1507123,812,0.026678357273340225
1493890118.9418206,813,0.025214381515979767
1493890119.71968,814,0.016365323215723038
1493890120.500598,815,0.02240634895861149
1493890121.2729657,816,0.01638188585639
1493890122.0445492,817,0.008543665520846844
1493890122.8293765,818,0.018022211268544197
1493890123.6129203,819,0.0196908600628376
1493890124.3898356,820,0.02007109299302101
1493890125.1709502,821,0.020045625045895576
1493890125.9658506,822,0.017507582902908325
1493890126.7651994,823,0.011966780759394169
1493890127.565222,824,0.03358690068125725
1493890128.3281858,825,0.03457606956362724
1493890129.1148565,826,0.014710545539855957
1493890129.898616,827,0.021952137351036072
1493890130.6839962,828,0.004450136795639992
1493890131.4597347,829,0.013244549743831158
1493890132.2458875,830,0.030674608424305916
1493890133.0362122,831,0.011747350916266441
1493890133.8241274,832,0.01260997261852026
1493890134.5972757,833,0.017238100990653038
1493890135.363483,834,0.04052916169166565
1493890136.1497715,835,0.022569289430975914
1493890136.9355798,836,0.025356367230415344
1493890137.7071939,837,0.03674289211630821
1493890138.4736137,838,0.022965338081121445
1493890139.2659576,839,0.06052389740943909
1493890140.0463157,840,0.01734522357583046
1493890140.835609,841,0.030495770275592804
1493890141.6169806,842,0.030832501128315926
1493890142.3838756,843,0.09172192215919495
1493890143.1688673,844,0.029421063140034676
1493890143.9608111,845,0.04242943227291107
1493890144.7552376,846,0.14453814923763275
1493890145.5257466,847,0.021738186478614807
1493890146.3072255,848,0.017203424125909805
1493890147.0880685,849,0.03983157128095627
1493890147.8703597,850,0.02904532477259636
1493890148.6533475,851,0.013446306809782982
1493890149.4247732,852,0.07681439071893692
1493890150.2061,853,0.02281586080789566
1493890151.0007074,854,0.06168889254331589
1493890151.784212,855,0.022863224148750305
1493890152.5732493,856,0.009839583188295364
1493890153.3607244,857,0.04221973568201065
1493890154.150848,858,0.029031777754426003
1493890154.9340465,859,0.025016341358423233
1493890155.6973157,860,0.0116735165938735
1493890156.4732494,861,0.07032635062932968
1493890157.26114,862,0.07868915796279907
1493890158.042452,863,0.07279404997825623
1493890158.834207,864,0.023881686851382256
1493890159.6267343,865,0.025149261578917503
1493890160.397239,866,0.05845505744218826
1493890161.1890059,867,0.021779673174023628
1493890161.973592,868,0.03559208661317825
1493890162.7651446,869,0.016291752457618713
1493890163.5241666,870,0.01130486000329256
1493890164.3093512,871,0.03292148560285568
1493890165.0854661,872,0.039924055337905884
1493890165.8758092,873,0.03004312887787819
1493890166.6515856,874,0.06896761059761047
1493890167.4265273,875,0.058314114809036255
1493890168.2167196,876,0.007157163694500923
1493890169.0079105,877,0.015282987616956234
1493890169.7980418,878,0.020121723413467407
1493890170.5709462,879,0.051063425838947296
1493890171.334245,880,0.03366420790553093
1493890172.11342,881,0.016375714913010597
1493890172.9070928,882,0.09880311787128448
1493890173.708296,883,0.01596255600452423
1493890174.474652,884,0.016640685498714447
1493890175.2527437,885,0.02882760390639305
1493890176.025161,886,0.01769983395934105
1493890176.8129687,887,0.02818315103650093
1493890177.5911129,888,0.018641699105501175
1493890178.377098,889,0.020371945574879646
1493890179.177047,890,0.025999892503023148
1493890179.9617274,891,0.02128554880619049
1493890180.7423222,892,0.023215966299176216
1493890181.5249279,893,0.026377089321613312
1493890182.3251698,894,0.026122212409973145
1493890183.110043,895,0.016434133052825928
1493890183.8970182,896,0.028249401599168777
1493890184.6619623,897,0.05598840489983559
1493890185.4411528,898,0.04364605247974396
1493890186.235774,899,0.0101679852232337
1493890187.0251431,900,0.02115754410624504
1493890187.8828413,901,0.020769527181982994
1493890188.6623669,902,0.03098631091415882
1493890189.4441936,903,0.02431098371744156
1493890190.2394874,904,0.04623153433203697
1493890191.0475671,905,0.011063553392887115
1493890191.833518,906,0.02140090800821781
1493890192.6249573,907,0.012196533381938934
1493890193.4106572,908,0.01869806833565235
1493890194.208476,909,0.019069138914346695
1493890195.0150905,910,0.018852030858397484
1493890195.8140314,911,0.015577729791402817
1493890196.5884037,912,0.018527565523982048
1493890197.420739,913,0.017940249294042587
1493890198.254445,914,0.015411989763379097
1493890199.073918,915,0.00785350613296032
1493890199.8731608,916,0.006629439070820808
1493890200.6630347,917,0.019139017909765244
1493890201.4437227,918,0.02019079588353634
1493890202.2395082,919,0.02766762673854828
1493890203.0384288,920,0.00984961912035942
1493890203.8459249,921,0.050632450729608536
1493890204.640637,922,0.0204206183552742
1493890205.429589,923,0.020664673298597336
1493890206.2243428,924,0.04240432381629944
1493890207.04691,925,0.06596443057060242
1493890207.8832407,926,0.005147411022335291
1493890208.701914,927,0.025166213512420654
1493890209.4956722,928,0.025784965604543686
1493890210.2945461,929,0.03479853644967079
1493890211.0972562,930,0.05889429897069931
1493890211.8874152,931,0.0012403405271470547
1493890212.6680503,932,0.11427143961191177
1493890213.4593704,933,0.008046548813581467
1493890214.2764194,934,0.012608496472239494
1493890215.0732782,935,0.03713853657245636
1493890215.867439,936,0.01617727428674698
1493890216.6314895,937,0.020483024418354034
1493890217.4108243,938,0.007706962525844574
1493890218.2235742,939,0.004921491723507643
1493890219.031715,940,0.01833926886320114
1493890219.8264387,941,0.007453418802469969
1493890220.608402,942,0.012218733318150043
1493890221.4044254,943,0.02871657907962799
1493890222.1916907,944,0.0061812251806259155
1493890222.9919302,945,0.012261087074875832
1493890223.76014,946,0.016336554661393166
1493890224.5448241,947,0.019541852176189423
1493890225.357108,948,0.017310403287410736
1493890226.1430743,949,0.023830782622098923
1493890226.9344244,950,0.019373951479792595
1493890227.7109902,951,0.006601022556424141
1493890228.518786,952,0.01803155615925789
1493890229.3094275,953,0.02911798655986786
1493890230.105097,954,0.021454324945807457
1493890230.8752658,955,0.03780669346451759
1493890231.655158,956,0.013691659085452557
1493890232.4478104,957,0.05604588985443115
1493890233.2573624,958,0.02802121452987194
1493890234.046868,959,0.0010348520008847117
1493890234.8491893,960,0.05603182315826416
1493890235.6344383,961,0.010477817617356777
1493890236.4478362,962,0.0764462798833847
1493890237.227093,963,0.048447489738464355
1493890238.006536,964,0.06570016592741013
1493890238.7833002,965,0.008628139272332191
1493890239.5707748,966,0.05966572090983391
1493890240.3500292,967,0.01285539660602808
1493890241.1518273,968,0.03884241729974747
1493890241.9347937,969,0.12022455781698227
1493890242.7152205,970,0.022070882841944695
1493890243.5000322,971,0.009338155388832092
1493890244.2953112,972,0.012717185541987419
1493890245.0847354,973,0.09579778462648392
1493890245.8501318,974,0.07703498005867004
1493890246.622243,975,0.026861635968089104
1493890247.4072173,976,0.05074051767587662
1493890248.200437,977,0.03364222124218941
1493890248.9675372,978,0.014679507352411747
1493890249.7510996,979,0.012004129588603973
1493890250.5162609,980,0.007718252949416637
1493890251.2940927,981,0.028009355068206787
1493890252.0678651,982,0.009488744661211967
1493890252.8453488,983,0.07601027190685272
1493890253.628158,984,0.05321509763598442
1493890254.4234776,985,0.016763681545853615
1493890255.1990871,986,0.009551224298775196
1493890255.960869,987,0.07393000274896622
1493890256.7581575,988,0.008767180144786835
1493890257.5376537,989,0.00912576075643301
1493890258.3477771,990,0.08294403553009033
1493890259.1170714,991,0.08170248568058014
1493890259.889061,992,0.046348847448825836
1493890260.6802235,993,0.03708887845277786
1493890261.4602234,994,0.15618231892585754
1493890262.2411683,995,0.04219244420528412
1493890263.0110521,996,0.011401690542697906
1493890263.7867482,997,0.08219214528799057
1493890264.5763962,998,0.01600605808198452
1493890265.3481836,999,0.0403173603117466


==> results/run_copy-gru-run_1,tag_loss.csv <==
Wall time,Step,Value
1493540479.3582218,18,8555.625
1493540492.6310997,42,6970.6591796875
1493540494.3122218,45,6922.9033203125
1493540508.347842,71,5893.69970703125
1493540521.0567696,94,7359.26171875
1493540555.0013816,155,2071.53955078125
1493540556.627272,158,2079.415283203125
1493540561.5886958,167,2128.999267578125
1493540595.8734865,229,1902.78076171875
1493540598.623532,234,1892.66552734375
1493540609.9978561,255,1872.31494140625
1493540616.5763764,267,1878.8653564453125
1493540619.8972394,273,1888.93994140625
1493540639.2890851,308,1853.5860595703125
1493540640.3476794,310,1855.195068359375
1493540644.6708307,318,1854.1661376953125
1493540660.8710887,347,1853.078369140625
1493540672.3095472,367,1848.86083984375
1493540703.273501,421,1841.8248291015625
1493540725.6131773,460,1840.5335693359375
1493540733.663896,474,1839.00244140625
1493540769.2930853,536,1815.4190673828125
1493540784.832933,563,1830.89111328125
1493540793.978953,579,1790.1795654296875
1493540797.929701,586,1772.0439453125
1493540798.5052009,587,1773.360107421875
1493540817.5006323,620,1776.1414794921875
1493540825.5240567,634,1788.921630859375
1493540832.9078565,647,1739.15478515625
1493540840.9576783,661,1714.5877685546875
1493540846.6851265,671,1744.11669921875
1493540871.398202,714,1706.9327392578125
1493540876.0040681,722,1807.2166748046875
1493540880.556009,730,1702.5069580078125
1493540900.617426,765,1689.8612060546875
1493540902.916753,769,1668.7052001953125
1493540904.0653687,771,1690.8433837890625
1493540912.0808074,785,1674.1524658203125
1493540913.2288558,787,1694.78515625
1493540917.2185206,794,1621.99755859375
1493540921.8344464,802,1661.9022216796875
1493540925.2999425,808,1670.282958984375
1493540941.3562872,836,1715.053955078125
1493541003.825076,945,1911.9371337890625
1493541018.7308085,971,1623.0897216796875
1493541019.3137052,972,1618.274658203125
1493541022.7575572,978,1599.7735595703125
1493541026.223537,984,1615.781005859375
1493541036.5966702,1002,1609.72265625
1493541038.3155894,1005,1596.962890625
1493541043.4779968,1014,1594.619140625
1493541071.5500095,1063,15942.30859375
1493541073.268121,1066,17695.65625
1493541080.13586,1078,7272.81787109375
1493541088.726687,1093,2301.52783203125
1493541092.1633763,1099,1951.4998779296875
1493541095.0453029,1104,1880.140380859375
1493541124.8438313,1156,1633.2183837890625
1493541127.7358003,1161,1617.076416015625
1493541128.3174062,1162,1619.0308837890625
1493541138.6069427,1180,1604.1636962890625
1493541146.0262206,1193,1601.9012451171875
1493541175.4088564,1244,1625.4862060546875
1493541185.1173792,1261,1568.518310546875
1493541216.5276425,1316,1573.9744873046875
1493541218.2629595,1319,1535.5848388671875
1493541226.304415,1333,1565.152099609375
1493541228.5935287,1337,1571.764892578125
1493541256.0535784,1385,1541.80126953125
1493541260.072018,1392,1540.5733642578125
1493541272.681759,1414,1548.4111328125
1493541279.5284054,1426,1520.1864013671875
1493541285.2651253,1436,1509.2755126953125
1493541302.3796964,1466,2057.978515625
1493541308.677217,1477,1591.3316650390625
1493541316.7124648,1491,1520.7530517578125
1493541335.0187418,1523,1489.89501953125
1493541351.6808982,1552,1438.3656005859375
1493541360.8695295,1568,1459.18994140625
1493541370.0188727,1584,1459.421142578125
1493541372.2903435,1588,1454.4449462890625
1493541381.9904869,1605,1421.0716552734375
1493541402.0627472,1640,1422.8331298828125
1493541426.1627789,1682,1430.8057861328125
1493541431.3136792,1691,1385.435302734375
1493541437.6564922,1702,1417.003173828125
1493541441.6934292,1709,1688.712646484375
1493541446.8612206,1718,1362.503173828125
1493541454.8409023,1732,1390.569091796875
1493541455.98618,1734,1377.0443115234375
1493541457.7110791,1737,1386.1259765625
1493541482.9467213,1781,1407.86865234375
1493541508.7909725,1826,4839.859375
1493541519.1506922,1844,1874.8765869140625
1493541524.2940805,1853,1712.9271240234375
1493541531.6962256,1866,1613.0408935546875
1493541533.4180439,1869,1602.8382568359375
1493541538.014708,1877,1634.5841064453125
1493541561.0558343,1917,1475.5513916015625
1493541570.7818923,1934,1461.918701171875
1493541576.4939048,1944,1480.5684814453125
1493541578.1958256,1947,1459.7684326171875
1493541609.1845686,2001,1975.278564453125
1493541616.075857,2013,1729.415771484375
1493541629.2947848,2036,1496.925537109375
1493541652.1913803,2076,1401.1866455078125
1493541652.7691069,2077,1357.916259765625
1493541657.3574061,2085,1365.76904296875
1493541659.6574624,2089,1330.1875
1493541663.6401944,2096,1317.58447265625
1493541694.056784,2149,1296.1082763671875
1493541698.0979319,2156,1271.260009765625
1493541715.880593,2187,1256.5928955078125
1493541718.1753383,2191,1271.380615234375
1493541722.7526393,2199,1249.2203369140625
1493541727.392891,2207,1237.237548828125
1493541729.7036374,2211,1259.566162109375
1493541741.148475,2231,1214.6365966796875
1493541744.008355,2236,1234.5452880859375
1493541744.5760665,2237,1232.654296875
1493541756.0042,2257,1206.046142578125
1493541758.8664732,2262,1199.542236328125
1493541769.7101476,2281,1205.1322021484375
1493541778.925258,2297,1211.1068115234375
1493541784.716327,2307,1158.226806640625
1493541791.6308503,2319,1146.406005859375
1493541806.5736177,2345,1249.2470703125
1493541811.7350404,2354,1202.0931396484375
1493541831.8463695,2389,1154.96923828125
1493541832.4218566,2390,1128.4154052734375
1493541833.5605674,2392,1115.1290283203125
1493541858.7695582,2436,7914.63720703125
1493541863.3993156,2444,2824.182373046875
1493541868.5516725,2453,2129.871337890625
1493541869.70018,2455,1837.5089111328125
1493541872.5821517,2460,1607.7733154296875
1493541886.8173542,2485,11340.4228515625
1493541887.391153,2486,11473.8408203125
1493541893.109889,2496,4488.109375
1493541894.2505224,2498,5768.7158203125
1493541897.1652367,2503,7636.2158203125
1493541905.2137554,2517,1703.3515625
1493541908.643234,2523,1464.787109375
1493541913.8269107,2532,1403.780517578125
1493541922.3294723,2547,1281.23876953125
1493541925.782882,2553,1261.73486328125
1493541956.241276,2606,1153.1806640625
1493542001.5662787,2685,1133.94189453125
1493542011.9097233,2703,1595.8642578125
1493542033.0997672,2740,5301.05029296875
1493542041.1342597,2754,2996.74267578125
1493542061.196369,2789,1388.3297119140625
1493542108.9798946,2872,1142.63232421875
1493542122.7600539,2896,1232.1871337890625
1493542163.4975436,2967,1067.37841796875
1493542168.1052163,2975,1048.3612060546875
1493542188.7534575,3011,1024.8006591796875
1493542204.272921,3038,986.4073486328125
1493542206.0053666,3041,994.2371826171875
1493542239.2041986,3099,975.9197387695312
1493542274.7706308,3161,926.945068359375
1493542283.9478617,3177,918.5182495117188
1493542294.3156526,3195,895.2042236328125
1493542294.891707,3196,857.2955932617188
1493542314.3963666,3230,899.9752197265625
1493542320.1703596,3240,888.0205688476562
1493542321.8895786,3243,927.4898071289062
1493542322.4669142,3244,886.1195068359375
1493542323.617089,3246,858.7295532226562
1493542324.1886518,3247,851.4583740234375
1493542357.4107072,3305,861.2052001953125
1493542380.3409135,3345,815.5198364257812
1493542398.040335,3376,1477.8072509765625
1493542413.6017876,3403,836.3516845703125
1493542416.4640586,3408,832.1185302734375
1493542429.0857785,3430,819.4295043945312
1493542439.9949799,3449,792.236328125
1493542448.5911593,3464,830.5733032226562
1493542457.7378073,3480,780.0372924804688
1493542474.432135,3509,793.4593505859375
1493542476.163681,3512,784.34326171875
1493542490.527507,3537,772.22607421875
1493542526.6932504,3600,790.1658325195312
1493542537.013016,3618,721.4599609375
1493542538.1681833,3620,744.8116455078125
1493542539.328045,3622,724.1686401367188
1493542542.7973497,3628,744.6676635742188
1493542558.8390272,3656,716.5640258789062
1493542566.8193107,3670,712.9249877929688
1493542599.1015475,3726,762.1041259765625
1493542601.3744712,3730,766.9765625
1493542607.68818,3741,663.5641479492188
1493542637.486381,3793,654.7647705078125
1493542649.63071,3814,682.5415649414062
1493542652.5129912,3819,670.2034301757812
1493542653.6573873,3821,617.5164794921875
1493542659.3955462,3831,624.3001708984375
1493542678.2243817,3864,607.2042846679688
1493542685.1350243,3876,618.4759521484375
1493542714.9754887,3928,571.0805053710938
1493542731.0539372,3956,609.5936889648438
1493542747.1298053,3984,593.4797973632812
1493542768.976107,4022,624.4148559570312
1493542775.2722085,4033,568.47265625
1493542777.0067768,4036,560.2418823242188
1493542809.720098,4093,538.6621704101562
1493542812.5998855,4098,546.4205322265625
1493542818.9686646,4109,562.8778686523438
1493542860.7965083,4182,537.8092651367188
1493542867.6757133,4194,518.8377075195312
1493542868.828661,4196,464.872314453125
1493542871.7453454,4201,481.06207275390625
1493542872.314219,4202,526.0825805664062
1493542886.705225,4227,516.0368041992188
1493542889.598498,4232,496.8507995605469
1493542891.3308837,4235,504.59185791015625
1493542895.9162295,4243,503.6886901855469
1493542907.342981,4263,521.8645629882812
1493542909.0651374,4266,489.923583984375
1493542918.2711217,4282,505.34307861328125
1493542930.9573114,4304,477.1298522949219
1493542938.4415247,4317,473.9137878417969
1493542939.5761561,4319,483.388916015625
1493542968.232485,4369,473.1125793457031
1493542981.9604626,4393,529.7833251953125
1493542985.952583,4400,463.7640686035156
1493542989.463892,4406,484.3135986328125
1493543003.1798153,4430,459.6134033203125
1493543004.8890553,4433,458.10382080078125
1493543038.7314456,4492,493.9175109863281
1493543048.459864,4509,445.4893493652344
1493543060.4947045,4530,414.4896545410156
1493543087.9883747,4578,425.50689697265625
1493543089.7140398,4581,424.8229064941406
1493543116.7190878,4628,382.1866149902344
1493543132.8064644,4656,411.3482360839844
1493543137.417138,4664,385.8189392089844
1493543139.706345,4668,369.30633544921875
1493543144.2883937,4676,380.9796142578125
1493543165.4411979,4713,380.62335205078125
1493543168.32071,4718,377.7306213378906
1493543186.7383416,4750,356.2513122558594
1493543191.3077145,4758,398.44989013671875
1493543196.4656928,4767,372.97967529296875
1493543208.465396,4788,356.8771057128906
1493543215.3662314,4800,354.4933166503906
1493543216.5482163,4802,366.4970703125
1493543238.347695,4840,362.917724609375
1493543245.244791,4852,334.41680908203125
1493543269.2779045,4894,338.7480163574219
1493543308.379487,4962,12576.599609375
1493543313.5121584,4971,10102.67578125
1493543315.2398398,4974,6304.8037109375
1493543359.0305018,5050,460.2048645019531
1493543360.1630228,5052,477.5677185058594
1493543360.7412264,5053,390.1549377441406
1493543391.0952075,5106,314.7883605957031
1493543407.1177485,5134,335.26171875
1493543444.972118,5200,307.15936279296875
1493543467.3599982,5239,306.3570251464844
1493543519.1547165,5329,225.9368133544922
1493543528.3468883,5345,272.8673095703125
1493543536.3968022,5359,277.95501708984375
1493543571.440449,5420,293.3746337890625
1493543584.0632641,5442,397.0855712890625
1493543614.5485766,5495,252.69912719726562
1493543626.0448854,5515,242.83152770996094
1493543627.1967554,5517,260.73126220703125
1493543645.636447,5549,250.92091369628906
1493543659.4479947,5573,221.50830078125
1493543667.5003266,5587,254.71987915039062
1493543692.2461708,5630,240.79263305664062
1493543708.352021,5658,206.09405517578125
1493543709.502997,5660,199.72695922851562
1493543711.8124967,5664,262.21380615234375
1493543720.441335,5679,214.8329620361328
1493543744.09388,5720,200.27284240722656
1493543745.8208985,5723,208.2718505859375
1493543776.3086975,5776,198.94622802734375
1493543794.1700287,5807,211.93768310546875
1493543794.748227,5808,178.00814819335938
1493543804.5462174,5825,190.2561798095703
1493543806.28492,5828,172.9658203125
1493543825.8811889,5862,190.0070037841797
1493543827.03854,5864,195.27423095703125
1493543831.0580273,5871,191.12655639648438
1493543851.790092,5907,221.0391082763672
1493543863.8839743,5928,190.63877868652344
1493543877.689648,5952,187.23622131347656
1493543880.5643177,5957,168.23135375976562
1493543884.0181215,5963,148.44676208496094
1493543899.5747766,5990,148.6392059326172
1493543911.1111846,6010,159.3614501953125
1493543913.9960186,6015,135.63330078125
1493543922.6458788,6030,169.36795043945312
1493543925.4932034,6035,171.4058837890625
1493543950.222508,6078,139.94683837890625
1493543964.6877115,6103,138.11245727539062
1493543965.8400192,6105,121.36007690429688
1493543975.0873277,6121,134.2980499267578
1493543980.8577812,6131,136.70574951171875
1493544009.6281207,6181,118.32917022705078
1493544020.5480907,6200,135.53114318847656
1493544028.088949,6213,157.18687438964844
1493544031.537022,6219,129.71676635742188
1493544039.0224516,6232,87.5992202758789
1493544071.8478575,6289,103.3297348022461
1493544085.0313456,6312,101.28834533691406
1493544087.9178731,6317,112.02281188964844
1493544101.776775,6341,100.75135040283203
1493544108.1269922,6352,119.13492584228516
1493544114.4698966,6363,78.54955291748047
1493544121.9986093,6376,114.3832778930664
1493544135.8764985,6400,78.7039794921875
1493544190.7349775,6495,89.67355346679688
1493544191.3153949,6496,91.36270141601562
1493544193.6298003,6500,86.74482727050781
1493544205.1944332,6520,89.09514617919922
1493544236.3562498,6574,102.12181091308594
1493544242.0635176,6584,80.6612548828125
1493544253.0777445,6603,86.55203247070312
1493544284.2028556,6657,74.02284240722656
1493544289.3905678,6666,68.98038482666016
1493544292.8555758,6672,79.97836303710938
1493544296.302159,6678,93.612060546875
1493544298.027997,6681,62.32646179199219
1493544302.0708008,6688,76.57343292236328
1493544306.6852827,6696,71.66354370117188
1493544308.410722,6699,67.14151763916016
1493544315.3482838,6711,75.85733032226562
1493544330.890364,6738,64.38716888427734
1493544333.2002127,6742,64.01602172851562
1493544339.5487385,6753,100.98271942138672
1493544385.1388388,6832,65.00557708740234
1493544393.1820378,6846,54.550777435302734
1493544397.7908607,6854,54.850059509277344
1493544406.44335,6869,64.50967407226562
1493544444.0075557,6934,60.76053237915039
1493544460.7412245,6963,50.372520446777344
1493544462.4756804,6966,80.76538848876953
1493544477.4609823,6992,59.082122802734375
1493544490.205458,7014,45.46500778198242
1493544534.5520067,7091,45.29287338256836
1493544543.230288,7106,68.16629028320312
1493544547.8016722,7114,39.650299072265625
1493544561.1011932,7137,49.8151741027832
1493544571.4835224,7155,46.243438720703125
1493544594.5985777,7195,51.18515396118164
1493544606.743534,7216,34.47817611694336
1493544624.5692818,7247,59.19148254394531
1493544655.1853101,7300,45.33403778076172
1493544661.591094,7311,27.312084197998047
1493544671.9935272,7329,41.14090347290039
1493544677.7838495,7339,22.720428466796875
1493544678.3627012,7340,22.164020538330078
1493544689.336327,7359,38.148929595947266
1493544702.5534453,7382,32.97928237915039
1493544713.5548775,7401,41.72365188598633
1493544736.0867026,7440,31.75983428955078
1493544737.81505,7443,22.915224075317383
1493544741.8728244,7450,57.371822357177734
1493544747.6444988,7460,43.260467529296875
1493544749.3699713,7463,42.11552429199219
1493544758.0271492,7478,32.87456512451172
1493544777.08073,7511,46.572540283203125
1493544788.0433068,7530,28.737804412841797
1493544833.6010427,7609,25.44051170349121
1493544853.755438,7644,33.55989456176758
1493544863.5345254,7661,27.79340934753418
1493544872.1698444,7676,26.04448890686035
1493544878.5271814,7687,36.75409698486328
1493544881.9899263,7693,27.81566047668457
1493544896.4630113,7718,31.345651626586914
1493544899.36107,7723,23.73068618774414
1493544902.2485502,7728,55.83891296386719
1493544912.6058648,7746,22.516592025756836
1493544918.949584,7757,28.11893081665039
1493544920.682622,7760,22.010953903198242
1493544932.1852417,7780,20.394304275512695
1493544936.7985668,7788,27.852136611938477
1493544942.5588377,7798,31.371322631835938
1493544962.8179343,7833,20.23651885986328
1493544965.6944773,7838,32.181156158447266
1493545000.9133115,7899,17.586990356445312
1493545001.4952924,7900,24.53396224975586
1493545020.0034375,7932,40.6923942565918
1493545049.4438019,7983,20.837024688720703
1493545054.0390925,7991,24.544538497924805
1493545074.2614946,8026,20.039443969726562
1493545080.613875,8037,16.94733428955078
1493545087.494685,8049,57.322208404541016
1493545097.2576675,8066,16.522415161132812
1493545131.964941,8126,16.98615837097168
1493545163.034713,8180,13.741525650024414
1493545165.332397,8184,16.39211082458496
1493545173.420398,8198,12.803754806518555
1493545183.2877815,8215,14.31909465789795
1493545186.7457912,8221,21.590604782104492
1493545211.0111644,8263,9.618356704711914
1493545220.2456737,8279,20.19935417175293
1493545226.608825,8290,11.095857620239258
1493545236.4333372,8307,12.065532684326172
1493545247.9244516,8327,13.599725723266602
1493545250.7964096,8332,9.986127853393555
1493545251.9465163,8334,12.740516662597656
1493545255.4120526,8340,12.49975299835205
1493545266.942911,8360,15.46631145477295
1493545268.6579604,8363,13.423172950744629
1493545271.539221,8368,10.892398834228516
1493545276.7191827,8377,11.628161430358887
1493545328.6141655,8467,13.920619010925293
1493545329.1908104,8468,12.73880672454834
1493545330.3527248,8470,15.816493034362793
1493545346.5173018,8498,15.12271785736084
1493545349.4498572,8503,28.13733673095703
1493545352.3537283,8508,14.092377662658691
1493545385.80078,8566,17.381635665893555
1493545400.753885,8592,6.860870361328125
1493545405.966022,8601,40.59595489501953
1493545424.9665895,8634,9.265003204345703
1493545425.5390863,8635,17.435054779052734
1493545430.7489958,8644,7.960885524749756
1493545452.64697,8682,8.724855422973633
1493545457.2621775,8690,11.192182540893555
1493545460.155982,8695,7.4638142585754395
1493545478.6220937,8727,4.992808818817139
1493545505.7099292,8774,4.150179862976074
1493545508.017818,8778,10.291523933410645
1493545521.3518596,8801,20.14822006225586
1493545531.7150652,8819,20.711387634277344
1493545533.451269,8822,11.635961532592773
1493545545.5637074,8843,7.373164653778076
1493545551.9050422,8854,10.9143705368042
1493545565.7480881,8878,20.7957763671875
1493545569.7912762,8885,14.646990776062012
1493545579.6592503,8902,10.465529441833496
1493545580.8103793,8904,8.24452018737793
1493545582.531321,8907,9.870187759399414
1493545594.6665876,8928,6.827258110046387
1493545598.7181852,8935,5.51405668258667
1493545611.9895122,8958,7.340619087219238
1493545621.824007,8975,3.744354248046875
1493545632.1259396,8993,14.635416030883789
1493545635.6005595,8999,10.536636352539062
1493545641.4033062,9009,16.068153381347656
1493545652.386601,9028,27.97123146057129
1493545667.9614432,9055,11.411341667175293
1493545672.5691667,9063,14.233980178833008
1493545684.6601496,9084,9.575713157653809
1493545725.6265562,9155,8.906210899353027
1493545760.9279885,9216,9.75036334991455
1493545766.6893446,9226,24.978519439697266
1493545770.7013867,9233,16.91974639892578
1493545786.2523265,9260,5.285328388214111
1493545798.38808,9281,6.2364702224731445
1493545813.4220684,9307,17.829275131225586
1493545818.6106324,9316,12.591744422912598
1493545837.037987,9348,6.635183811187744
1493545849.1565886,9369,6.898658752441406
1493545873.9265683,9412,3.370414972305298
1493545875.6602051,9415,10.592836380004883
1493545887.1919594,9435,19.0102596282959
1493545891.2205338,9442,5.2592267990112305
1493545906.2310312,9468,6.314176082611084
1493545946.6199253,9538,6.751374244689941
1493545951.8133385,9547,17.99996566772461
1493545955.856122,9554,7.602811813354492
1493545963.361791,9567,18.094573974609375
1493545976.052337,9589,17.592432022094727
1493545982.410421,9600,14.089011192321777
1493545988.8151155,9611,10.04743766784668
1493545998.0389373,9627,9.066946983337402
1493546011.8415577,9651,7.473223686218262
1493546015.2915897,9657,3.7576682567596436
1493546028.5511181,9680,5.522284984588623
1493546038.958333,9698,4.509840488433838
1493546074.1753268,9759,3.8897597789764404
1493546079.3684385,9768,4.254652976989746
1493546104.7584517,9812,11.807758331298828
1493546120.946409,9840,22.65816879272461
1493546122.6920004,9843,6.076470851898193
1493546145.7668912,9883,3.3294005393981934
1493546159.653612,9907,22.18914031982422
1493546197.1232538,9972,23.465185165405273
1493546242.1892998,10050,3.96122145652771
1493546245.0571084,10055,2.5723395347595215
1493546246.790785,10058,4.732146263122559
1493546254.869088,10072,1.7654047012329102
1493546261.809511,10084,3.6295361518859863
1493546275.1174176,10107,18.011898040771484
1493546278.5747266,10113,2.7302286624908447
1493546287.2123864,10128,2.9747142791748047
1493546296.473346,10144,5.210954189300537
1493546310.3069882,10168,5.036176681518555
1493546320.108552,10185,4.513798236846924
1493546354.7138758,10245,4.833850860595703
1493546361.0827398,10256,1.8741629123687744
1493546372.6137164,10276,9.896965026855469
1493546376.656005,10283,3.9114632606506348
1493546379.5386066,10288,7.167108535766602
1493546441.9027658,10396,4.580495834350586
1493546443.632312,10399,35.83662033081055
1493546455.7477186,10420,4.030566692352295
1493546458.6385593,10425,3.2935922145843506
1493546483.3785093,10468,5.722905158996582
1493546489.6949065,10479,3.895984411239624
1493546495.4417717,10489,2.838243007659912
1493546497.744265,10493,9.190077781677246
1493546514.5198243,10522,4.960275173187256
1493546519.7202427,10531,3.618668794631958
1493546532.986775,10554,1.956270694732666
1493546533.5624323,10555,5.482210159301758
1493546540.4679675,10567,15.092249870300293
1493546558.314233,10598,4.034032821655273
1493546563.5558121,10607,5.108360290527344
1493546573.3953085,10624,1.4093973636627197
1493546576.2796466,10629,2.6346938610076904
1493546581.4807086,10638,3.662052869796753
1493546586.0976644,10646,19.710529327392578
1493546590.7086904,10654,4.989474296569824
1493546600.5046086,10671,2.521822929382324
1493546617.8866735,10701,9.469863891601562
1493546623.6609051,10711,8.046133041381836
1493546644.9976425,10748,2.1918346881866455
1493546650.1902986,10757,1.5364482402801514
1493546650.7695608,10758,1.79496169090271
1493546663.4732878,10780,1.5306289196014404
1493546667.5301495,10787,1.945854663848877
1493546683.6951525,10815,6.672390937805176
1493546689.4729471,10825,3.074230670928955
1493546692.3586159,10830,2.9348583221435547
1493546698.7013056,10841,4.435768127441406
1493546703.8851316,10850,18.443382263183594
1493546711.9223907,10864,2.566195249557495
1493546733.8896894,10902,5.1878342628479
1493546735.627064,10905,6.601072788238525
1493546755.2632847,10939,5.4432454109191895
1493546757.5830638,10943,16.13652992248535
1493546770.824169,10966,5.045503616333008
1493546774.2840812,10972,6.117832660675049
1493546775.4427297,10974,2.808878183364868
1493546798.560431,11014,2.7943248748779297
1493546802.0129633,11020,7.855060577392578
1493546803.1782274,11022,3.5026421546936035
1493546809.502274,11033,9.487707138061523
1493546812.390393,11038,3.8810791969299316
1493546820.4796886,11052,6.892575740814209
1493546825.693934,11061,8.758296966552734
1493546834.9142888,11077,4.872070789337158
1493546849.3745077,11102,2.0839226245880127
1493546860.3039556,11121,3.337489128112793
1493546865.493893,11130,2.6347289085388184
1493546875.8797934,11148,3.9487099647521973
1493546891.4802644,11175,4.683557987213135
1493546904.789271,11198,3.375150680541992
1493546905.9339573,11200,18.057537078857422
1493546906.540735,11201,1.3350597620010376
1493546940.5262303,11260,13.670111656188965
1493546942.261868,11263,1.5934966802597046
1493546947.462161,11272,1.8544814586639404
1493546969.4122884,11310,1.4940872192382812
1493546998.8599758,11361,98.70428466796875
1493547027.7147164,11411,3.599252462387085
1493547032.3390768,11419,12.045434951782227
1493547053.1698956,11455,11.207581520080566
1493547063.0128844,11472,1.8648903369903564
1493547074.5516808,11492,2.145759344100952
1493547090.7371285,11520,3.243438720703125
1493547092.416182,11523,1.707787275314331
1493547096.439691,11530,17.65723419189453
1493547097.5962327,11532,14.003860473632812
1493547107.3966215,11549,0.989335834980011
1493547112.0266902,11557,7.064631938934326
1493547117.2267954,11566,1.9998916387557983
1493547125.8825278,11581,4.139113426208496
1493547135.1027596,11597,3.0411975383758545
1493547157.6343837,11636,3.4762799739837646
1493547164.559597,11648,3.1977241039276123
1493547171.4759521,11660,2.0853374004364014
1493547177.8203804,11671,0.8194212913513184
1493547185.8997567,11685,6.129233360290527
1493547187.0562422,11687,1.7250940799713135
1493547207.8765917,11723,1.7267510890960693
1493547228.6682174,11759,1.8971583843231201
1493547244.2065713,11786,1.491135835647583
1493547252.8327656,11801,0.7393185496330261
1493547270.167007,11831,3.2894060611724854
1493547284.0042255,11855,2.6956846714019775
1493547294.3314862,11873,2.4802627563476562
1493547313.3817139,11906,12.674070358276367
1493547328.8725011,11933,12.648963928222656
1493547336.3571317,11946,6.90561580657959
1493547337.503122,11948,22.875057220458984
1493547338.0841603,11949,1.3720725774765015
1493547349.6224995,11969,1.4709707498550415
1493547352.498196,11974,1.1046079397201538
1493547360.5981853,11988,1.048676609992981
1493547366.3645966,11998,1.743067979812622
1493547369.3017511,12003,3.4412283897399902
1493547373.346947,12010,1.4961628913879395
1493547384.2970877,12029,1.0100802183151245
1493547391.2274735,12041,2.5844266414642334
1493547411.391636,12076,2.747525453567505
1493547447.1868856,12138,6.828991413116455
1493547455.8603997,12153,1.9822988510131836
1493547462.2239497,12164,0.8923637270927429
1493547464.5353131,12168,1.390385389328003
1493547473.7483685,12184,0.4007906913757324
1493547492.7238846,12217,1.0239841938018799
1493547497.9246173,12226,0.6286447644233704
1493547523.2731926,12270,2.461202383041382
1493547534.8233292,12290,9.073501586914062
1493547536.5507383,12293,2.3713958263397217
1493547545.8322785,12309,24.94813346862793
1493547555.0343301,12325,2.21677303314209
1493547595.9554741,12396,8.279105186462402
1493547601.1764088,12405,14.486556053161621
1493547619.048116,12436,1.4082341194152832
1493547630.0085084,12455,0.9001532196998596
1493547631.7439532,12458,1.3936638832092285
1493547644.3570275,12480,5.908481597900391
1493547681.89779,12545,7.750807285308838
1493547686.4924548,12553,4.089167594909668
1493547698.5860898,12574,3.079740285873413
1493547711.2329013,12596,1.962508201599121
1493547728.0029135,12625,1.63571035861969
1493547754.5150387,12671,2.298696756362915
1493547770.6647458,12699,0.9170799851417542
1493547804.6532202,12758,4.061992168426514
1493547813.8956516,12774,2.7144837379455566
1493547831.8402164,12805,1.28031325340271
1493547848.58023,12834,1.409719705581665
1493547863.0165186,12859,1.4138684272766113
1493547865.8559697,12864,0.6451022624969482
1493547873.35522,12877,2.1996710300445557
1493547880.8615077,12890,1.9051984548568726
1493547884.325469,12896,1.4614266157150269
1493547908.6348224,12938,2.7841379642486572
1493547909.2133594,12939,4.409422874450684
1493547920.7372937,12959,1.8936102390289307
1493547954.2207708,13017,1.1955240964889526
1493547964.059597,13034,1.4413551092147827
1493547979.6307256,13061,1.0128016471862793
1493547980.2106693,13062,1.83273184299469
1493547984.818105,13070,2.2486321926116943
1493547991.7649386,13082,3.6917641162872314
1493547998.6995568,13094,5.123476028442383
1493548007.3858223,13109,3.3242218494415283
1493548009.685298,13113,1.7712424993515015
1493548019.4631953,13130,1.4245585203170776
1493548029.879659,13148,1.1015483140945435
1493548040.2596128,13166,2.27221417427063
1493548048.9155333,13181,12.068222045898438
1493548054.7077339,13191,2.3400163650512695
1493548056.4377003,13194,2.3066864013671875
1493548063.4023814,13206,1.5247796773910522
1493548063.9774454,13207,2.1509556770324707
1493548066.2907956,13211,4.931737422943115
1493548082.444766,13239,4.196681976318359
1493548097.4333267,13265,6.4406819343566895
1493548116.448285,13298,1.3221590518951416
1493548125.1630416,13313,11.916728019714355
1493548145.8941832,13349,1.4881302118301392
1493548176.4473047,13402,1.9389272928237915
1493548178.7390096,13406,1.5849583148956299
1493548190.2881818,13426,1.4819087982177734
1493548218.5459266,13475,1.1240031719207764
1493548235.3026397,13504,0.876836359500885
1493548259.475211,13546,2.065568447113037
1493548288.933669,13597,1.7548247575759888
1493548297.6206508,13612,0.43361300230026245
1493548302.2459238,13620,0.45506641268730164
1493548305.6905065,13626,0.24682413041591644
1493548334.4839356,13676,0.21187883615493774
1493548336.2303605,13679,0.3569802939891815
1493548337.9716775,13682,0.1978423148393631
1493548345.4664624,13695,0.20337793231010437
1493548361.0608263,13722,0.47706758975982666
1493548375.4526362,13747,2.169400453567505
1493548379.4913847,13754,3.5099563598632812
1493548392.2108452,13776,0.8070536255836487
1493548404.3154783,13797,2.405914545059204
1493548411.8511798,13810,2.8978686332702637
1493548432.0445578,13845,1.3018803596496582
1493548445.3276086,13868,0.9705788493156433
1493548447.0528324,13871,0.9548913240432739
1493548454.5561159,13884,4.689166069030762
1493548456.8560197,13888,1.429710865020752
1493548485.1504457,13937,1.6986467838287354
1493548485.7292244,13938,3.01847767829895
1493548496.676367,13957,4.358640193939209
1493548498.4113674,13960,7.783185005187988
1493548503.6053357,13969,2.5120060443878174
1493548504.1823907,13970,1.362638235092163
1493548507.6457071,13976,2.0037388801574707
1493548519.160289,13996,2.644463062286377
1493548520.3141575,13998,4.358760833740234
1493548567.612908,14080,1.8741843700408936
1493548571.0713,14086,4.269832611083984
1493548614.3146265,14161,1.3746532201766968
1493548630.4484272,14189,5.493656635284424
1493548648.9052498,14221,1.673574686050415
1493548652.3573112,14227,13.609307289123535
1493548665.622913,14250,3.5717921257019043
1493548686.9858358,14287,1.8558913469314575
1493548687.56562,14288,3.1266448497772217
1493548691.0288062,14294,37.90524673461914
1493548696.2700891,14303,3.23820424079895
1493548706.0602312,14320,2.4598209857940674
1493548712.9448392,14332,3.4424121379852295
1493548716.3916442,14338,11.21985149383545
1493548727.9311619,14358,0.9873279929161072
1493548730.2295132,14362,2.4442343711853027
1493548744.0618958,14386,1.1212234497070312
1493548750.4170206,14397,1.5632342100143433
1493548779.303693,14447,1.2560055255889893
1493548793.1067219,14471,1.0996626615524292
1493548806.4173982,14494,4.181222438812256
1493548827.1947114,14530,2.602076292037964
1493548841.0286877,14554,5.274116039276123
1493548842.1832306,14556,8.672844886779785
1493548842.7625234,14557,0.7663291692733765
1493548877.3312423,14617,1.0799386501312256
1493548886.0023844,14632,0.5061237812042236
1493548889.466748,14638,0.35400623083114624
1493548906.7745595,14668,0.8444687128067017
1493548911.9792452,14677,0.5831051468849182
1493548914.297975,14681,3.4425647258758545
1493548917.7709453,14687,0.894852876663208
1493548927.0646608,14703,1.7040603160858154
1493548951.8564975,14746,6.474897861480713
1493548958.7799027,14758,2.0334904193878174
1493548970.868379,14779,0.5189459919929504
1493548971.4442427,14780,0.664970874786377
1493548973.7557473,14784,0.6603153944015503
1493548976.0538309,14788,13.909017562866211
1493548978.3619604,14792,3.4115917682647705
1493548988.1936362,14809,3.855715274810791
1493548991.6439626,14815,1.4310768842697144
1493548993.9559042,14819,2.76802659034729
1493549009.4894233,14846,0.5774251818656921
1493549025.0393374,14873,0.7681188583374023
1493549036.035831,14892,0.5231664776802063
1493549054.5109184,14924,0.3049509525299072
1493549055.080998,14925,0.6068680286407471
1493549055.6592028,14926,0.9260801672935486
1493549069.5542982,14950,0.42548802495002747
1493549106.967517,15015,0.15430545806884766
1493549113.8930426,15027,0.22614721953868866
1493549150.2904177,15090,0.8065152168273926
1493549174.5634637,15132,0.6614466905593872
1493549176.8545556,15136,6.717071533203125
1493549202.1928694,15180,1.0777806043624878
1493549213.1619043,15199,0.42177894711494446
1493549234.5770073,15236,0.4453749358654022
1493549251.8556697,15266,2.7468411922454834
1493549255.8718543,15273,0.8587015867233276
1493549261.6422174,15283,6.6488752365112305
1493549272.0388582,15301,6.498948097229004
1493549285.2540467,15324,3.4711267948150635
1493549295.0457773,15341,1.911993145942688
1493549298.4908535,15347,4.312861442565918
1493549302.5226572,15354,5.6451640129089355
1493549329.600709,15401,1.7279530763626099
1493549332.484677,15406,3.908963680267334
1493549341.7272584,15422,11.248212814331055
1493549345.18392,15428,4.877196311950684
1493549350.9664998,15438,0.45150911808013916
1493549361.3422434,15456,3.0145952701568604
1493549371.1611457,15473,13.426934242248535
1493549372.3142722,15475,5.3070244789123535
1493549390.8075266,15507,0.8606857061386108
1493549402.359467,15527,3.945767879486084
1493549408.6426816,15538,5.4363627433776855
1493549435.793403,15585,0.9206231236457825
1493549442.7363412,15597,0.6299057602882385
1493549449.1204321,15608,0.9750620722770691
1493549485.9767692,15672,0.7436468005180359
1493549503.8633926,15703,1.7710204124450684
1493549525.1702216,15740,1.4091519117355347
1493549538.9909024,15764,0.6115303039550781
1493549544.20723,15773,0.7594044208526611
1493549547.6370149,15779,0.4135383069515228
1493549556.273973,15794,0.8293047547340393
1493549566.1156144,15811,1.3082491159439087
1493549574.2143154,15825,0.3825054466724396
1493549575.944372,15828,0.3759969174861908
1493549586.8925369,15847,3.891901731491089
1493549597.860099,15866,2.3853254318237305
1493549663.1123912,15979,2.642998218536377
1493549667.7389288,15987,0.7702698707580566
1493549671.2097585,15993,4.501747131347656
1493549685.0936146,16017,3.0310516357421875
1493549685.6719892,16018,2.1992831230163574
1493549707.5980973,16056,1.3896160125732422
1493549723.1274931,16083,2.2905776500701904
1493549730.017499,16095,0.8699191212654114
1493549742.1780014,16116,7.246959686279297
1493549776.255837,16175,6.491461277008057
1493549783.75131,16188,4.89060115814209
1493549789.5081944,16198,3.049931764602661
1493549791.8658245,16202,0.3480519652366638
1493549806.2562683,16227,0.7692234516143799
1493549818.9589915,16249,0.7244833707809448
1493549860.539179,16321,4.43695068359375
1493549873.130983,16343,1.6906715631484985
1493549875.4454758,16347,0.42383867502212524
1493549876.5813847,16349,0.27905943989753723
1493549877.1565769,16350,1.6489191055297852
1493549882.9449835,16360,0.27229824662208557
1493549894.4702232,16380,2.692502021789551
1493549909.5092673,16406,6.57342529296875
1493549929.1454983,16440,0.9455348253250122
1493549934.3513272,16449,0.7208052277565002
1493549966.6675563,16505,1.0611457824707031
1493549997.7944698,16559,0.34134531021118164
1493550012.780982,16585,0.2585962414741516
1493550015.666625,16590,5.659814834594727
1493550027.2016077,16610,0.2587340474128723
1493550056.608643,16661,4.722255706787109
1493550058.9299366,16665,0.34383341670036316
1493550077.4262843,16697,0.3871563971042633
1493550105.6643536,16746,0.45930683612823486
1493550117.1854022,16766,1.353476881980896
1493550135.6797974,16798,2.252182960510254
1493550141.451608,16808,1.151391863822937
1493550142.028181,16809,2.409128189086914
1493550156.42944,16834,7.082645893096924
1493550159.3014262,16839,5.670263767242432
1493550161.615624,16843,4.789272785186768
1493550169.7011085,16857,19.238807678222656
1493550193.844486,16899,2.1121973991394043
1493550208.2918985,16924,1.4733659029006958
1493550251.566655,16999,10.814799308776855
1493550290.1534407,17066,2.07235050201416
1493550308.0721695,17097,7.320001602172852
1493550327.6867094,17131,1.7410800457000732
1493550328.2505848,17132,4.338161945343018
1493550340.9246671,17154,0.9970228672027588
1493550362.8364604,17192,2.9468209743499756
1493550365.706463,17197,5.389500141143799
1493550368.6150453,17202,0.7919812202453613
1493550374.3822975,17212,0.33653509616851807
1493550389.9723916,17239,0.15413865447044373
1493550390.5546567,17240,1.582163691520691
1493550394.6024933,17247,0.4933721721172333
1493550402.679613,17261,0.11580844968557358
1493550409.0217426,17272,0.3027852773666382
1493550419.3524878,17290,0.24630489945411682
1493550420.509775,17292,0.33616623282432556
1493550433.843643,17315,0.24989670515060425
1493550434.415864,17316,0.14853575825691223
1493550434.9849725,17317,0.2610098123550415
1493550436.709208,17320,17.584529876708984
1493550447.686912,17339,5.753765106201172
1493550467.8914118,17374,2.1533238887786865
1493550477.7023602,17391,0.8670424222946167
1493550485.2405539,17404,0.774625837802887
1493550485.8180084,17405,0.9225142002105713
1493550491.5192735,17415,16.887603759765625
1493550497.864298,17426,1.4410319328308105
1493550503.6478522,17436,3.3189635276794434
1493550508.2522023,17444,0.5867078900337219
1493550514.0352561,17454,5.076017379760742
1493550542.363902,17503,1.3404089212417603
1493550546.974411,17511,3.879805326461792
1493550549.2672572,17515,0.9916180968284607
1493550565.3964293,17543,0.8489358425140381
1493550573.4837382,17557,0.2258266806602478
1493550576.9351182,17563,2.3055920600891113
1493550585.0291464,17577,0.6377067565917969
1493550586.190023,17579,0.4257855713367462
1493550590.2399058,17586,1.5385913848876953
1493550592.5607135,17590,0.3933406174182892
1493550594.2994092,17593,0.17542575299739838
1493550594.8782394,17594,0.24508781731128693
1493550597.1900094,17598,8.337318420410156
1493550611.63537,17623,0.7053864002227783
1493550617.4071887,17633,2.0921714305877686
1493550619.7184472,17637,0.3598690629005432
1493550628.9359775,17653,1.388622760772705
1493550637.026641,17667,0.9498415589332581
1493550657.8803802,17703,2.9025368690490723
1493550658.4594684,17704,3.6556828022003174
1493550662.5028255,17711,0.3891168534755707
1493550668.8884938,17722,11.038288116455078
1493550686.1440182,17752,3.5574934482574463
1493550697.0928898,17771,0.7821431756019592
1493550697.6671312,17772,2.9535346031188965
1493550700.5632198,17777,0.9121946692466736
1493550716.1060143,17804,1.0074180364608765
1493550726.4778764,17822,2.4783403873443604
1493550738.0266476,17842,5.235162734985352
1493550802.0999436,17953,0.4863974452018738
1493550807.296836,17962,0.48090386390686035
1493550816.4795794,17978,9.063058853149414
1493550818.2037952,17981,0.6387158036231995
1493550823.4063792,17990,30.246675491333008
1493550839.5961156,18018,5.489698886871338
1493550859.1745,18052,3.731370449066162
1493550859.7515125,18053,0.36178961396217346
1493550864.949081,18062,0.2107883244752884
1493550866.6682928,18065,3.7780861854553223
1493550889.1795223,18104,0.870624303817749
1493550897.805059,18119,0.22233878076076508
1493550903.586079,18129,0.1831841915845871
1493550912.0808146,18144,5.4345269203186035
1493550913.2170649,18146,0.15339916944503784
1493550917.8239462,18154,0.23677277565002441
1493550927.0720236,18170,0.11046814173460007
1493550938.616425,18190,0.24718256294727325
1493550952.4718118,18214,0.16022808849811554
1493550965.1687815,18236,0.0659591406583786
1493550981.33163,18264,0.12252382934093475
1493550988.272059,18276,0.12518778443336487
1493551012.5313597,18318,0.09531054645776749
1493551014.2674441,18321,0.12439018487930298
1493551037.855902,18362,0.13335447013378143
1493551042.4793384,18370,0.1317659318447113
1493551089.3312497,18451,0.16056561470031738
1493551089.9028366,18452,0.41074538230895996
1493551140.0648794,18539,2.662498712539673
1493551144.6691217,18547,0.7099195718765259
1493551170.0618482,18591,0.7653940916061401
1493551170.6341872,18592,3.7478184700012207
1493551200.0051243,18643,0.2792623043060303
1493551205.2042248,18652,0.14582489430904388
1493551234.6616194,18703,1.1330797672271729
1493551240.4334476,18713,2.0037684440612793
1493551244.4697244,18720,0.7621126174926758
1493551247.3471537,18725,5.913797378540039
1493551261.1791723,18749,6.755978584289551
1493551282.5334754,18786,0.6218404173851013
1493551292.402419,18803,0.22783634066581726
1493551316.628903,18845,0.32616397738456726
1493551344.2759106,18893,0.5987748503684998
1493551345.4356816,18895,1.8489031791687012
1493551367.4000542,18933,0.6910430788993835
1493551381.8381786,18958,0.9120528101921082
1493551392.8121836,18977,2.4351344108581543
1493551395.6958253,18982,7.029573917388916
1493551398.58565,18987,1.5071001052856445
1493551409.0337536,19005,1.1061939001083374
1493551411.919979,19010,5.768266201019287
1493551414.7752533,19015,15.83022689819336
1493551421.6903036,19027,1.9827557802200317
1493551433.8064878,19048,5.262372970581055
1493551460.8904757,19095,0.36512431502342224
1493551473.0312831,19116,0.24484822154045105
1493551494.2961888,19153,0.5782766938209534
1493551503.5427043,19169,0.39301320910453796
1493551523.2117715,19203,3.0572540760040283
1493551529.551173,19214,0.38785266876220703
1493551537.0368984,19227,0.6305897831916809
1493551558.4120054,19264,0.15137328207492828
1493551562.4292185,19271,0.10904012620449066
1493551564.7360926,19275,0.13698093593120575
1493551579.1065743,19300,0.2456766963005066
1493551594.1503742,19326,0.4079636037349701
1493551617.26751,19366,8.326897621154785
1493551640.977242,19407,1.6772962808609009
1493551642.714981,19410,2.3833038806915283
1493551645.5729535,19415,1.4069476127624512
1493551674.3936458,19465,0.5140867233276367
1493551685.9312978,19485,0.6950770020484924
1493551694.6038246,19500,0.8517996072769165
1493551696.3699932,19503,0.25932785868644714
1493551697.528048,19505,0.44262292981147766
1493551709.0712035,19525,0.6404579281806946
1493551712.5430508,19531,4.000754356384277
1493551725.7175784,19554,0.30419906973838806
1493551740.1412303,19579,0.19537052512168884
1493551741.2918875,19581,0.1340019255876541
1493551748.794019,19594,0.09559018909931183
1493551760.9569402,19615,0.08699516952037811
1493551771.9198623,19634,0.1733390986919403
1493551775.3805308,19640,0.39940205216407776
1493551783.4402654,19654,0.10586179047822952
1493551789.8074906,19665,3.260627508163452
1493551795.0286627,19674,8.66672134399414
1493551797.3335762,19678,0.1062876507639885
1493551821.5098386,19720,9.871174812316895
1493551825.5496762,19727,0.1293661892414093
1493551827.8632398,19731,0.23553958535194397
1493551830.742219,19736,0.07830484211444855
1493551831.3202305,19737,0.14711260795593262
1493551854.3945324,19777,0.11146605759859085
1493551865.3423123,19796,1.9734498262405396
1493551880.915249,19823,7.4093780517578125
1493551894.1926973,19846,1.1508814096450806
1493551910.9251087,19875,34.765289306640625
1493551934.6302912,19916,0.7253342866897583
1493551940.4074383,19926,0.7191457152366638
1493551947.3133855,19938,0.733448326587677
1493551957.0919101,19955,6.637669563293457
1493551966.3280547,19971,1.4705473184585571
1493551970.940803,19979,4.322397708892822
1493551976.1335962,19988,4.4960103034973145
1493551980.1731026,19995,0.4560220241546631
1493551982.4800422,19999,5.176466464996338


==> results/run_copy-lstm-run_1,tag_loss.csv <==
Wall time,Step,Value
1493828333.6318936,18,7590.01123046875
1493828340.4390025,42,6885.8935546875
1493828341.2368832,45,6853.62939453125
1493828348.6923835,71,6707.55419921875
1493828355.0585294,94,6524.76025390625
1493828372.4214458,155,6625.505859375
1493828373.2592578,158,5907.71875
1493828375.755684,167,5809.2421875
1493828393.2037437,229,3206.79833984375
1493828394.6348708,234,3237.512451171875
1493828400.630659,255,5378.0908203125
1493828403.961958,267,2938.98193359375
1493828405.6090462,273,3272.7255859375
1493828415.6349216,308,2164.1474609375
1493828416.3165934,310,2185.734375
1493828418.5033545,318,2067.2060546875
1493828426.8019707,347,1938.1922607421875
1493828432.4027793,367,1897.689697265625
1493828447.8714921,421,1863.2047119140625
1493828459.213813,460,1849.9559326171875
1493828463.1880064,474,1852.755859375
1493828480.9284072,536,1847.2137451171875
1493828488.529474,563,1852.2320556640625
1493828492.9333127,579,1847.7911376953125
1493828495.0530994,586,1856.571533203125
1493828495.3376772,587,1859.6239013671875
1493828505.2079265,620,1849.978759765625
1493828509.6006784,634,1846.59375
1493828513.1832783,647,1847.0859375
1493828517.0442693,661,1843.55419921875
1493828519.7684853,671,1848.1666259765625
1493828531.7367332,714,1842.919677734375
1493828534.1029441,722,1842.29296875
1493828536.3250816,730,1842.5572509765625
1493828546.24168,765,1846.907470703125
1493828547.376624,769,1845.080322265625
1493828547.9211237,771,1849.0076904296875
1493828551.8466387,785,1850.9949951171875
1493828552.406194,787,1842.165771484375
1493828554.375872,794,1850.9384765625
1493828556.7633097,802,1845.7257080078125
1493828558.37669,808,1847.6798095703125
1493828566.137416,836,1848.169189453125
1493828597.4299214,945,1849.9468994140625
1493828604.8979454,971,1845.325439453125
1493828605.1732988,972,1847.626708984375
1493828606.8200653,978,1845.3140869140625
1493828608.6479464,984,1843.366455078125
1493828613.8155186,1002,1848.8304443359375
1493828614.6107647,1005,1848.74755859375
1493828617.1308389,1014,1853.030517578125
1493828630.7382345,1063,1850.650390625
1493828631.611448,1066,1848.50927734375
1493828634.8791146,1078,1843.221923828125
1493828639.1534612,1093,1841.980224609375
1493828640.9182248,1099,1845.3031005859375
1493828642.2859294,1104,1845.207275390625
1493828657.1409822,1156,2137.428955078125
1493828658.572766,1161,2240.695068359375
1493828658.8603027,1162,2107.75927734375
1493828664.0605628,1180,1861.261962890625
1493828667.8248045,1193,1844.4620361328125
1493828682.8632166,1244,1848.718017578125
1493828687.7778172,1261,1844.6705322265625
1493828703.4760225,1316,1845.0863037109375
1493828704.2793987,1319,1843.00048828125
1493828708.4583073,1333,1847.375244140625
1493828709.6574461,1337,1844.9510498046875
1493828723.3410964,1385,1844.0772705078125
1493828725.3711183,1392,1847.249267578125
1493828731.4700458,1414,1843.778076171875
1493828734.839862,1426,1846.990478515625
1493828737.5769026,1436,1844.6578369140625
1493828746.1988175,1466,1843.48876953125
1493828749.3539236,1477,1843.7586669921875
1493828753.2519555,1491,1846.9874267578125
1493828762.3445208,1523,1843.7860107421875
1493828770.5925732,1552,1842.316650390625
1493828775.4105458,1568,1845.14697265625
1493828780.0561924,1584,1842.8466796875
1493828781.1592655,1588,1847.6319580078125
1493828786.3244874,1605,1843.3778076171875
1493828796.3033912,1640,1845.5408935546875
1493828808.7166862,1682,1845.598876953125
1493828811.215786,1691,1843.048828125
1493828814.2971363,1702,1847.8798828125
1493828816.2716396,1709,1842.8426513671875
1493828819.0483236,1718,1845.29833984375
1493828823.197718,1732,1845.9649658203125
1493828823.7391136,1734,1842.4608154296875
1493828824.5350153,1737,1842.449951171875
1493828837.142006,1781,1847.774169921875
1493828849.7244797,1826,1847.9830322265625
1493828854.9457214,1844,1848.1376953125
1493828857.4150207,1853,1844.658203125
1493828861.2150514,1866,1844.656494140625
1493828862.1000488,1869,1844.710693359375
1493828864.5376084,1877,1848.508056640625
1493828880.3336692,1917,1845.24853515625
1493828887.458763,1934,1843.92529296875
1493828891.6214714,1944,1843.546142578125
1493828892.9218128,1947,1842.0704345703125
1493828915.749415,2001,1841.186279296875
1493828920.8664603,2013,1843.1568603515625
1493828930.5480478,2036,1842.1536865234375
1493828947.4314594,2076,1845.365478515625
1493828947.883062,2077,1845.6171875
1493828951.2137237,2085,1847.0828857421875
1493828952.901879,2089,1848.27734375
1493828955.925718,2096,1841.4779052734375
1493828978.396982,2149,1848.3814697265625
1493828981.4237075,2156,1848.6783447265625
1493828994.4452322,2187,1848.4053955078125
1493828996.1997848,2191,1843.61572265625
1493828999.575761,2199,1840.6463623046875
1493829003.028103,2207,1842.7921142578125
1493829004.7038963,2211,1845.1705322265625
1493829013.2051795,2231,1848.6097412109375
1493829015.4024084,2236,1844.6641845703125
1493829015.8456645,2237,1844.6307373046875
1493829024.3949504,2257,1841.3565673828125
1493829026.5213947,2262,1841.429443359375
1493829034.6356797,2281,1845.498046875
1493829041.379883,2297,1846.029296875
1493829045.6242325,2307,1847.904541015625
1493829050.798183,2319,1841.05126953125
1493829061.8625772,2345,1843.053466796875
1493829065.6418629,2354,1845.4952392578125
1493829080.3273492,2389,1847.5804443359375
1493829080.7907786,2390,1843.075439453125
1493829081.6984925,2392,1842.1632080078125
1493829100.3555021,2436,1843.417236328125
1493829103.7897305,2444,1844.655517578125
1493829107.653441,2453,1843.2506103515625
1493829108.5078864,2455,1840.96240234375
1493829110.6471274,2460,1840.1143798828125
1493829121.1602151,2485,1847.1170654296875
1493829121.6089435,2486,1844.2969970703125
1493829125.794182,2496,1842.536376953125
1493829126.6530457,2498,1845.1651611328125
1493829128.7934897,2503,1843.260986328125
1493829134.7477126,2517,1844.8172607421875
1493829137.240841,2523,1847.830078125
1493829141.0036647,2532,1844.223388671875
1493829147.300001,2547,1844.0552978515625
1493829149.8510904,2553,1841.7320556640625
1493829172.3442385,2606,1843.703857421875
1493829205.8963578,2685,1844.32763671875
1493829213.5849946,2703,1843.640380859375
1493829229.2808447,2740,1841.1856689453125
1493829235.1084611,2754,1841.548095703125
1493829249.8825529,2789,1847.72705078125
1493829285.2203562,2872,1843.50634765625
1493829295.3713691,2896,1842.0352783203125
1493829325.469593,2967,1840.1766357421875
1493829328.9089856,2975,1841.1966552734375
1493829344.163994,3011,1840.2894287109375
1493829355.5723534,3038,1846.188232421875
1493829356.8107915,3041,1843.9736328125
1493829381.4577415,3099,1844.32763671875
1493829400.3884645,3161,1843.484130859375
1493829405.14001,3177,1847.861083984375
1493829411.2942693,3195,1840.2113037109375
1493829411.7027156,3196,1844.289794921875
1493829426.121234,3230,1846.0421142578125
1493829430.3678865,3240,1844.6947021484375
1493829431.681458,3243,1850.1304931640625
1493829432.0907047,3244,1844.1708984375
1493829433.0011659,3246,1846.4276123046875
1493829433.447611,3247,1844.4415283203125
1493829457.961816,3305,1841.9710693359375
1493829474.9812963,3345,1843.3717041015625
1493829488.0590887,3376,1845.0338134765625
1493829499.723914,3403,1842.624267578125
1493829501.8336914,3408,1844.4921875
1493829511.1023927,3430,1844.2198486328125
1493829519.0625522,3449,1843.223876953125
1493829525.3789048,3464,1844.066162109375
1493829532.201757,3480,1843.82275390625
1493829544.4895103,3509,1843.4627685546875
1493829545.8390894,3512,1843.186767578125
1493829556.4148417,3537,1844.406005859375
1493829583.2620585,3600,1840.353759765625
1493829590.9398708,3618,1844.698974609375
1493829591.7232924,3620,1843.8028564453125
1493829592.6458025,3622,1843.68603515625
1493829595.2702875,3628,1840.79736328125
1493829607.043022,3656,1842.7021484375
1493829613.1290114,3670,1845.10009765625
1493829637.5177016,3726,2181.506103515625
1493829639.3213124,3730,2004.02099609375
1493829644.18699,3741,1844.454345703125
1493829666.7381914,3793,1841.9765625
1493829676.1543112,3814,1842.51708984375
1493829678.5256877,3819,1842.3516845703125
1493829679.3875961,3821,1843.1285400390625
1493829683.7074912,3831,1842.5196533203125
1493829698.3229735,3864,1842.485107421875
1493829703.554504,3876,1843.279296875
1493829726.3105428,3928,1843.4322509765625
1493829738.6779158,3956,1845.4136962890625
1493829750.7965055,3984,1843.710205078125
1493829767.7071066,4022,1842.49462890625
1493829772.461775,4033,1845.0361328125
1493829773.7933168,4036,1844.558349609375
1493829798.0420437,4093,1845.278564453125
1493829800.1271613,4098,1844.1695556640625
1493829804.8597255,4109,1841.7744140625
1493829835.571672,4182,1846.346435546875
1493829840.5356803,4194,1841.93359375
1493829841.4279387,4196,1843.762939453125
1493829843.6256266,4201,1842.6279296875
1493829844.0899198,4202,1843.1195068359375
1493829854.7112522,4227,1843.0850830078125
1493829856.8909762,4232,1841.467041015625
1493829858.1858068,4235,1842.6212158203125
1493829861.55148,4243,1842.4951171875
1493829869.9769073,4263,1846.183349609375
1493829871.2499628,4266,1842.2261962890625
1493829878.077912,4282,1843.3388671875
1493829887.503039,4304,1840.545654296875
1493829893.0028496,4317,1843.7913818359375
1493829893.8292875,4319,1843.9200439453125
1493829915.013675,4369,1844.5941162109375
1493829925.1067116,4393,1844.0675048828125
1493829928.0187712,4400,1844.1204833984375
1493829930.666065,4406,1842.34912109375
1493829940.8623943,4430,1843.635009765625
1493829942.1137753,4433,1843.60498046875
1493829967.57413,4492,2548.27783203125
1493829974.7654266,4509,1855.856201171875
1493829983.6230035,4530,1842.841552734375
1493830007.6780713,4578,1845.02685546875
1493830009.0488048,4581,1840.7548828125
1493830029.7400777,4628,1843.5177001953125
1493830041.1385527,4656,1842.1573486328125
1493830044.3760903,4664,1840.28955078125
1493830046.1306028,4668,1842.4921875
1493830049.438751,4676,1841.544189453125
1493830065.1370864,4713,1843.468994140625
1493830067.274275,4718,1840.1239013671875
1493830080.6662836,4750,1847.03662109375
1493830084.0133803,4758,1843.9000244140625
1493830087.774243,4767,1846.5655517578125
1493830096.6064682,4788,1842.76123046875
1493830101.643334,4800,1846.09814453125
1493830102.4971662,4802,1841.701904296875
1493830118.5218039,4840,1843.7340087890625
1493830123.5486915,4852,1843.791259765625
1493830141.2596662,4894,1845.623291015625
1493830170.0361881,4962,1843.1597900390625
1493830173.815268,4971,1845.6961669921875
1493830175.0425913,4974,1842.3436279296875
1493830207.1067815,5050,1843.55224609375
1493830207.867361,5052,1839.546875
1493830208.3272932,5053,1841.11669921875
1493830230.7491782,5106,1841.5423583984375
1493830242.471879,5134,1845.016357421875
1493830270.4255688,5200,1845.563720703125
1493830286.9783607,5239,1841.984619140625
1493830327.8620942,5329,1849.0469970703125
1493830334.964813,5345,1842.154052734375
1493830341.1981435,5359,1844.2381591796875
1493830368.3566597,5420,1841.94677734375
1493830378.2232702,5442,1842.3040771484375
1493830401.8174357,5495,1844.2808837890625
1493830410.723374,5515,1844.214111328125
1493830411.5956724,5517,1842.8187255859375
1493830425.878331,5549,1842.43408203125
1493830436.5838675,5573,1844.3115234375
1493830442.8118873,5587,1842.071044921875
1493830462.0554338,5630,1846.46875
1493830474.491613,5658,1843.20263671875
1493830475.3673255,5660,1846.005615234375
1493830477.1635048,5664,1840.727294921875
1493830483.8549354,5679,1843.4349365234375
1493830502.0695724,5720,1846.612548828125
1493830503.4182122,5723,1843.671142578125
1493830526.7214456,5776,1841.8504638671875
1493830540.7034156,5807,3067.303955078125
1493830541.1453698,5808,2873.06494140625
1493830548.7599669,5825,1847.6407470703125
1493830550.0710661,5828,1858.0745849609375
1493830565.2335403,5862,1845.5870361328125
1493830566.1082473,5864,1843.5660400390625
1493830569.1801324,5871,1845.4285888671875
1493830585.26526,5907,1843.349609375
1493830594.5252142,5928,1848.379638671875
1493830605.1761541,5952,1841.0543212890625
1493830607.3902404,5957,1845.4136962890625
1493830610.0252242,5963,1844.6756591796875
1493830622.2002099,5990,1843.994873046875
1493830631.2693286,6010,1844.978515625
1493830633.5271628,6015,1843.1138916015625
1493830640.1794226,6030,1843.4576416015625
1493830642.4268591,6035,1841.755859375
1493830661.5595756,6078,1844.1671142578125
1493830672.789905,6103,1845.33154296875
1493830673.685989,6105,1842.873291015625
1493830680.7951508,6121,1841.0880126953125
1493830685.2442515,6131,1844.71044921875
1493830709.377886,6181,1846.1983642578125
1493830717.9356334,6200,1843.109375
1493830723.881959,6213,1846.1182861328125
1493830726.5445611,6219,1842.2911376953125
1493830732.2765486,6232,1843.9764404296875
1493830757.560848,6289,1847.0096435546875
1493830767.7813988,6312,1844.7135009765625
1493830770.0089362,6317,1841.7265625
1493830780.575272,6341,1842.4788818359375
1493830785.5066686,6352,1842.1195068359375
1493830790.4276724,6363,1842.98095703125
1493830796.1198225,6376,1843.2802734375
1493830806.8130972,6400,1841.8681640625
1493830849.6511488,6495,1842.52294921875
1493830850.0642712,6496,1839.1475830078125
1493830851.8344812,6500,1842.333251953125
1493830860.75623,6520,1843.322265625
1493830884.712594,6574,1841.4517822265625
1493830889.1782563,6584,1843.4774169921875
1493830897.6649601,6603,1842.929931640625
1493830921.6996422,6657,1838.961181640625
1493830925.7798977,6666,1843.9818115234375
1493830928.4396322,6672,1844.0054931640625
1493830931.0843558,6678,1844.346435546875
1493830932.4453082,6681,1841.4759521484375
1493830935.5154219,6688,1845.680908203125
1493830939.0574844,6696,1844.030029296875
1493830940.345058,6699,1841.1715087890625
1493830945.8673286,6711,1843.604248046875
1493830957.8347867,6738,1843.64697265625
1493830959.5937026,6742,1845.509521484375
1493830964.561834,6753,1843.889404296875
1493831000.2649887,6832,1843.779052734375
1493831006.4447079,6846,1842.7821044921875
1493831010.0047657,6854,1843.8809814453125
1493831016.6886609,6869,1844.46923828125
1493831045.6534343,6934,1843.48388671875
1493831058.5258286,6963,1842.604248046875
1493831059.8055782,6966,1845.150146484375
1493831071.3645763,6992,1841.518798828125
1493831081.2674367,7014,1842.031494140625
1493831115.49678,7091,1843.1162109375
1493831122.208469,7106,1841.7928466796875
1493831125.7834244,7114,1861.24609375
1493831136.0529804,7137,1844.79931640625
1493831144.0914588,7155,1843.749755859375
1493831161.8873193,7195,1843.1939697265625
1493831171.352558,7216,1842.0335693359375
1493831185.0256565,7247,1842.36474609375
1493831208.5740497,7300,1846.2677001953125
1493831213.5620303,7311,1843.5262451171875
1493831221.6059859,7329,1841.5770263671875
1493831226.038973,7339,1841.75341796875
1493831226.4594903,7340,1842.421875
1493831234.8053143,7359,1843.1549072265625
1493831244.9617553,7382,1843.996337890625
1493831253.5373454,7401,1843.6552734375
1493831270.8484945,7440,1842.5362548828125
1493831272.2416265,7443,1843.4776611328125
1493831275.356389,7450,1845.285888671875
1493831279.808208,7460,1842.8377685546875
1493831281.0995338,7463,1843.634033203125
1493831287.75875,7478,1842.31396484375
1493831302.4148097,7511,1842.798828125
1493831312.5064502,7530,1843.2645263671875
1493831347.964757,7609,197528.515625
1493831363.418716,7644,1843.976806640625
1493831370.884494,7661,1842.268798828125
1493831377.5228772,7676,1845.4774169921875
1493831382.4844432,7687,1844.6705322265625
1493831385.1351907,7693,1846.6104736328125
1493831396.3335683,7718,1841.573974609375
1493831398.5963564,7723,1845.548828125
1493831400.763884,7728,1844.9132080078125
1493831408.803587,7746,1844.366455078125
1493831413.6400816,7757,1844.789794921875
1493831414.9803464,7760,1843.29248046875
1493831423.8643448,7780,1844.840087890625
1493831427.3975384,7788,1843.76318359375
1493831431.853398,7798,1843.439453125
1493831447.7623453,7833,1841.470947265625
1493831450.049618,7838,1842.5787353515625
1493831477.2577822,7899,1843.787109375
1493831477.6897597,7900,1844.6328125
1493831491.9819791,7932,1846.34814453125
1493831514.6960602,7983,1842.6602783203125
1493831518.287089,7991,1837.109130859375
1493831533.8892596,8026,1844.6317138671875
1493831538.7198498,8037,1844.63720703125
1493831544.0057206,8049,1848.612060546875
1493831551.540264,8066,1844.9530029296875
1493831578.498351,8126,1844.3507080078125
1493831602.5048532,8180,1838.994873046875
1493831604.3443394,8184,1841.5303955078125
1493831610.5870233,8198,1843.3297119140625
1493831618.2349176,8215,1843.2288818359375
1493831620.9182932,8221,1845.371826171875
1493831639.552777,8263,1846.8214111328125
1493831646.7801929,8279,1843.7222900390625
1493831651.625018,8290,1841.5150146484375
1493831659.4129286,8307,1840.34619140625
1493831668.4146404,8327,1844.338134765625
1493831670.6197731,8332,1842.550537109375
1493831671.5215514,8334,1842.8546142578125
1493831674.1712706,8340,1843.447509765625
1493831683.1248455,8360,1843.323486328125
1493831684.4622517,8363,1840.098876953125
1493831686.6572142,8368,1845.5362548828125
1493831690.6879578,8377,1842.3173828125
1493831732.4160085,8467,1841.431640625
1493831733.045065,8468,1844.509033203125
1493831734.0215647,8470,1844.6817626953125
1493831746.7654414,8498,1845.466064453125
1493831749.07653,8503,1844.0361328125
1493831751.305907,8508,1842.170654296875
1493831776.9958186,8566,1842.50830078125
1493831788.4059496,8592,1844.1435546875
1493831792.5287137,8601,1842.968505859375
1493831807.2371352,8634,1843.84765625
1493831807.693014,8635,1839.4388427734375
1493831811.6930122,8644,1843.2769775390625
1493831828.675649,8682,1843.248046875
1493831832.229048,8690,1845.618408203125
1493831834.4152396,8695,1840.4039306640625
1493831848.8019,8727,1843.373779296875
1493831869.8372383,8774,1842.511962890625
1493831871.6433346,8778,1842.5244140625
1493831882.080978,8801,1844.9765625
1493831890.0909188,8819,1842.0751953125
1493831891.3992765,8822,1841.14990234375
1493831900.7730348,8843,1844.27783203125
1493831905.6235814,8854,1839.986083984375
1493831916.2452693,8878,1842.47119140625
1493831919.363295,8885,1842.2586669921875
1493831926.9937453,8902,1842.1497802734375
1493831927.9031594,8904,1844.265869140625
1493831929.2975276,8907,1840.80859375
1493831938.5842645,8928,1842.6796875
1493831941.7295809,8935,1843.327392578125
1493831951.9934373,8958,1845.9532470703125
1493831959.6204827,8975,1843.9190673828125
1493831967.5171807,8993,1843.301513671875
1493831970.2286956,8999,1841.221923828125
1493831974.714963,9009,1845.607666015625
1493831983.1881192,9028,1843.863525390625
1493831995.2756326,9055,1842.6470947265625
1493831998.893578,9063,1842.6434326171875
1493832008.2440941,9084,1845.228759765625
1493832039.858567,9155,1839.927734375
1493832067.140279,9216,1845.1072998046875
1493832071.6013737,9226,1841.73828125
1493832074.6846156,9233,1843.9334716796875
1493832086.732042,9260,1843.7294921875
1493832096.0195684,9281,1840.381591796875
1493832107.6164474,9307,1840.3209228515625
1493832111.6071742,9316,1842.5963134765625
1493832126.1009176,9348,1844.4088134765625
1493832135.4188864,9369,1844.5875244140625
1493832154.828684,9412,1845.5745849609375
1493832156.1622376,9415,1841.9002685546875
1493832165.0867293,9435,1842.359375
1493832168.164837,9442,1845.08447265625
1493832179.6449034,9468,1842.0576171875
1493832210.7027159,9538,1841.8441162109375
1493832214.6722145,9547,1843.060791015625
1493832217.7360299,9554,1842.3575439453125
1493832223.5040333,9567,1842.361328125
1493832233.3153932,9589,1842.2242431640625
1493832238.1788533,9600,1843.9527587890625
1493832243.1515048,9611,1843.922607421875
1493832250.2976377,9627,1842.793212890625
1493832261.0058746,9651,1843.361328125
1493832263.6399004,9657,1842.25244140625
1493832273.9230819,9680,1841.19921875
1493832281.8857124,9698,1844.4798583984375
1493832310.2484765,9759,1842.0552978515625
1493832314.2831008,9768,1843.0050048828125
1493832335.5674584,9812,1841.0810546875
1493832348.7051542,9840,1842.343505859375
1493832350.046377,9843,1844.4031982421875
1493832367.8915007,9883,1843.128173828125
1493832378.6847076,9907,1845.2069091796875
1493832407.9288251,9972,1842.4677734375
1493832442.5496101,10050,1842.4825439453125
1493832444.710473,10055,1844.40234375
1493832446.0670388,10058,1843.9256591796875
1493832452.3282144,10072,1844.669189453125
1493832457.710851,10084,1844.3555908203125
1493832467.9701676,10107,1843.7584228515625
1493832470.6509151,10113,1842.3983154296875
1493832477.399819,10128,1844.993896484375
1493832484.5149226,10144,1840.9931640625
1493832495.1938884,10168,1843.3951416015625
1493832502.752068,10185,1842.033447265625
1493832529.4798348,10245,1844.213134765625
1493832534.391505,10256,1842.326416015625
1493832543.326284,10276,1839.4786376953125
1493832546.4045002,10283,1841.0772705078125
1493832548.6151357,10288,1843.1954345703125
1493832596.8011482,10396,1843.1881103515625
1493832598.1305108,10399,1843.3560791015625
1493832607.5651922,10420,1841.37744140625
1493832609.7149243,10425,1844.4151611328125
1493832628.7918038,10468,1844.8179931640625
1493832633.690822,10479,1841.90576171875
1493832638.2362297,10489,1844.693603515625
1493832640.0648038,10493,1843.5460205078125
1493832653.0900223,10522,1843.872314453125
1493832657.0901372,10531,1844.490234375
1493832667.2004294,10554,1845.5367431640625
1493832667.6590066,10555,1841.6663818359375
1493832673.0240924,10567,1844.605712890625
1493832686.805331,10598,1842.0618896484375
1493832690.9053361,10607,1841.6795654296875
1493832698.4855447,10624,1841.306396484375
1493832700.748638,10629,1842.56005859375
1493832704.782391,10638,1845.7103271484375
1493832708.3358066,10646,1844.4764404296875
1493832711.9131494,10654,1843.970703125
1493832719.5180342,10671,1844.0950927734375
1493832732.8038604,10701,1845.8944091796875
1493832737.6145804,10711,1844.3477783203125
1493832755.690591,10748,1844.409912109375
1493832760.1337962,10757,1842.8719482421875
1493832760.5408416,10758,1843.6170654296875
1493832770.3664658,10780,1842.9886474609375
1493832773.5475454,10787,1842.3336181640625
1493832786.1558106,10815,1841.81689453125
1493832790.649456,10825,1842.7987060546875
1493832792.8259046,10830,1846.37060546875
1493832797.684652,10841,1842.634521484375
1493832801.6122804,10850,1842.37060546875
1493832807.817104,10864,1844.669189453125
1493832824.691104,10902,1844.597900390625
1493832826.0044374,10905,1841.765380859375
1493832841.1298523,10939,1841.43603515625
1493832842.8384097,10943,1841.485595703125
1493832853.0858598,10966,1842.3304443359375
1493832855.7769957,10972,1840.12158203125
1493832856.6269736,10974,1842.746826171875
1493832874.4790208,11014,1843.0418701171875
1493832877.1611886,11020,1841.8111572265625
1493832878.0682554,11022,1843.2353515625
1493832882.8982127,11033,1843.7138671875
1493832885.1217573,11038,1841.9049072265625
1493832891.367434,11052,1839.646728515625
1493832895.362545,11061,1842.3233642578125
1493832902.4485643,11077,1843.82470703125
1493832913.6746874,11102,1845.0400390625
1493832922.109343,11121,1843.354248046875
1493832926.0434406,11130,1841.7652587890625
1493832934.0570362,11148,1842.4998779296875
1493832946.075772,11175,1842.3873291015625
1493832956.3234553,11198,1843.8251953125
1493832957.237602,11200,2518.59423828125
1493832957.740152,11201,1842.5623779296875
1493832984.2572021,11260,1845.037353515625
1493832985.5658245,11263,1845.5245361328125
1493832989.572296,11272,1844.6102294921875
1493833006.5027373,11310,1844.4051513671875
1493833029.1721036,11361,1845.045654296875
1493833051.5071652,11411,1842.9400634765625
1493833055.1478138,11419,1842.96630859375
1493833071.057041,11455,1842.779052734375
1493833078.6251702,11472,1843.7659912109375
1493833087.525409,11492,1844.2064208984375
1493833100.142697,11520,1841.33544921875
1493833101.3966296,11523,1842.7340087890625
1493833104.485153,11530,1841.3885498046875
1493833105.4100113,11532,1842.43408203125
1493833112.9968681,11549,1843.3978271484375
1493833116.5398386,11557,1843.4019775390625
1493833120.520239,11566,1844.1009521484375
1493833127.1766572,11581,1843.47705078125
1493833134.3262997,11597,1844.67822265625
1493833151.8745816,11636,1844.9892578125
1493833157.1148424,11648,1843.1541748046875
1493833162.5531385,11660,1842.0521240234375
1493833167.4127886,11671,1842.9498291015625
1493833173.7183108,11685,1842.914306640625
1493833174.634987,11687,1844.1280517578125
1493833191.1660032,11723,1841.1788330078125
1493833207.1423974,11759,1843.6588134765625
1493833219.216218,11786,1845.400390625
1493833225.9195216,11801,1843.966064453125
1493833239.4182754,11831,1841.419677734375
1493833250.0515316,11855,1841.8369140625
1493833257.9697752,11873,1844.3311767578125
1493833272.6593015,11906,1841.4381103515625
1493833284.6628063,11933,1842.0360107421875
1493833290.449123,11946,1841.6055908203125
1493833291.3380232,11948,1844.7662353515625
1493833291.7906268,11949,1842.3946533203125
1493833300.6934614,11969,1841.8507080078125
1493833302.908914,11974,1843.126220703125
1493833309.129001,11988,1843.8477783203125
1493833313.591221,11998,1842.1556396484375
1493833315.8640335,12003,1842.371337890625
1493833318.9458048,12010,1842.7042236328125
1493833327.3756285,12029,1844.4656982421875
1493833332.7665873,12041,1840.6627197265625
1493833348.4326875,12076,1842.1317138671875
1493833378.3446705,12138,1842.7398681640625
1493833385.2472687,12153,1847.3311767578125
1493833390.117884,12164,1842.8037109375
1493833391.9450037,12168,1842.01416015625
1493833398.9933498,12184,1841.3828125
1493833413.8536515,12217,1844.640869140625
1493833417.8317468,12226,1844.410888671875
1493833437.4049785,12270,1844.316650390625
1493833446.4367645,12290,1843.030517578125
1493833447.7981422,12293,1842.2679443359375
1493833454.9628286,12309,1843.57080078125
1493833462.0716982,12325,1844.9593505859375
1493833493.4590445,12396,1840.85498046875
1493833497.5385356,12405,1849.02880859375
1493833511.3247085,12436,1843.9442138671875
1493833519.6732068,12455,1843.262939453125
1493833521.0483072,12458,1843.7611083984375
1493833530.8228352,12480,1843.66162109375
1493833559.5797539,12545,1841.503662109375
1493833563.1514611,12553,1843.604248046875
1493833572.5087814,12574,1845.0360107421875
1493833582.2159898,12596,1842.28466796875
1493833595.1440604,12625,1841.1668701171875
1493833615.4938393,12671,1842.632568359375
1493833627.9780405,12699,1841.7344970703125
1493833654.329335,12758,1844.0916748046875
1493833661.478955,12774,1843.174072265625
1493833675.4189107,12805,1844.1451416015625
1493833688.2617297,12834,1843.363037109375
1493833699.3473902,12859,1845.07080078125
1493833701.5800657,12864,1843.8428955078125
1493833707.3759751,12877,1841.8570556640625
1493833713.1902244,12890,1844.3917236328125
1493833715.9131303,12896,1844.0062255859375
1493833734.6314821,12938,2516.273193359375
1493833735.0856063,12939,1850.3104248046875
1493833743.9742575,12959,49078.796875
1493833769.903632,13017,1841.470458984375
1493833778.7722528,13034,1842.1170654296875
1493833791.7000809,13061,1840.880615234375
1493833792.1265929,13062,1842.342529296875
1493833795.6285088,13070,1843.23291015625
1493833800.9904563,13082,1841.729736328125
1493833806.2808008,13094,1844.9652099609375
1493833812.9707375,13109,1843.637451171875
1493833814.7909548,13113,1846.42919921875
1493833822.3517344,13130,1842.7034912109375
1493833830.437851,13148,1846.270263671875
1493833838.4883437,13166,1841.6339111328125
1493833845.0877955,13181,1842.6458740234375
1493833849.4722223,13191,1839.322021484375
1493833850.8304448,13194,1847.321044921875
1493833856.2596104,13206,1842.10888671875
1493833856.699073,13207,1840.62158203125
1493833858.442017,13211,1843.6685791015625
1493833870.996974,13239,1845.9027099609375
1493833882.6102335,13265,1842.9337158203125
1493833897.213071,13298,1844.027099609375
1493833903.9157646,13313,1840.49853515625
1493833919.9234586,13349,1845.4078369140625
1493833943.5627344,13402,1842.8848876953125
1493833945.3392756,13406,1848.765625
1493833954.2373447,13426,1846.6322021484375
1493833976.1457338,13475,1844.0692138671875
1493833989.0939991,13504,1844.1185302734375
1493834007.8180385,13546,1842.610595703125
1493834030.4569082,13597,1841.9927978515625
1493834037.2703311,13612,1842.5289306640625
1493834040.872034,13620,1840.498779296875
1493834043.5916953,13626,1843.131103515625
1493834065.6856437,13676,1841.7481689453125
1493834067.0170834,13679,1844.2996826171875
1493834068.3396537,13682,1843.3270263671875
1493834074.1727502,13695,1844.5543212890625
1493834086.3392925,13722,1843.645263671875
1493834097.501584,13747,1841.996337890625
1493834100.6925244,13754,1843.644775390625
1493834110.5358813,13776,1843.5098876953125
1493834119.7435327,13797,1843.724365234375
1493834125.5155954,13810,1845.1629638671875
1493834141.008408,13845,1842.8316650390625
1493834151.207877,13868,1840.69873046875
1493834152.504202,13871,1843.609375
1493834158.278088,13884,1843.3946533203125
1493834160.082501,13888,1841.4434814453125
1493834182.01129,13937,1841.343017578125
1493834182.4399061,13938,1842.644775390625
1493834190.7588751,13957,1844.8736572265625
1493834192.1050773,13960,1843.023681640625
1493834195.9688623,13969,1844.2227783203125
1493834196.3869722,13970,1844.7633056640625
1493834199.0959742,13976,1841.762939453125
1493834207.8368988,13996,1843.92333984375
1493834208.7115774,13998,1842.021240234375
1493834244.6208255,14080,1841.8743896484375
1493834247.2577984,14086,1841.8240966796875
1493834280.0423062,14161,1842.470947265625
1493834292.360491,14189,1842.305908203125
1493834306.3544993,14221,1842.694580078125
1493834308.9723058,14227,1841.879150390625
1493834319.0888925,14250,1841.0245361328125
1493834335.493035,14287,1844.6531982421875
1493834335.9306526,14288,1843.2220458984375
1493834338.5504236,14294,1844.459716796875
1493834342.4891157,14303,1844.6470947265625
1493834349.9201872,14320,1840.734375
1493834355.2525134,14332,1842.6307373046875
1493834357.8866868,14338,1841.648681640625
1493834366.671308,14358,1843.5908203125
1493834368.423398,14362,1843.9229736328125
1493834378.8864138,14386,1843.7940673828125
1493834384.531123,14397,1843.299560546875
1493834407.8084579,14447,1844.46240234375
1493834418.3650656,14471,1842.34326171875
1493834428.4716535,14494,1844.4747314453125
1493834444.3028944,14530,1843.1260986328125
1493834454.7730136,14554,1844.4390869140625
1493834455.6557834,14556,1843.52978515625
1493834456.0809195,14557,1844.189697265625
1493834482.2916505,14617,1840.3330078125
1493834488.8699346,14632,1841.5843505859375
1493834491.4611113,14638,1842.564453125
1493834504.5484204,14668,1841.7916259765625
1493834508.4571903,14677,1842.4061279296875
1493834510.225404,14681,1841.9901123046875
1493834512.8673508,14687,1841.9608154296875
1493834519.9904296,14703,1843.910888671875
1493834538.7323515,14746,1843.5174560546875
1493834543.9710124,14758,1842.7742919921875
1493834553.1629522,14779,1845.17333984375
1493834553.6094918,14780,1843.6573486328125
1493834555.3265474,14784,1842.73681640625
1493834557.0782576,14788,1843.40234375
1493834558.849494,14792,1843.232177734375
1493834566.416945,14809,1842.990478515625
1493834569.0386171,14815,1841.7723388671875
1493834570.76932,14819,1843.68017578125
1493834582.5515852,14846,1842.7105712890625
1493834594.3454137,14873,1844.393798828125
1493834602.7062955,14892,1843.8406982421875
1493834616.705115,14924,1844.0250244140625
1493834617.171609,14925,1842.775390625
1493834617.621762,14926,1842.340087890625
1493834628.0411325,14950,1842.3060302734375
1493834656.7223883,15015,1843.190185546875
1493834661.9706788,15027,1841.2088623046875
1493834689.5568404,15090,1843.694580078125
1493834707.9752297,15132,1844.3992919921875
1493834709.7181146,15136,1841.2882080078125
1493834729.0800152,15180,1842.3037109375
1493834737.362268,15199,1844.794921875
1493834753.5127995,15236,1844.611083984375
1493834766.6982384,15266,1841.598876953125
1493834769.7615628,15273,1843.203125
1493834774.1286383,15283,1842.800537109375
1493834782.1166668,15301,1843.9530029296875
1493834792.1909344,15324,1841.7725830078125
1493834799.629231,15341,1844.5308837890625
1493834802.1991487,15347,1842.9417724609375
1493834805.2162783,15354,1840.694580078125
1493834828.0246596,15401,1841.1278076171875
1493834830.2644188,15406,1842.2596435546875
1493834837.236816,15422,1844.162841796875
1493834839.8400104,15428,1840.5880126953125
1493834844.2172256,15438,1841.5108642578125
1493834852.1437662,15456,1844.83349609375
1493834859.5536768,15473,1845.295166015625
1493834860.4425113,15475,1842.3463134765625
1493834874.4688497,15507,1842.97021484375
1493834883.188529,15527,1842.8411865234375
1493834888.0267942,15538,1843.757568359375
1493834908.4218295,15585,1843.014892578125
1493834913.72074,15597,1841.95947265625
1493834918.511299,15608,1843.2127685546875
1493834946.5275018,15672,1843.4755859375
1493834960.1538062,15703,1842.523681640625
1493834976.3132746,15740,1842.676513671875
1493834986.799365,15764,1843.3797607421875
1493834990.7033825,15773,1844.222900390625
1493834993.2942114,15779,1844.2447509765625
1493834999.8129902,15794,1842.145263671875
1493835007.3784354,15811,1842.196044921875
1493835013.509592,15825,1844.330322265625
1493835014.8244908,15828,1846.6580810546875
1493835023.1802266,15847,1841.91259765625
1493835031.4019911,15866,1842.9969482421875
1493835080.8920884,15979,1842.7056884765625
1493835084.410373,15987,1842.0706787109375
1493835087.038745,15993,1841.9825439453125
1493835097.550212,16017,1843.621337890625
1493835097.9684544,16018,1842.73046875
1493835114.5487268,16056,1844.1578369140625
1493835126.4337842,16083,1842.856689453125
1493835131.6919057,16095,1841.863037109375
1493835140.976123,16116,1842.3465576171875
1493835166.9120827,16175,1843.685302734375
1493835172.5799215,16188,1846.1864013671875
1493835176.9028516,16198,1843.6494140625
1493835178.763146,16202,1842.9442138671875
1493835189.5821939,16227,1838.9290771484375
1493835199.1751852,16249,1841.8631591796875
1493835230.527153,16321,1842.0120849609375
1493835240.1556833,16343,1844.2176513671875
1493835241.8720002,16347,1842.6728515625
1493835242.7590988,16349,1841.986572265625
1493835243.2075162,16350,1843.286865234375
1493835247.5262992,16360,1843.4300537109375
1493835256.2587223,16380,1845.83056640625
1493835267.6219838,16406,1843.4676513671875
1493835282.5205226,16440,1842.6893310546875
1493835286.3806176,16449,1841.9586181640625
1493835311.0252435,16505,1843.3182373046875
1493835334.7490094,16559,1842.3941650390625
1493835346.139299,16585,1842.1473388671875
1493835348.3449738,16590,1844.2012939453125
1493835357.2543359,16610,1841.212158203125
1493835379.4144647,16661,1844.0521240234375
1493835381.1878104,16665,1843.528564453125
1493835395.211279,16697,1839.995361328125
1493835416.603112,16746,1839.2755126953125
1493835425.6426752,16766,1843.323486328125
1493835441.9335089,16798,1840.8115234375
1493835446.357499,16808,1844.3389892578125
1493835446.8030953,16809,1841.225830078125
1493835457.8463295,16834,2361.931396484375
1493835460.0323694,16839,2626.997314453125
1493835461.8269238,16843,1902.026611328125
1493835467.9269154,16857,1844.5269775390625
1493835486.2458436,16899,1842.70263671875
1493835497.178534,16924,1840.803466796875
1493835529.899165,16999,1842.99169921875
1493835559.2962065,17066,1842.5706787109375
1493835572.839083,17097,1843.1102294921875
1493835587.7814524,17131,1842.0611572265625
1493835588.238389,17132,1845.5509033203125
1493835597.7517784,17154,1843.90283203125
1493835614.3421578,17192,1842.2171630859375
1493835616.5286148,17197,1842.1065673828125
1493835618.8301039,17202,1842.99462890625
1493835623.1797705,17212,1842.567138671875
1493835634.9599187,17239,1842.2462158203125
1493835635.424735,17240,1840.8145751953125
1493835638.4907796,17247,1840.279052734375
1493835644.5724585,17261,1841.98876953125
1493835649.3319135,17272,1844.5885009765625
1493835657.2111068,17290,1844.51416015625
1493835658.1234996,17292,1843.6357421875
1493835668.2365532,17315,1842.822265625
1493835668.6750395,17316,1842.3160400390625
1493835669.0914192,17317,1843.9012451171875
1493835670.4584413,17320,1843.5203857421875
1493835678.794294,17339,1842.669677734375
1493835694.0798745,17374,1841.6185302734375
1493835701.5252993,17391,1845.346923828125
1493835707.1670847,17404,1839.3006591796875
1493835707.5662894,17405,1843.021728515625
1493835711.943519,17415,1843.3392333984375
1493835716.691028,17426,1842.197509765625
1493835721.0992632,17436,1842.9180908203125
1493835724.608196,17444,1842.6717529296875
1493835728.953971,17454,1841.919677734375
1493835750.5653083,17503,1841.63623046875
1493835754.091322,17511,1843.63134765625
1493835755.9217157,17515,1844.222900390625
1493835768.597048,17543,1843.78271484375
1493835774.7411556,17557,1841.4918212890625
1493835777.3752322,17563,1842.398193359375
1493835783.4343777,17577,1843.491455078125
1493835784.2998674,17579,1841.321044921875
1493835787.3921437,17586,1843.3154296875
1493835789.1203744,17590,1842.0792236328125
1493835790.461658,17593,1841.1837158203125
1493835790.8992658,17594,1843.11083984375
1493835792.5945308,17598,1842.725341796875
1493835803.7411587,17623,1844.10498046875
1493835808.094869,17633,1841.5888671875
1493835809.8752897,17637,1840.8214111328125
1493835816.874767,17653,1841.4302978515625
1493835822.9399827,17667,1843.0107421875
1493835838.7817838,17703,1841.6065673828125
1493835839.2445686,17704,1843.723388671875
1493835842.2488112,17711,1842.7042236328125
1493835847.0942273,17722,1839.45068359375
1493835861.3404145,17752,1841.8951416015625
1493835870.9813833,17771,1842.4610595703125
1493835871.4568985,17772,1841.4425048828125
1493835873.654916,17777,1844.5836181640625
1493835885.5259957,17804,1842.3814697265625
1493835893.4175715,17822,1843.7855224609375
1493835902.1019776,17842,1845.7764892578125
1493835951.5047433,17953,1841.693603515625
1493835955.7440536,17962,1844.7257080078125
1493835963.2404337,17978,1842.83740234375
1493835964.5579734,17981,1844.9642333984375
1493835968.5327344,17990,1841.847412109375
1493835980.9042134,18018,1841.9541015625
1493835995.9351912,18052,1839.9161376953125
1493835996.3631217,18053,1844.001953125
1493836000.3311224,18062,1843.2442626953125
1493836001.651948,18065,1843.349853515625
1493836018.8233333,18104,1843.4100341796875
1493836025.3955543,18119,1843.3931884765625
1493836029.7735732,18129,1842.4039306640625
1493836036.4087203,18144,1843.2720947265625
1493836037.2469687,18146,1842.135986328125
1493836040.699674,18154,1842.399658203125
1493836047.7251801,18170,1841.866455078125
1493836056.409577,18190,1842.4107666015625
1493836067.0127153,18214,1844.5523681640625
1493836076.6957917,18236,1842.2142333984375
1493836088.8902013,18264,1842.062255859375
1493836094.0738437,18276,1841.5738525390625
1493836112.5128107,18318,1844.577880859375
1493836113.8428335,18321,1842.40576171875
1493836131.7366986,18362,1843.6834716796875
1493836135.2165956,18370,1842.9678955078125
1493836171.1753247,18451,1841.9501953125
1493836171.583059,18452,1841.370849609375
1493836209.5038052,18539,1845.632080078125
1493836212.9874148,18547,1842.2008056640625
1493836232.0687892,18591,1843.0758056640625
1493836232.4925506,18592,1841.014892578125
1493836254.8599813,18643,1843.5286865234375
1493836258.8116899,18652,1843.3402099609375
1493836281.5965283,18703,1846.891845703125
1493836285.9503238,18713,1845.91845703125
1493836289.011811,18720,1845.3831787109375
1493836291.2198417,18725,1841.2855224609375
1493836301.672596,18749,1841.525390625
1493836317.8279114,18786,1842.49951171875
1493836325.1907678,18803,1842.028076171875
1493836343.446914,18845,1844.93115234375
1493836364.466116,18893,1842.4432373046875
1493836365.3182487,18895,1843.2840576171875
1493836382.4175518,18933,1843.1392822265625
1493836393.3150156,18958,1842.4420166015625
1493836401.6909966,18977,1843.3272705078125
1493836403.8436027,18982,1843.433349609375
1493836405.9991603,18987,1842.8604736328125
1493836413.8456059,19005,1843.674072265625
1493836416.0221708,19010,1842.2044677734375
1493836418.149605,19015,1843.7181396484375
1493836423.3610446,19027,1843.01123046875
1493836432.5502853,19048,1843.3408203125
1493836453.11419,19095,1843.802001953125
1493836462.3703907,19116,1842.00048828125
1493836480.7921972,19153,1841.5592041015625
1493836487.8627174,19169,1841.9139404296875
1493836502.7236006,19203,1841.733642578125
1493836507.4789925,19214,1840.6998291015625
1493836513.1873808,19227,1843.227783203125
1493836529.3580966,19264,1843.035400390625
1493836532.4266617,19271,1842.35107421875
1493836534.226864,19275,1841.3431396484375
1493836545.1341822,19300,1843.0379638671875
1493836556.5758786,19326,1843.425537109375
1493836574.0509005,19366,1842.7706298828125
1493836592.0800707,19407,1844.2083740234375
1493836593.439766,19410,1840.944580078125
1493836595.6190245,19415,1843.1331787109375
1493836617.452686,19465,1841.5516357421875
1493836626.2224956,19485,1842.5635986328125
1493836632.7530878,19500,1842.4189453125
1493836634.0270941,19503,1842.36572265625
1493836634.9390378,19505,1840.775390625
1493836643.739035,19525,1841.97314453125
1493836646.3515306,19531,1841.7044677734375
1493836656.312769,19554,1844.2552490234375
1493836667.1967282,19579,1844.710693359375
1493836668.0967808,19581,1842.72216796875
1493836673.8230917,19594,1841.7413330078125
1493836682.993513,19615,1842.2021484375
1493836691.3320765,19634,1844.8179931640625
1493836693.9804626,19640,1840.7921142578125
1493836700.0584245,19654,1844.425048828125
1493836704.9032497,19665,1844.1695556640625
1493836708.9062135,19674,1842.2506103515625
1493836710.6123447,19678,1844.08984375
1493836729.094958,19720,1842.2315673828125
1493836732.1686246,19727,1842.881591796875
1493836733.888779,19731,1842.5235595703125
1493836736.0761745,19736,1842.6419677734375
1493836736.5001051,19737,1842.2210693359375
1493836753.9848895,19777,1845.2557373046875
1493836762.3580117,19796,1842.5447998046875
1493836774.1536744,19823,1842.7110595703125
1493836784.281587,19846,1844.028076171875
1493836796.961418,19875,13506.625
1493836814.8752348,19916,1877.3507080078125
1493836819.2678704,19926,1975.5164794921875
1493836824.484427,19938,1848.223876953125
1493836831.9342952,19955,1847.1553955078125
1493836838.8961742,19971,1845.984130859375
1493836842.3831742,19979,1842.75927734375
1493836846.3897963,19988,1842.80810546875
1493836849.481003,19995,1843.832763671875
1493836851.1904745,19999,1844.940185546875


==> results/run_copy-rma-exp-tanh-run_1,tag_loss.csv <==
Wall time,Step,Value
1493540423.4876304,18,216412.09375
1493540438.0326777,42,33477.94140625
1493540440.4309788,45,20924.556640625
1493540461.390157,71,6354.8876953125
1493540479.8880522,94,3548.745361328125
1493540531.1166515,155,2085.2236328125
1493540533.6191697,158,2067.3212890625
1493540541.2430935,167,2016.6201171875
1493540593.3444839,229,1884.0096435546875
1493540597.6178524,234,1881.085693359375
1493540615.3487527,255,1871.0848388671875
1493540625.3888054,267,1866.0771484375
1493540630.4566174,273,1864.508544921875
1493540659.5856333,308,1858.165771484375
1493540661.1711977,310,1854.2330322265625
1493540667.6736355,318,1859.5501708984375
1493540691.2598534,347,1851.984375
1493540707.4947286,367,1852.858154296875
1493540751.672996,421,1847.789794921875
1493540783.4054728,460,1847.0302734375
1493540794.8268878,474,1846.5660400390625
1493540845.3632057,536,1846.8868408203125
1493540867.2976718,563,1846.475341796875
1493540880.2768514,579,1842.380859375
1493540885.8965173,586,1844.0828857421875
1493540886.7095168,587,1843.674560546875
1493540913.6903198,620,1843.473876953125
1493540925.0012782,634,1839.8360595703125
1493540935.668379,647,1844.5833740234375
1493540947.0498643,661,1846.5787353515625
1493540955.202131,671,1842.68603515625
1493540990.1689534,714,1842.6417236328125
1493540996.682311,722,1847.441650390625
1493541003.1239982,730,1842.460205078125
1493541031.5834157,765,1843.6673583984375
1493541034.8679614,769,1842.7144775390625
1493541036.4890072,771,1844.5108642578125
1493541047.8415847,785,1842.0047607421875
1493541049.4379294,787,1842.6287841796875
1493541055.1696231,794,1844.0946044921875
1493541061.7358475,802,1845.2291259765625
1493541066.587803,808,1843.1953125
1493541089.311308,836,1845.1453857421875
1493541177.8976507,945,1844.640869140625
1493541199.0401824,971,1845.2796630859375
1493541199.8758566,972,1842.91162109375
1493541204.8021588,978,1843.4794921875
1493541209.6859818,984,1842.2679443359375
1493541224.3554578,1002,1843.496826171875
1493541226.7934356,1005,1844.104736328125
1493541234.1112201,1014,1845.52978515625
1493541273.845011,1063,1843.6787109375
1493541276.2883778,1066,1842.8857421875
1493541286.0578694,1078,1841.974609375
1493541298.1208727,1093,1843.1343994140625
1493541303.0487573,1099,1841.8179931640625
1493541307.1160905,1104,1843.12841796875
1493541349.4739814,1156,1839.204833984375
1493541353.551455,1161,1847.4124755859375
1493541354.370241,1162,1842.8267822265625
1493541368.9006202,1180,1843.2205810546875
1493541379.4678247,1193,1843.8638916015625
1493541420.80097,1244,1842.5328369140625
1493541434.7278645,1261,1844.234375
1493541479.6485543,1316,1842.94970703125
1493541482.130687,1319,1842.9677734375
1493541493.486275,1333,1841.83349609375
1493541496.7622383,1337,1845.430908203125
1493541535.9194512,1385,1844.0450439453125
1493541541.5861926,1392,1843.0372314453125
1493541559.4410555,1414,1842.576171875
1493541569.2351153,1426,1840.0947265625
1493541577.3571775,1436,1844.745361328125
1493541601.8185556,1466,1844.4814453125
1493541610.7270925,1477,1843.230224609375
1493541622.0851438,1491,1842.7059326171875
1493541648.1852162,1523,1842.485595703125
1493541671.875046,1552,1845.2354736328125
1493541684.936285,1568,1844.1839599609375
1493541697.9151895,1584,1843.1654052734375
1493541701.1739116,1588,1841.8575439453125
1493541715.0924098,1605,1842.611572265625
1493541743.5174165,1640,1844.2061767578125
1493541777.7144468,1682,1844.5477294921875
1493541785.033237,1691,1842.0687255859375
1493541794.0508192,1702,1845.236083984375
1493541799.781119,1709,1843.6162109375
1493541807.031958,1718,1843.88720703125
1493541818.3972614,1732,1840.964111328125
1493541820.0457761,1734,1842.8345947265625
1493541822.4668264,1737,1841.27978515625
1493541858.2782938,1781,1842.6087646484375
1493541894.697314,1826,1842.5001220703125
1493541909.367644,1844,1841.2647705078125
1493541916.704047,1853,1844.0899658203125
1493541927.297819,1866,1842.6708984375
1493541929.7817993,1869,1843.018310546875
1493541936.3143628,1877,1842.3323974609375
1493541969.0255394,1917,1841.580810546875
1493541982.9743943,1934,1842.412841796875
1493541991.1168983,1944,1843.3826904296875
1493541993.5672452,1947,1844.28125
1493542037.5249052,2001,1844.166259765625
1493542047.3074694,2013,1845.86572265625
1493542066.063025,2036,1844.57763671875
1493542098.781468,2076,1841.04931640625
1493542099.5821574,2077,1842.1260986328125
1493542106.0450356,2085,1844.8297119140625
1493542109.2648134,2089,1842.687744140625
1493542114.958997,2096,1842.486572265625
1493542157.8750978,2149,1843.3505859375
1493542163.4901173,2156,1844.10205078125
1493542188.6201267,2187,1842.4337158203125
1493542191.856414,2191,1842.80517578125
1493542198.4299212,2199,1843.0860595703125
1493542204.9529202,2207,1845.4932861328125
1493542208.2068913,2211,1842.9234619140625
1493542224.364253,2231,1842.6517333984375
1493542228.373066,2236,1844.654296875
1493542229.1730647,2237,1842.2332763671875
1493542245.311351,2257,1842.262939453125
1493542249.3743856,2262,1843.39453125
1493542264.6079404,2281,1842.712890625
1493542277.5086803,2297,1846.1455078125
1493542285.5825036,2307,1842.646728515625
1493542295.351047,2319,1843.6517333984375
1493542316.415919,2345,1843.22900390625
1493542323.738444,2354,1842.491943359375
1493542351.8875303,2389,1843.174560546875
1493542352.6905687,2390,1842.7437744140625
1493542354.286818,2392,1843.484619140625
1493542389.6906586,2436,1842.222900390625
1493542396.1844707,2444,1844.9326171875
1493542403.509838,2453,1843.008056640625
1493542405.1512809,2455,1843.1849365234375
1493542409.2227871,2460,1844.7064208984375
1493542429.4215915,2485,1842.2044677734375
1493542430.215014,2486,1845.719970703125
1493542438.3250966,2496,1841.5615234375
1493542439.9324956,2498,1842.8240966796875
1493542444.0493643,2503,1842.5281982421875
1493542455.3957734,2517,1840.6898193359375
1493542460.2617865,2523,1844.1846923828125
1493542467.600836,2532,1840.6888427734375
1493542479.7811258,2547,1839.2508544921875
1493542484.536745,2553,1838.3414306640625
1493542527.472729,2606,1821.248779296875
1493542591.1055942,2685,1807.7425537109375
1493542605.7726865,2703,1803.332763671875
1493542635.7450178,2740,1783.188720703125
1493542646.9509103,2754,1784.3876953125
1493542675.2850063,2789,1779.7008056640625
1493542742.224627,2872,1781.2176513671875
1493542761.563324,2896,1783.9002685546875
1493542818.924298,2967,1777.3150634765625
1493542825.3158362,2975,1768.9530029296875
1493542854.398444,3011,1777.631103515625
1493542876.2057962,3038,1758.43115234375
1493542878.6442144,3041,1757.1507568359375
1493542925.5659926,3099,1730.13427734375
1493542975.703173,3161,1714.959228515625
1493542988.6573505,3177,1704.91357421875
1493543003.2297623,3195,1688.7098388671875
1493543004.033836,3196,1698.2490234375
1493543031.599721,3230,1662.68505859375
1493543039.5974593,3240,1656.087890625
1493543042.02532,3243,1660.5482177734375
1493543042.8306477,3244,1661.8577880859375
1493543044.4463298,3246,1680.5927734375
1493543045.265416,3247,1680.8876953125
1493543092.2675223,3305,1647.0069580078125
1493543124.7030404,3345,1632.9266357421875
1493543149.786727,3376,1616.9468994140625
1493543171.7513323,3403,1610.763427734375
1493543175.77961,3408,1610.9012451171875
1493543193.543201,3430,1596.914794921875
1493543208.876951,3449,1609.3577880859375
1493543220.953639,3464,1584.8160400390625
1493543233.9534583,3480,1590.1265869140625
1493543257.3650336,3509,1586.63671875
1493543259.7720199,3512,1565.547119140625
1493543280.038171,3537,1566.11572265625
1493543331.0772483,3600,1535.5909423828125
1493543345.653791,3618,1539.6212158203125
1493543347.2628343,3620,1555.552490234375
1493543348.8771553,3622,1549.467529296875
1493543353.7273314,3628,1554.3271484375
1493543376.349022,3656,1554.9349365234375
1493543387.6815422,3670,1517.6212158203125
1493543433.0516214,3726,1528.512451171875
1493543436.258203,3730,1499.8857421875
1493543445.188834,3741,1516.85791015625
1493543487.3410492,3793,1497.7559814453125
1493543504.4265392,3814,1509.794189453125
1493543508.4562614,3819,1506.0938720703125
1493543510.090953,3821,1515.3572998046875
1493543518.2080295,3831,1487.25537109375
1493543544.953567,3864,1502.0526123046875
1493543554.7352133,3876,1487.7010498046875
1493543596.9305415,3928,1535.8067626953125
1493543619.6113498,3956,1503.7462158203125
1493543642.329694,3984,1497.8671875
1493543673.1064932,4022,1496.5797119140625
1493543681.9783669,4033,1508.1492919921875
1493543684.4102576,4036,1505.046875
1493543730.6730032,4093,1519.8980712890625
1493543734.730586,4098,1507.618896484375
1493543743.6989684,4109,1495.29248046875
1493543802.8211884,4182,1470.381103515625
1493543812.5780497,4194,1485.8470458984375
1493543814.2112727,4196,1469.9522705078125
1493543818.3295295,4201,1464.7373046875
1493543819.1220033,4202,1458.2421875
1493543839.3678892,4227,1486.2490234375
1493543843.4630263,4232,1472.3270263671875
1493543845.937881,4235,1494.6065673828125
1493543852.419925,4243,1485.7181396484375
1493543868.5904198,4263,1448.4755859375
1493543871.0253382,4266,1458.4791259765625
1493543883.9436355,4282,1450.7679443359375
1493543901.8032942,4304,1474.1773681640625
1493543912.3420966,4317,1467.2314453125
1493543913.958791,4319,1489.51904296875
1493543954.5545726,4369,1454.3531494140625
1493543974.1219428,4393,1472.6033935546875
1493543979.84562,4400,1483.8037109375
1493543984.784248,4406,1478.1087646484375
1493544004.2818708,4430,1447.726806640625
1493544006.7228937,4433,1450.2259521484375
1493544054.6203063,4492,1434.882568359375
1493544068.4864619,4509,1445.176513671875
1493544085.5406647,4530,1415.314697265625
1493544124.503658,4578,1404.776123046875
1493544126.9465878,4581,1443.607177734375
1493544165.0941408,4628,1419.646484375
1493544187.935095,4656,1420.7781982421875
1493544194.4664457,4664,1422.1854248046875
1493544197.6869593,4668,1420.3660888671875
1493544204.1984274,4676,1398.862060546875
1493544234.4548552,4713,1408.493896484375
1493544238.5427554,4718,1415.848388671875
1493544264.6304874,4750,1390.44189453125
1493544271.1402376,4758,1397.002685546875
1493544278.466379,4767,1394.465087890625
1493544295.4457397,4788,1394.229736328125
1493544305.1816206,4800,1430.549072265625
1493544306.8638437,4802,1435.091796875
1493544337.6055138,4840,1395.4564208984375
1493544347.379786,4852,1396.16259765625
1493544381.4855344,4894,1400.9896240234375
1493544436.8549054,4962,1409.1038818359375
1493544444.1996412,4971,1389.2275390625
1493544446.6167164,4974,1393.6846923828125
1493544508.297745,5050,1382.447021484375
1493544509.912185,5052,1389.5985107421875
1493544510.7294648,5053,1389.6995849609375
1493544553.825085,5106,1367.92822265625
1493544576.593364,5134,1361.293212890625
1493544630.2647192,5200,1345.857666015625
1493544662.0233414,5239,1354.310302734375
1493544735.2018578,5329,1323.587646484375
1493544748.1195745,5345,1362.437255859375
1493544759.4663863,5359,1342.166259765625
1493544809.0704546,5420,1357.0372314453125
1493544827.029663,5442,1311.80419921875
1493544870.0235152,5495,1311.08056640625
1493544886.3002615,5515,1354.9002685546875
1493544887.9288025,5517,1333.6248779296875
1493544913.95561,5549,1318.62744140625
1493544933.4255226,5573,1305.6357421875
1493544944.8156846,5587,1312.22412109375
1493544979.7832036,5630,1309.6319580078125
1493545002.437931,5658,1293.1575927734375
1493545004.0636127,5660,1339.09228515625
1493545007.2852702,5664,1302.198974609375
1493545019.4801197,5679,1310.1043701171875
1493545052.8495479,5720,1303.9302978515625
1493545055.2704477,5723,1303.0677490234375
1493545098.3102455,5776,1291.1973876953125
1493545123.5431588,5807,1327.1717529296875
1493545124.351395,5808,1287.51708984375
1493545138.094268,5825,1327.3453369140625
1493545140.5149431,5828,1302.304443359375
1493545168.0568147,5862,1290.39794921875
1493545169.6992126,5864,1291.7279052734375
1493545175.382976,5871,1282.59326171875
1493545204.6993825,5907,1256.386962890625
1493545221.7462761,5928,1239.69775390625
1493545241.183908,5952,1216.8572998046875
1493545245.279197,5957,1304.71875
1493545250.1217988,5963,1237.6204833984375
1493545271.8793094,5990,1259.935791015625
1493545288.1982474,6010,1224.516845703125
1493545292.256585,6015,1221.267822265625
1493545304.443524,6030,1218.9505615234375
1493545308.4917626,6035,1237.8258056640625
1493545343.4037874,6078,1246.5849609375
1493545363.708368,6103,1226.040283203125
1493545365.3333519,6105,1216.7030029296875
1493545378.289722,6121,1229.789794921875
1493545386.413705,6131,1204.8260498046875
1493545427.140507,6181,1193.019287109375
1493545442.5460737,6200,1161.46484375
1493545453.1400688,6213,1175.5360107421875
1493545458.0277443,6219,1145.2318115234375
1493545468.6153235,6232,1195.2867431640625
1493545514.8026314,6289,1142.332763671875
1493545533.5623834,6312,1145.60595703125
1493545537.607717,6317,1131.9605712890625
1493545556.9769685,6341,1148.416015625
1493545565.8898127,6352,1148.48876953125
1493545574.8371556,6363,1185.712890625
1493545585.354719,6376,1134.1217041015625
1493545604.9141455,6400,1117.7828369140625
1493545681.873768,6495,1062.122802734375
1493545682.6764672,6496,1131.8072509765625
1493545685.9186873,6500,1094.045166015625
1493545702.2206821,6520,1109.93310546875
1493545746.012017,6574,1059.322265625
1493545754.1436963,6584,1066.5501708984375
1493545769.6543708,6603,1102.603271484375
1493545813.4679096,6657,1060.492919921875
1493545820.7573195,6666,1052.374267578125
1493545825.633755,6672,1035.522705078125
1493545830.5150678,6678,1054.550048828125
1493545832.8872237,6681,1027.3389892578125
1493545838.5681796,6688,1044.154052734375
1493545845.089058,6696,1021.9838256835938
1493545847.536964,6699,1025.474853515625
1493545857.3901176,6711,1074.41796875
1493545879.2964883,6738,999.6166381835938
1493545882.5405176,6742,1003.2673950195312
1493545891.41995,6753,1042.93701171875
1493545955.6949246,6832,1023.5149536132812
1493545967.0691817,6846,1005.7363891601562
1493545973.5649881,6854,964.9879150390625
1493545985.7409098,6869,992.7008666992188
1493546038.57702,6934,959.3896484375
1493546062.2091737,6963,985.2141723632812
1493546064.630785,6966,960.3470458984375
1493546085.7766836,6992,983.9417724609375
1493546103.653972,7014,948.2633666992188
1493546166.0702136,7091,943.3258056640625
1493546178.2840676,7106,932.174560546875
1493546184.758553,7114,886.9223022460938
1493546203.4064674,7137,919.9927368164062
1493546218.1565752,7155,940.3948364257812
1493546250.5994523,7195,907.1754150390625
1493546267.7329547,7216,942.1439208984375
1493546292.8423173,7247,853.5576782226562
1493546335.92909,7300,845.0139770507812
1493546344.957668,7311,878.7196044921875
1493546359.5849295,7329,871.1143188476562
1493546367.6993077,7339,847.0244750976562
1493546368.5203166,7340,837.1359252929688
1493546383.9900043,7359,958.5877075195312
1493546402.5722115,7382,841.0303955078125
1493546418.0632682,7401,834.26171875
1493546449.5641394,7440,842.7613525390625
1493546452.0027072,7443,836.9520874023438
1493546457.6590655,7450,755.1387939453125
1493546465.778113,7460,837.9594116210938
1493546468.1941025,7463,868.444091796875
1493546480.4026597,7478,840.4558715820312
1493546507.168034,7511,817.5369873046875
1493546522.537971,7530,772.4793701171875
1493546586.5457036,7609,793.0827026367188
1493546614.876623,7644,761.4436645507812
1493546628.7280421,7661,760.4522094726562
1493546640.8818057,7676,767.583740234375
1493546649.851369,7687,757.2774047851562
1493546654.7248948,7693,752.8867797851562
1493546675.0687096,7718,783.508544921875
1493546679.1168675,7723,780.6107177734375
1493546683.1861312,7728,756.6100463867188
1493546697.806652,7746,761.2880249023438
1493546706.7532926,7757,779.677978515625
1493546709.1943603,7760,760.1583251953125
1493546725.3924189,7780,756.2688598632812
1493546731.8994281,7788,728.6983032226562
1493546739.9781153,7798,725.9707641601562
1493546768.3868928,7833,709.4301147460938
1493546772.4653943,7838,748.7006225585938
1493546821.9826756,7899,715.6777954101562
1493546822.7923253,7900,681.5580444335938
1493546848.8172548,7932,707.9058837890625
1493546890.238025,7983,717.1198120117188
1493546896.7387712,7991,710.6724853515625
1493546925.2414436,8026,718.1700439453125
1493546934.112463,8037,711.4645385742188
1493546943.8354928,8049,718.8504028320312
1493546957.6824791,8066,705.6273803710938
1493547006.3868225,8126,725.8312377929688
1493547050.2279432,8180,682.5457763671875
1493547053.4944472,8184,661.9872436523438
1493547064.8694465,8198,636.3912353515625
1493547078.7416246,8215,696.0640258789062
1493547083.6297598,8221,666.7039794921875
1493547117.6332023,8263,623.9906005859375
1493547130.6125245,8279,655.900634765625
1493547139.4820597,8290,651.6285400390625
1493547153.330216,8307,618.3012084960938
1493547169.6245713,8327,589.6854248046875
1493547173.6773548,8332,695.4784545898438
1493547175.267694,8334,677.7334594726562
1493547180.1380215,8340,664.429931640625
1493547196.373352,8360,678.6430053710938
1493547198.7674785,8363,631.9697265625
1493547202.8367457,8368,654.3549194335938
1493547210.1721373,8377,633.6032104492188
1493547283.1339226,8467,671.7412109375
1493547283.9451106,8468,606.71337890625
1493547285.5837488,8470,632.6405639648438
1493547308.1933556,8498,603.708740234375
1493547312.3236356,8503,627.2647705078125
1493547316.3569622,8508,644.9254760742188
1493547363.5445347,8566,591.9313354492188
1493547384.6374137,8592,604.4482421875
1493547392.0139606,8601,594.0994873046875
1493547418.6704123,8634,631.609375
1493547419.478755,8635,613.2238159179688
1493547426.723419,8644,613.9266357421875
1493547457.612042,8682,622.4945068359375
1493547464.1037483,8690,587.5046997070312
1493547468.149209,8695,574.21484375
1493547494.2377453,8727,582.9400634765625
1493547532.3365226,8774,564.2761840820312
1493547535.603417,8778,621.42724609375
1493547554.256597,8801,555.5001831054688
1493547568.8490117,8819,552.0517578125
1493547571.2775497,8822,574.0045166015625
1493547588.4032342,8843,585.3016357421875
1493547597.2974331,8854,602.4950561523438
1493547616.7893424,8878,528.3782958984375
1493547622.4953985,8885,561.1956787109375
1493547636.332174,8902,552.4282836914062
1493547637.9303558,8904,515.1130981445312
1493547640.3719478,8907,542.8646240234375
1493547657.4202495,8928,567.9931030273438
1493547663.067042,8935,538.7296142578125
1493547681.7070584,8958,567.9176635742188
1493547695.4542875,8975,513.11572265625
1493547710.0201936,8993,524.9517211914062
1493547714.903503,8999,543.0486450195312
1493547723.0009751,9009,519.951416015625
1493547738.2818,9028,510.5055847167969
1493547760.255692,9055,560.8276977539062
1493547766.7264192,9063,566.271484375
1493547783.6724658,9084,533.1222534179688
1493547841.369463,9155,533.0966796875
1493547890.8977137,9216,519.8763427734375
1493547899.0463502,9226,513.189453125
1493547904.6972873,9233,493.4090270996094
1493547926.6775415,9260,485.3993225097656
1493547943.6704838,9281,492.47320556640625
1493547964.856063,9307,548.71435546875
1493547972.091238,9316,524.7449951171875
1493547998.1009321,9348,480.7742614746094
1493548015.0920007,9369,490.37786865234375
1493548050.0288033,9412,500.4510498046875
1493548052.465916,9415,479.1168212890625
1493548068.6965904,9435,495.38543701171875
1493548074.3746119,9442,488.232421875
1493548095.5653245,9468,497.9278259277344
1493548152.4148953,9538,440.32666015625
1493548159.71739,9547,471.8694763183594
1493548165.4092484,9554,481.5745544433594
1493548175.977036,9567,482.9421691894531
1493548193.8217297,9589,408.97906494140625
1493548202.7271452,9600,486.3316650390625
1493548211.7198834,9611,428.6268310546875
1493548224.7358384,9627,470.23504638671875
1493548244.1783717,9651,438.3376159667969
1493548249.0411856,9657,472.7498779296875
1493548267.736543,9680,479.31207275390625
1493548282.387036,9698,486.37579345703125
1493548331.9616916,9759,422.2814636230469
1493548339.258234,9768,437.0205383300781
1493548374.8961015,9812,458.51513671875
1493548397.6229408,9840,440.19482421875
1493548400.0613096,9843,404.7591552734375
1493548432.564951,9883,448.7281188964844
1493548452.097177,9907,405.600341796875
1493548504.8592424,9972,413.88836669921875
1493548568.1527133,10050,406.8134460449219
1493548572.226405,10055,417.29461669921875
1493548574.652717,10058,405.9151611328125
1493548586.027901,10072,397.0795593261719
1493548595.8211994,10084,416.209228515625
1493548614.5301514,10107,369.7774658203125
1493548619.3902664,10113,408.3440246582031
1493548631.5051556,10128,397.9121398925781
1493548644.3858228,10144,384.4035949707031
1493548663.7813823,10168,400.19512939453125
1493548677.548084,10185,390.44415283203125
1493548726.2890613,10245,382.01849365234375
1493548735.1734774,10256,401.693359375
1493548751.4510078,10276,390.8882751464844
1493548757.1815257,10283,354.4034118652344
1493548761.2225184,10288,420.0452880859375
1493548848.7647045,10396,402.663818359375
1493548851.2207696,10399,390.7400817871094
1493548868.277367,10420,366.15081787109375
1493548872.3072217,10425,373.2471923828125
1493548907.212668,10468,357.3014831542969
1493548916.1704009,10479,365.9452209472656
1493548924.3134046,10489,357.6468811035156
1493548927.5529346,10493,327.69293212890625
1493548951.1201758,10522,389.33807373046875
1493548958.4037206,10531,340.9482116699219
1493548977.136789,10554,353.9806213378906
1493548977.9490547,10555,356.8439025878906
1493548987.6735854,10567,365.9090270996094
1493549012.8101847,10598,371.1509704589844
1493549020.1619077,10607,363.11846923828125
1493549034.02579,10624,326.6701354980469
1493549038.0571845,10629,337.4962158203125
1493549045.367454,10638,387.1234130859375
1493549051.8070052,10646,322.2923278808594
1493549058.2786436,10654,330.43414306640625
1493549072.07907,10671,352.67724609375
1493549096.344865,10701,354.4803771972656
1493549104.4407458,10711,330.0567932128906
1493549134.452984,10748,354.6898498535156
1493549141.8160095,10757,346.3234558105469
1493549142.6442904,10758,387.9956359863281
1493549160.4740598,10780,338.010986328125
1493549166.1642256,10787,291.58807373046875
1493549188.926753,10815,338.68963623046875
1493549196.9626307,10825,345.6181945800781
1493549201.034134,10830,310.7069091796875
1493549209.9948277,10841,353.0967712402344
1493549217.324752,10850,321.0235595703125
1493549228.7273662,10864,361.3709716796875
1493549259.5884805,10902,379.8870544433594
1493549262.000402,10905,346.5184020996094
1493549289.631736,10939,356.6201477050781
1493549292.8381548,10943,370.43609619140625
1493549311.485181,10966,355.302978515625
1493549316.3298345,10972,329.60577392578125
1493549317.9636962,10974,337.8506774902344
1493549350.5011566,11014,319.4648132324219
1493549355.3387094,11020,367.9922790527344
1493549356.9576452,11022,309.1269226074219
1493549365.9248843,11033,312.7061462402344
1493549369.9915953,11038,319.5341491699219
1493549381.3484185,11052,377.4266052246094
1493549388.6779385,11061,340.0544128417969
1493549401.6296053,11077,337.45892333984375
1493549421.9402316,11102,332.67242431640625
1493549437.394441,11121,323.21661376953125
1493549444.7087333,11130,336.626708984375
1493549459.3405535,11148,310.0491638183594
1493549481.1734357,11175,349.2392272949219
1493549499.863682,11198,337.7061462402344
1493549501.4885414,11200,326.65606689453125
1493549502.3818278,11201,328.2877197265625
1493549550.198053,11260,347.8241882324219
1493549552.6214502,11263,364.7787170410156
1493549559.9092083,11272,305.5081787109375
1493549590.8526695,11310,353.329833984375
1493549632.3010044,11361,338.9202575683594
1493549672.9089835,11411,291.33514404296875
1493549679.3833919,11419,305.05804443359375
1493549708.6408541,11455,310.791015625
1493549722.391274,11472,269.9654846191406
1493549738.544658,11492,300.8381652832031
1493549761.2808871,11520,286.4465026855469
1493549763.7119205,11523,296.3646545410156
1493549769.4172964,11530,337.2861022949219
1493549771.036434,11532,336.3937683105469
1493549784.74782,11549,318.1385803222656
1493549791.2531037,11557,302.9738464355469
1493549798.5254996,11566,286.65289306640625
1493549810.7207093,11581,294.8959655761719
1493549823.7026339,11597,322.86236572265625
1493549855.3430653,11636,331.16851806640625
1493549865.081093,11648,295.3426818847656
1493549874.8132575,11660,341.5318908691406
1493549883.728574,11671,290.07421875
1493549895.1340182,11685,321.71893310546875
1493549896.7604294,11687,289.87066650390625
1493549926.075736,11723,312.62591552734375
1493549955.3165796,11759,319.0271301269531
1493549977.314104,11786,291.03265380859375
1493549989.604509,11801,273.022216796875
1493550013.8357623,11831,273.9992980957031
1493550033.362079,11855,276.1840515136719
1493550047.977549,11873,360.9701843261719
1493550074.8764327,11906,282.94781494140625
1493550096.7301242,11933,270.4919128417969
1493550107.2399473,11946,313.5753479003906
1493550108.8561182,11948,287.29095458984375
1493550109.6926274,11949,307.1823425292969
1493550125.8933024,11969,280.3940124511719
1493550129.9664826,11974,301.9093017578125
1493550141.3394833,11988,260.9556579589844
1493550149.4516435,11998,261.2877197265625
1493550153.5420485,12003,267.8487548828125
1493550159.1800377,12010,281.0564270019531
1493550174.5779483,12029,281.32379150390625
1493550184.3298051,12041,279.7532043457031
1493550212.6220837,12076,276.21075439453125
1493550262.992642,12138,258.4971923828125
1493550275.1738174,12153,268.364990234375
1493550284.1047199,12164,271.9940185546875
1493550287.3409255,12168,281.7366943359375
1493550300.3352754,12184,265.7928771972656
1493550327.1041493,12217,255.4019012451172
1493550334.4411845,12226,263.6485900878906
1493550370.2672505,12270,266.2004089355469
1493550386.5405304,12290,262.2135314941406
1493550388.9776804,12293,259.03692626953125
1493550402.0898385,12309,274.53717041015625
1493550415.0652144,12325,256.3550109863281
1493550472.7627041,12396,303.93597412109375
1493550480.0173824,12405,244.0124053955078
1493550505.1139479,12436,288.14654541015625
1493550520.4695637,12455,295.4134216308594
1493550522.9072614,12458,280.9417724609375
1493550540.817163,12480,278.72003173828125
1493550593.6348357,12545,239.24876403808594
1493550600.1204312,12553,253.54541015625
1493550617.083436,12574,271.52789306640625
1493550635.0033953,12596,261.00494384765625
1493550658.6557825,12625,259.82720947265625
1493550696.0140202,12671,255.52786254882812
1493550718.7693074,12699,238.19277954101562
1493550766.5759761,12758,233.84024047851562
1493550779.5654085,12774,228.3108367919922
1493550804.8679845,12805,251.24169921875
1493550828.3447194,12834,235.74603271484375
1493550848.617499,12859,231.6183319091797
1493550852.6440365,12864,225.01272583007812
1493550863.2068398,12877,248.94107055664062
1493550873.7593892,12890,230.01766967773438
1493550878.6060903,12896,232.221923828125
1493550912.7960372,12938,235.41343688964844
1493550913.5972996,12939,225.71502685546875
1493550929.843978,12959,243.67202758789062
1493550977.109023,13017,242.357421875
1493550990.8610942,13034,212.4354705810547
1493551012.7851448,13061,227.00648498535156
1493551013.598526,13062,227.1784210205078
1493551020.079561,13070,241.25595092773438
1493551029.752877,13082,272.19378662109375
1493551039.5137513,13094,294.5062255859375
1493551051.6946366,13109,207.66903686523438
1493551054.9496896,13113,220.36778259277344
1493551068.7535088,13130,240.1000518798828
1493551083.3450618,13148,262.5555114746094
1493551097.9421344,13166,241.43650817871094
1493551110.1530564,13181,215.89122009277344
1493551118.2928448,13191,219.91998291015625
1493551120.7475207,13194,212.95362854003906
1493551130.5364437,13206,254.25106811523438
1493551131.3434718,13207,304.35882568359375
1493551134.620164,13211,226.040283203125
1493551157.2669315,13239,211.7050323486328
1493551178.3977141,13265,238.8077392578125
1493551205.1155643,13298,234.83065795898438
1493551217.3260605,13313,229.815185546875
1493551246.481163,13349,236.874755859375
1493551289.664719,13402,208.5455322265625
1493551292.9429595,13406,209.73114013671875
1493551309.1287222,13426,239.8823699951172
1493551348.8425944,13475,201.93833923339844
1493551372.4673927,13504,208.9652862548828
1493551406.5036113,13546,162.94784545898438
1493551447.7687192,13597,197.4810333251953
1493551459.9479547,13612,213.18292236328125
1493551466.4967213,13620,177.55506896972656
1493551471.3741531,13626,205.1562957763672
1493551511.870903,13676,203.48065185546875
1493551514.2905965,13679,199.66075134277344
1493551516.7165198,13682,207.1184539794922
1493551527.19499,13695,213.3048858642578
1493551549.1467385,13722,247.8341064453125
1493551569.3823774,13747,216.20498657226562
1493551575.0513058,13754,215.0210723876953
1493551592.9490745,13776,205.59841918945312
1493551610.0625021,13797,230.49649047851562
1493551620.6437578,13810,204.99623107910156
1493551649.115489,13845,189.05325317382812
1493551667.7748682,13868,195.99142456054688
1493551670.1930442,13871,200.3331298828125
1493551680.6690133,13884,181.85031127929688
1493551683.9053104,13888,217.22605895996094
1493551723.728415,13937,232.9339141845703
1493551724.529248,13938,186.13685607910156
1493551739.9535084,13957,237.3486785888672
1493551742.4138405,13960,202.26327514648438
1493551749.7289019,13969,169.8180389404297
1493551750.5326986,13970,218.73757934570312
1493551755.4044354,13976,178.90261840820312
1493551771.549738,13996,181.25425720214844
1493551773.165797,13998,181.11102294921875
1493551839.761289,14080,175.88528442382812
1493551844.6134615,14086,201.45840454101562
1493551905.428122,14161,167.2388153076172
1493551928.149072,14189,197.6242218017578
1493551954.2537172,14221,189.4347381591797
1493551959.133382,14227,189.2048797607422
1493551977.8739042,14250,219.7687530517578
1493552007.918223,14287,190.4901580810547
1493552008.7505596,14288,155.11228942871094
1493552013.6415346,14294,172.45150756835938
1493552020.964715,14303,178.31268310546875
1493552034.7794356,14320,174.2536163330078
1493552044.4936128,14332,207.02659606933594
1493552049.364835,14338,154.8578643798828
1493552065.5066442,14358,190.26412963867188
1493552068.745558,14362,189.62152099609375
1493552088.2462614,14386,172.20858764648438
1493552097.2129471,14397,196.8426055908203
1493552137.7976599,14447,161.481201171875
1493552157.2198195,14471,176.63475036621094
1493552175.8837988,14494,181.5599365234375
1493552205.1014357,14530,161.14468383789062
1493552224.5094993,14554,189.8557586669922
1493552226.1321094,14556,215.80308532714844
1493552226.9375648,14557,227.95620727539062
1493552275.8091762,14617,180.5626983642578
1493552288.0451493,14632,154.55014038085938
1493552292.936836,14638,176.5356903076172
1493552317.241942,14668,195.8835906982422
1493552324.5687406,14677,164.94818115234375
1493552327.828478,14681,203.9310302734375
1493552332.6998742,14687,149.759521484375
1493552345.7029498,14703,202.74508666992188
1493552380.5913959,14746,144.4925079345703
1493552390.3425925,14758,172.16448974609375
1493552407.3595164,14779,173.67391967773438
1493552408.1905417,14780,183.8198699951172
1493552411.4462528,14784,184.07424926757812
1493552414.6885612,14788,160.84722900390625
1493552417.9364378,14792,148.13877868652344
1493552431.8225658,14809,195.91146850585938
1493552436.6646554,14815,156.09310913085938
1493552439.948967,14819,148.72726440429688
1493552461.8092668,14846,172.75570678710938
1493552483.7270575,14873,192.15802001953125
1493552499.0932932,14892,146.3096466064453
1493552525.0222917,14924,176.74256896972656
1493552525.8221703,14925,146.86886596679688
1493552526.6477635,14926,146.8106231689453
1493552546.156905,14950,162.78018188476562
1493552599.079024,15015,166.5625457763672
1493552608.8750975,15027,204.4613037109375
1493552660.0381594,15090,144.32720947265625
1493552694.2077923,15132,125.28417205810547
1493552697.4594154,15136,154.56069946289062
1493552733.1630232,15180,157.62818908691406
1493552748.5255775,15199,148.5324249267578
1493552778.5461063,15236,169.56944274902344
1493552802.926333,15266,147.9541473388672
1493552808.6165104,15273,138.0703582763672
1493552816.7117481,15283,145.13824462890625
1493552831.38993,15301,130.442626953125
1493552850.0327854,15324,134.4272918701172
1493552863.8166695,15341,165.2454071044922
1493552868.6939347,15347,157.01321411132812
1493552874.4111454,15354,157.77426147460938
1493552912.57016,15401,124.94799041748047
1493552916.6084888,15406,140.25753784179688
1493552929.633337,15422,146.17556762695312
1493552934.5144627,15428,176.3370819091797
1493552942.6274815,15438,155.6884002685547
1493552957.2775114,15456,121.874267578125
1493552970.9999416,15473,152.27792358398438
1493552972.619943,15475,136.29661560058594
1493552998.5883248,15507,146.99972534179688
1493553014.875735,15527,135.8970489501953
1493553023.7639592,15538,139.13577270507812
1493553061.985724,15585,115.23435974121094
1493553071.7348566,15597,119.62307739257812
1493553080.722238,15608,135.28750610351562
1493553132.6959357,15672,149.25674438476562
1493553157.917864,15703,149.89242553710938
1493553187.9750395,15740,142.87582397460938
1493553207.429495,15764,128.46078491210938
1493553214.6846392,15773,147.28115844726562
1493553219.5482116,15779,117.02667236328125
1493553231.718451,15794,131.5977783203125
1493553245.6270664,15811,130.37159729003906
1493553257.0258074,15825,127.47423553466797
1493553259.467864,15828,130.88406372070312
1493553274.861474,15847,167.6737518310547
1493553290.2205825,15866,136.58123779296875
1493553381.9725227,15979,118.82596588134766
1493553388.4744604,15987,111.76060485839844
1493553393.3566735,15993,119.55424499511719
1493553412.8882933,16017,113.50711059570312
1493553413.7163782,16018,125.61219024658203
1493553444.460622,16056,123.2464370727539
1493553466.3342006,16083,100.60222625732422
1493553476.0423331,16095,122.11974334716797
1493553493.1195831,16116,153.38607788085938
1493553541.0944371,16175,112.6275634765625
1493553551.682473,16188,113.29611206054688
1493553559.7672436,16198,120.59854125976562
1493553563.0523403,16202,121.71531677246094
1493553583.336439,16227,122.01136779785156
1493553601.1885157,16249,129.03663635253906
1493553659.671851,16321,108.93839263916016
1493553677.487392,16343,118.21260833740234
1493553680.7457094,16347,116.81559753417969
1493553682.3942802,16349,119.5140380859375
1493553683.1987853,16350,147.9793243408203
1493553691.310506,16360,120.33203125
1493553707.588149,16380,117.18900299072266
1493553728.714277,16406,118.77406311035156
1493553756.3023715,16440,108.64108276367188
1493553763.6270385,16449,100.59356689453125
1493553809.1189687,16505,118.74302673339844
1493553852.9516785,16559,107.20459747314453
1493553873.992077,16585,124.51553344726562
1493553878.0193088,16590,115.16181945800781
1493553894.3395736,16610,151.08746337890625
1493553935.8339407,16661,120.82445526123047
1493553939.0701916,16665,123.43975830078125
1493553964.9872434,16697,116.37934112548828
1493554004.7263644,16746,122.16719818115234
1493554021.0054083,16766,86.3740234375
1493554046.9968665,16798,156.4129638671875
1493554055.1999216,16808,136.78443908691406
1493554056.0142825,16809,123.784912109375
1493554076.2857094,16834,104.83557891845703
1493554080.3355448,16839,98.86552429199219
1493554083.602797,16843,113.12928771972656
1493554095.0566342,16857,99.90801239013672
1493554129.193256,16899,89.35148620605469
1493554149.49045,16924,124.33019256591797
1493554210.3762193,16999,93.63204956054688
1493554264.8123846,17066,86.91246795654297
1493554289.9660869,17097,103.46109008789062
1493554317.536849,17131,97.31148529052734
1493554318.3421206,17132,113.67609405517578
1493554336.135518,17154,82.9248046875
1493554366.973631,17192,108.68142700195312
1493554371.022188,17197,110.20094299316406
1493554375.134199,17202,112.19043731689453
1493554383.230186,17212,118.76154327392578
1493554405.0989342,17239,91.72811126708984
1493554405.9110794,17240,126.37776184082031
1493554411.6089087,17247,111.20951843261719
1493554422.9742653,17261,113.83290100097656
1493554431.9026906,17272,108.77642059326172
1493554446.5269475,17290,79.02191925048828
1493554448.1359744,17292,116.0850830078125
1493554466.8701153,17315,122.63074493408203
1493554467.6916955,17316,107.34053039550781
1493554468.492098,17317,112.01555633544922
1493554470.9226167,17320,91.40219116210938
1493554486.3340578,17339,102.64910888671875
1493554514.6550667,17374,101.35780334472656
1493554528.5257533,17391,95.04377746582031
1493554539.0909667,17404,88.77845764160156
1493554539.904697,17405,107.73716735839844
1493554548.0400074,17415,95.12275695800781
1493554556.9594529,17426,110.3166732788086
1493554565.0932653,17436,94.71574401855469
1493554571.6013494,17444,79.73397827148438
1493554579.6921391,17454,109.2461929321289
1493554619.5196433,17503,108.75267791748047
1493554626.0073352,17511,103.8390884399414
1493554629.2681518,17515,132.9513397216797
1493554652.0331075,17543,91.6863021850586
1493554663.4156835,17557,137.9254150390625
1493554668.2833483,17563,96.60575866699219
1493554679.6916535,17577,106.81068420410156
1493554681.3177347,17579,103.41523742675781
1493554686.9977164,17586,111.0074462890625
1493554690.2490187,17590,113.05664825439453
1493554692.694175,17593,90.4690933227539
1493554693.5008535,17594,108.23480987548828
1493554696.745736,17598,98.3911361694336
1493554717.0528173,17623,91.09832000732422
1493554725.17802,17633,113.88063049316406
1493554728.437792,17637,98.61234283447266
1493554741.4129846,17653,121.97938537597656
1493554752.7765203,17667,75.05904388427734
1493554782.0738087,17703,136.71969604492188
1493554782.8814998,17704,116.45709991455078
1493554788.5328841,17711,96.55138397216797
1493554797.4582078,17722,90.69359588623047
1493554821.883688,17752,96.66071319580078
1493554837.34381,17771,86.009521484375
1493554838.156301,17772,115.74775695800781
1493554842.2252488,17777,87.6943588256836
1493554864.1555655,17804,121.88082885742188
1493554878.7913606,17822,90.09368133544922
1493554895.0475497,17842,85.7540512084961
1493554985.3594449,17953,80.10262298583984
1493554992.673187,17962,115.55874633789062
1493555005.6837213,17978,108.50543212890625
1493555008.117645,17981,102.90642547607422
1493555015.3913074,17990,84.19776916503906
1493555038.21029,18018,104.30726623535156
1493555065.8205628,18052,66.6669921875
1493555066.639388,18053,108.32543182373047
1493555073.9425876,18062,107.656494140625
1493555076.398934,18065,79.97245788574219
1493555108.153046,18104,106.95538330078125
1493555120.3457189,18119,103.43814849853516
1493555128.4661226,18129,70.26004791259766
1493555140.6586647,18144,91.9417953491211
1493555142.2788994,18146,88.1807861328125
1493555148.8155167,18154,72.51432800292969
1493555161.8185863,18170,83.38043975830078
1493555178.0751388,18190,110.6373291015625
1493555197.6323931,18214,96.8815689086914
1493555215.5232537,18236,85.61969757080078
1493555238.2780726,18264,100.79701232910156
1493555248.0149217,18276,72.19381713867188
1493555282.204489,18318,80.79460144042969
1493555284.6340094,18321,68.0291748046875
1493555317.9798975,18362,69.08111572265625
1493555324.4732382,18370,102.30219268798828
1493555390.2581573,18451,60.49462890625
1493555391.0735712,18452,83.14046478271484
1493555461.8944435,18539,62.35765075683594
1493555468.3744566,18547,77.77721405029297
1493555504.1630151,18591,79.87496185302734
1493555504.9717758,18592,94.48992156982422
1493555546.4526486,18643,75.14356231689453
1493555553.7816074,18652,90.09205627441406
1493555595.2993393,18703,83.20175170898438
1493555603.4217825,18713,75.59912109375
1493555609.121746,18720,96.0338363647461
1493555613.2114775,18725,69.55429077148438
1493555626.3885195,18749,66.21250915527344
1493555644.3758805,18786,81.07673645019531
1493555652.7022083,18803,86.05349731445312
1493555673.0679383,18845,101.06513977050781
1493555696.417089,18893,92.59913635253906
1493555697.3801644,18895,85.74073028564453
1493555715.938613,18933,68.12010955810547
1493555728.0564175,18958,77.43706512451172
1493555737.2502606,18977,83.87781524658203
1493555739.6697154,18982,79.35649108886719
1493555742.103652,18987,84.21565246582031
1493555750.9114952,19005,103.55244445800781
1493555753.3290215,19010,78.354248046875
1493555755.7503765,19015,77.29981231689453
1493555761.566071,19027,84.20494079589844
1493555771.8282454,19048,69.7580795288086
1493555794.7148466,19095,68.531005859375
1493555804.9441378,19116,65.99309539794922
1493555823.07733,19153,81.91938781738281
1493555830.915556,19169,70.93135833740234
1493555847.51139,19203,87.00602722167969
1493555852.859686,19214,52.46443557739258
1493555859.1612685,19227,60.88740921020508
1493555877.1621742,19264,87.52855682373047
1493555880.5311074,19271,76.74693298339844
1493555882.4816654,19275,76.4096450805664
1493555894.6388528,19300,87.81429290771484
1493555907.2304268,19326,103.31663513183594
1493555926.7543786,19366,66.52107238769531
1493555946.8175437,19407,77.36241149902344
1493555948.247571,19410,88.42839813232422
1493555950.6722586,19415,76.66259002685547
1493555975.058226,19465,78.76768493652344
1493555984.8115733,19485,85.34237670898438
1493555992.0935986,19500,83.2375259399414
1493555993.575142,19503,64.60832214355469
1493555994.544936,19505,84.77669525146484
1493556004.326547,19525,75.18040466308594
1493556007.232366,19531,69.64286804199219
1493556018.4288328,19554,70.5633773803711
1493556030.5572522,19579,63.486087799072266
1493556031.5437021,19581,63.03497314453125
1493556037.905943,19594,70.07077026367188
1493556048.1934805,19615,75.9951171875
1493556057.4677088,19634,81.91616821289062
1493556060.4048355,19640,71.48457336425781
1493556067.2556841,19654,90.68305969238281
1493556072.6014984,19665,75.40109252929688
1493556076.9672244,19674,67.38626098632812
1493556078.9324572,19678,80.2274398803711
1493556099.3746963,19720,65.68516540527344
1493556102.7698443,19727,50.4632568359375
1493556104.7173467,19731,71.98162841796875
1493556107.1601577,19736,74.30032348632812
1493556107.6327336,19737,61.12871551513672
1493556127.0848508,19777,72.72314453125
1493556136.3065534,19796,70.59952545166016
1493556149.5321121,19823,72.0766830444336
1493556160.7394345,19846,71.58818817138672
1493556174.8695025,19875,61.18667984008789
1493556194.806108,19916,65.46297454833984
1493556199.6793945,19926,76.88230895996094
1493556205.525327,19938,63.9425163269043
1493556213.8137405,19955,67.00981140136719
1493556221.601099,19971,73.19483947753906
1493556225.474783,19979,81.28372955322266
1493556229.880364,19988,57.368309020996094
1493556233.2401016,19995,72.17760467529297
1493556235.2025332,19999,92.7850341796875


==> results/run_copy-rma-sigmoid-id-run_1,tag_loss.csv <==
Wall time,Step,Value
1493407795.3070054,18,217717.9375
1493407806.9310527,42,41417.8125
1493407809.0979347,45,25400.2265625
1493407828.5235674,71,6908.95751953125
1493407845.6652818,94,5887.775390625
1493407891.2615776,155,2342.0673828125
1493407893.5083063,158,2255.752197265625
1493407900.1685119,167,2204.022705078125
1493407946.6039858,229,1978.982666015625
1493407950.335974,234,1969.4510498046875
1493407966.0234225,255,1941.69677734375
1493407975.0555813,267,1931.0135498046875
1493407979.55775,273,1926.1849365234375
1493408005.7739196,308,1901.6812744140625
1493408007.2755854,310,1900.889404296875
1493408013.2733102,318,1897.9686279296875
1493408034.9391234,347,1884.86474609375
1493408049.8412762,367,1878.296630859375
1493408090.221913,421,1864.3359375
1493408119.3334885,460,1856.4144287109375
1493408129.8300533,474,1855.660888671875
1493408176.1738849,536,1848.3387451171875
1493408196.3484766,563,1846.0897216796875
1493408208.2981036,579,1846.846435546875
1493408213.52781,586,1846.0718994140625
1493408214.27662,587,1846.8597412109375
1493408239.0820994,620,1845.12451171875
1493408249.589736,634,1845.8819580078125
1493408259.2950885,647,1844.0650634765625
1493408269.7233717,661,1843.985595703125
1493408277.1855936,671,1843.816162109375
1493408309.3484907,714,1845.8370361328125
1493408315.3449867,722,1844.766357421875
1493408321.3091402,730,1844.1341552734375
1493408347.4303763,765,1844.298583984375
1493408350.4161043,769,1841.995361328125
1493408351.9116836,771,1843.67431640625
1493408362.3607607,785,1842.7650146484375
1493408363.8647888,787,1843.0810546875
1493408369.1090894,794,1844.0489501953125
1493408375.134415,802,1844.9388427734375
1493408379.639575,808,1842.4136962890625
1493408400.5859077,836,1844.576171875
1493408482.0483215,945,1842.550537109375
1493408501.3863966,971,1843.724853515625
1493408502.1482067,972,1844.362060546875
1493408506.6414855,978,1844.7044677734375
1493408511.1296988,984,1843.282470703125
1493408524.7034147,1002,1841.1318359375
1493408526.9513597,1005,1841.2529296875
1493408533.736014,1014,1842.113037109375
1493408570.330481,1063,1842.3565673828125
1493408572.5884824,1066,1843.6143798828125
1493408581.5867467,1078,1839.427734375
1493408592.7552776,1093,1842.109375
1493408597.266303,1099,1845.044921875
1493408601.0542045,1104,1843.907958984375
1493408639.998099,1156,1842.204345703125
1493408643.7000453,1161,1843.9619140625
1493408644.4438262,1162,1844.5579833984375
1493408657.8484502,1180,1843.2216796875
1493408667.5733433,1193,1843.216064453125
1493408705.7269375,1244,1842.5084228515625
1493408718.4943368,1261,1841.3856201171875
1493408759.6746101,1316,1843.6146240234375
1493408761.9222326,1319,1840.3258056640625
1493408772.3942995,1333,1841.8245849609375
1493408775.3883815,1337,1843.73095703125
1493408811.2361195,1385,1841.309326171875
1493408816.478468,1392,1843.1654052734375
1493408832.9360518,1414,1841.6058349609375
1493408841.8925297,1426,1843.2081298828125
1493408849.3555887,1436,1842.32763671875
1493408871.8031735,1466,1843.8536376953125
1493408880.0728416,1477,1843.1416015625
1493408890.5561202,1491,1843.9599609375
1493408914.5092156,1523,1841.82275390625
1493408936.1824625,1552,1844.4012451171875
1493408948.1220188,1568,1843.5494384765625
1493408960.083968,1584,1843.8304443359375
1493408963.0561588,1588,1842.36328125
1493408975.8612971,1605,1840.419677734375
1493409002.0473025,1640,1844.915283203125
1493409033.4010167,1682,1842.6597900390625
1493409040.092186,1691,1843.794921875
1493409048.3787267,1702,1843.6201171875
1493409053.6107008,1709,1843.29931640625
1493409060.3520172,1718,1844.1026611328125
1493409070.7881923,1732,1843.275146484375
1493409072.2824006,1734,1842.517333984375
1493409074.5204957,1737,1843.781494140625
1493409107.386296,1781,1843.053466796875
1493409141.075137,1826,1843.3475341796875
1493409154.5097263,1844,1845.0133056640625
1493409161.2570477,1853,1842.3057861328125
1493409171.01559,1866,1843.6640625
1493409173.2367387,1869,1842.46240234375
1493409179.1283658,1877,1841.96484375
1493409209.1231413,1917,1842.9974365234375
1493409221.799273,1934,1841.5201416015625
1493409229.301858,1944,1843.453857421875
1493409231.5466197,1947,1842.540283203125
1493409271.9409213,2001,1843.976806640625
1493409280.9356492,2013,1845.91259765625
1493409298.1204586,2036,1842.741455078125
1493409327.9087608,2076,1842.469482421875
1493409328.663011,2077,1842.91845703125
1493409334.6485288,2085,1845.927001953125
1493409337.6380346,2089,1844.022216796875
1493409342.8690786,2096,1844.0263671875
1493409382.5682418,2149,1842.84326171875
1493409387.7622943,2156,1842.343994140625
1493409410.9506376,2187,1837.9127197265625
1493409413.9388275,2191,1842.80224609375
1493409419.9250507,2199,1843.774169921875
1493409425.951064,2207,1842.1417236328125
1493409428.9133525,2211,1845.20654296875
1493409443.9157627,2231,1843.67724609375
1493409447.6258128,2236,1843.154296875
1493409448.3784754,2237,1841.831787109375
1493409463.2232926,2257,1843.58056640625
1493409466.9249585,2262,1841.23974609375
1493409480.994852,2281,1840.976318359375
1493409492.881409,2297,1841.918701171875
1493409500.390695,2307,1845.3875732421875
1493409509.325376,2319,1842.942138671875
1493409528.7462373,2345,1840.3974609375
1493409535.453236,2354,1841.3712158203125
1493409561.4957595,2389,1841.914306640625
1493409562.239513,2390,1843.215087890625
1493409563.6919723,2392,1841.3848876953125
1493409596.5519226,2436,1844.88427734375
1493409602.533097,2444,1842.683837890625
1493409609.2386956,2453,1841.812744140625
1493409610.7374518,2455,1841.8594970703125
1493409614.4296753,2460,1842.8985595703125
1493409632.9705322,2485,1843.524658203125
1493409633.7129297,2486,1842.457763671875
1493409641.1345646,2496,1842.801513671875
1493409642.59892,2498,1842.5897216796875
1493409646.387024,2503,1843.094970703125
1493409656.778848,2517,1841.9053955078125
1493409661.2709584,2523,1841.9794921875
1493409667.9710495,2532,1842.713623046875
1493409679.1993105,2547,1842.384033203125
1493409683.6688845,2553,1843.1561279296875
1493409723.2292717,2606,1841.6627197265625
1493409782.19283,2685,1842.2652587890625
1493409795.6923864,2703,1842.275146484375
1493409823.2269766,2740,1841.8797607421875
1493409833.6504488,2754,1840.65380859375
1493409859.776211,2789,1840.6998291015625
1493409921.889044,2872,1840.045166015625
1493409939.7488575,2896,1839.919677734375
1493409992.6088262,2967,1839.1004638671875
1493409998.5575929,2975,1842.21044921875
1493410025.487442,3011,1841.2977294921875
1493410045.7462587,3038,1841.410888671875
1493410047.9790442,3041,1839.1888427734375
1493410091.064013,3099,1840.7261962890625
1493410137.3623753,3161,1837.583251953125
1493410149.3548238,3177,1836.4405517578125
1493410162.8199189,3195,1838.6690673828125
1493410163.5435257,3196,1837.2843017578125
1493410188.9810503,3230,1838.7010498046875
1493410196.4726622,3240,1838.2093505859375
1493410198.7124062,3243,1838.228515625
1493410199.460681,3244,1836.790283203125
1493410200.975309,3246,1837.302978515625
1493410201.7135913,3247,1835.233154296875
1493410245.019844,3305,1838.9759521484375
1493410274.9440172,3345,1960.4412841796875
1493410298.1044695,3376,1834.65771484375
1493410318.2549353,3403,1835.4281005859375
1493410321.9608607,3408,1840.0345458984375
1493410338.4103694,3430,1836.5281982421875
1493410352.5776687,3449,1840.0986328125
1493410363.7597525,3464,1833.1558837890625
1493410375.7550735,3480,1842.229736328125
1493410397.347898,3509,1833.5863037109375
1493410399.576149,3512,1831.888427734375
1493410418.2231128,3537,1836.60498046875
1493410465.1040192,3600,1834.4075927734375
1493410478.6323085,3618,1831.9073486328125
1493410480.133479,3620,1827.3160400390625
1493410481.621832,3622,1832.6883544921875
1493410486.0955138,3628,1829.79248046875
1493410506.9881606,3656,1824.87646484375
1493410517.421844,3670,1831.253662109375
1493410559.240371,3726,1832.3836669921875
1493410562.2164845,3730,1833.3499755859375
1493410570.413885,3741,1830.1734619140625
1493410609.2135208,3793,1830.573974609375
1493410624.9604406,3814,1822.56640625
1493410628.6532216,3819,1825.8828125
1493410630.147262,3821,1826.787353515625
1493410637.6091833,3831,1860.105224609375
1493410662.1753447,3864,1830.427001953125
1493410671.1200159,3876,1830.030517578125
1493410709.9939003,3928,1825.78466796875
1493410730.8706632,3956,1822.021484375
1493410751.7802503,3984,1827.773681640625
1493410780.1602557,4022,1814.0467529296875
1493410788.4444103,4033,1818.55078125
1493410790.6558645,4036,1819.2593994140625
1493410833.199902,4093,1792.6881103515625
1493410836.9396522,4098,1792.5546875
1493410845.1722145,4109,1793.4761962890625
1493410899.69327,4182,1802.10009765625
1493410908.6735637,4194,1796.8587646484375
1493410910.1734953,4196,1777.3529052734375
1493410913.9736552,4201,1776.518310546875
1493410914.7143893,4202,1780.228271484375
1493410933.3830924,4227,1787.198486328125
1493410937.0969958,4232,1784.779052734375
1493410939.3650463,4235,1784.921630859375
1493410945.326145,4243,1781.0321044921875
1493410960.3181129,4263,1788.69677734375
1493410962.529175,4266,1780.3890380859375
1493410974.4436095,4282,1804.7901611328125
1493410990.893018,4304,1780.134033203125
1493411000.6150846,4317,1790.2139892578125
1493411002.1022139,4319,1789.353515625
1493411039.2773814,4369,1783.7659912109375
1493411057.2288244,4393,1786.7314453125
1493411062.4270437,4400,1790.5040283203125
1493411066.9258034,4406,1786.860107421875
1493411084.8458812,4430,1773.5782470703125
1493411087.0785067,4433,1782.358642578125
1493411130.9902313,4492,1773.73583984375
1493411143.7716715,4509,1775.458740234375
1493411159.418056,4530,1790.2412109375
1493411195.2789397,4578,1777.3428955078125
1493411197.5192535,4581,1789.7318115234375
1493411232.7033002,4628,1776.2523193359375
1493411253.624447,4656,1786.8370361328125
1493411259.5708692,4664,1787.25439453125
1493411262.5513878,4668,1780.8563232421875
1493411268.527315,4676,1783.238525390625
1493411296.0610764,4713,1790.301513671875
1493411299.7905896,4718,1774.777099609375
1493411323.6250718,4750,1771.9879150390625
1493411329.616217,4758,1774.032470703125
1493411336.263226,4767,1787.01171875
1493411351.8663986,4788,1778.0731201171875
1493411360.893855,4800,1774.0181884765625
1493411362.4408216,4802,1783.0037841796875
1493411390.7505765,4840,1764.6248779296875
1493411399.7931228,4852,1763.753662109375
1493411431.2385147,4894,1771.448486328125
1493411481.9286566,4962,1754.8045654296875
1493411488.612261,4971,1771.2493896484375
1493411490.8238876,4974,1761.789794921875
1493411547.7128828,5050,1754.02099609375
1493411549.1991122,5052,1739.0560302734375
1493411549.9494655,5053,1756.2738037109375
1493411589.675668,5106,1734.876220703125
1493411610.5320282,5134,1700.17626953125
1493411659.6463585,5200,1719.523193359375
1493411688.6425254,5239,1714.788818359375
1493411755.5643625,5329,1652.0164794921875
1493411767.4677174,5345,1654.638916015625
1493411777.8448265,5359,1647.33642578125
1493411823.2285445,5420,1636.88623046875
1493411839.54468,5442,1624.7880859375
1493411878.8344207,5495,1619.72314453125
1493411893.723101,5515,1583.0758056640625
1493411895.1937282,5517,1608.041015625
1493411918.96739,5549,1593.8857421875
1493411936.7562423,5573,1579.4154052734375
1493411947.1471736,5587,1588.81005859375
1493411979.0896392,5630,1552.09912109375
1493411999.8434927,5658,1552.78369140625
1493412001.3274055,5660,1547.2227783203125
1493412004.296824,5664,1541.669921875
1493412015.4656174,5679,1542.3389892578125
1493412046.0661798,5720,1532.650634765625
1493412048.2937288,5723,1522.688720703125
1493412087.6347117,5776,1536.90771484375
1493412110.6943448,5807,1496.7529296875
1493412111.4380608,5808,1511.6953125
1493412124.0736425,5825,1518.9488525390625
1493412126.295262,5828,1510.8070068359375
1493412151.5023916,5862,1483.875244140625
1493412153.008085,5864,1483.285400390625
1493412158.1802058,5871,1512.4400634765625
1493412184.9161477,5907,1486.6903076171875
1493412200.4397511,5928,1469.8990478515625
1493412218.2190166,5952,1460.2974853515625
1493412221.941269,5957,1449.4024658203125
1493412226.4017782,5963,1427.501220703125
1493412246.462434,5990,1399.3516845703125
1493412261.3665164,6010,1395.778564453125
1493412265.030024,6015,1390.418212890625
1493412276.2038953,6030,1380.509765625
1493412279.9263113,6035,1370.8953857421875
1493412311.7293875,6078,1384.0643310546875
1493412330.3973324,6103,1370.04345703125
1493412331.8798285,6105,1357.3944091796875
1493412343.776818,6121,1346.822021484375
1493412351.2082193,6131,1352.542236328125
1493412388.3747122,6181,1324.099853515625
1493412402.4742627,6200,1343.754150390625
1493412412.2149456,6213,1287.58544921875
1493412416.7031603,6219,1316.53564453125
1493412426.3832145,6232,1320.804931640625
1493412468.7034323,6289,1295.22802734375
1493412485.9380913,6312,1295.2823486328125
1493412489.6582148,6317,1301.7242431640625
1493412507.5235744,6341,1276.3521728515625
1493412515.7181609,6352,1258.306396484375
1493412523.918109,6363,1261.175048828125
1493412533.5610414,6376,1279.1280517578125
1493412551.443348,6400,1246.4014892578125
1493412622.3054762,6495,1220.0181884765625
1493412623.0499032,6496,1190.7265625
1493412626.0424027,6500,1232.3123779296875
1493412641.0282223,6520,1187.59814453125
1493412681.2452383,6574,1171.68701171875
1493412688.7288432,6584,1165.26513671875
1493412702.9793227,6603,1177.9881591796875
1493412743.165808,6657,1180.922119140625
1493412749.8650086,6666,1175.4349365234375
1493412754.3590348,6672,1164.161376953125
1493412758.815015,6678,1152.5194091796875
1493412761.0370216,6681,1173.25390625
1493412766.2499144,6688,1131.7574462890625
1493412772.223361,6696,1148.119140625
1493412774.4483318,6699,1145.2425537109375
1493412783.4677787,6711,1130.4249267578125
1493412803.5923085,6738,1121.90576171875
1493412806.578759,6742,1148.3565673828125
1493412814.7598922,6753,1120.7911376953125
1493412873.7398288,6832,1076.7471923828125
1493412884.1824532,6846,1072.6478271484375
1493412890.1567025,6854,1097.795654296875
1493412901.3321717,6869,1088.078369140625
1493412949.8896236,6934,1056.9039306640625
1493412971.4912283,6963,1048.3134765625
1493412973.7470665,6966,1035.6197509765625
1493412993.126212,6992,1006.8734130859375
1493413009.563798,7014,996.984619140625
1493413066.934482,7091,1007.7589111328125
1493413078.1604314,7106,974.438232421875
1493413084.1416235,7114,1008.5086669921875
1493413101.2559876,7137,975.43505859375
1493413114.6616328,7155,976.6431274414062
1493413144.4559104,7195,1003.4528198242188
1493413160.2002618,7216,971.5715942382812
1493413183.3480844,7247,969.8418579101562
1493413222.8591588,7300,941.1531372070312
1493413231.1187086,7311,947.0266723632812
1493413244.57629,7329,955.4676513671875
1493413252.0291955,7339,937.116943359375
1493413252.7732232,7340,951.7479248046875
1493413266.9828753,7359,955.3746337890625
1493413284.1063502,7382,938.53173828125
1493413298.3193486,7401,894.1165161132812
1493413327.4340196,7440,896.27001953125
1493413329.6840606,7443,919.4931030273438
1493413334.8979552,7450,861.3697509765625
1493413342.3298318,7460,929.4948120117188
1493413344.5685654,7463,908.6724853515625
1493413355.7716932,7478,896.1920776367188
1493413380.457461,7511,849.6824340820312
1493413394.640974,7530,810.9874267578125
1493413453.6007783,7609,856.4234619140625
1493413479.734616,7644,857.7276611328125
1493413492.3461862,7661,860.8453369140625
1493413503.5778468,7676,845.438232421875
1493413511.7788496,7687,811.6842651367188
1493413516.2358232,7693,823.1954345703125
1493413534.9827397,7718,820.4678955078125
1493413538.7235627,7723,802.8301391601562
1493413542.441248,7728,801.8123779296875
1493413555.8376389,7746,831.0274047851562
1493413564.0386708,7757,795.0693359375
1493413566.2800586,7760,832.853759765625
1493413581.1878493,7780,798.0347900390625
1493413587.1589165,7788,833.9556274414062
1493413594.5631406,7798,798.5643310546875
1493413620.730766,7833,813.557373046875
1493413624.441421,7838,828.3544311523438
1493413669.8808534,7899,754.5746459960938
1493413670.626848,7900,782.1956176757812
1493413694.5833004,7932,777.747802734375
1493413732.5972157,7983,788.4661865234375
1493413738.6022263,7991,797.37109375
1493413764.828905,8026,748.8703002929688
1493413773.0438838,8037,723.53271484375
1493413782.033181,8049,722.8731689453125
1493413794.6750894,8066,727.2181396484375
1493413839.5561771,8126,731.2743530273438
1493413879.7347093,8180,698.3379516601562
1493413882.7003953,8184,697.6231079101562
1493413893.186881,8198,709.1788330078125
1493413905.9075093,8215,679.862060546875
1493413910.3653696,8221,703.5142822265625
1493413941.66197,8263,703.5208129882812
1493413953.609242,8279,682.3800048828125
1493413961.8467698,8290,650.7904663085938
1493413974.5372217,8307,698.51025390625
1493413989.4154565,8327,695.0606079101562
1493413993.1504328,8332,657.117919921875
1493413994.6453655,8334,667.9083251953125
1493413999.1220884,8340,689.1646118164062
1493414014.0434358,8360,658.8368530273438
1493414016.2809782,8363,661.417236328125
1493414020.0106025,8368,676.3741455078125
1493414026.7163122,8377,642.075927734375
1493414093.9649017,8467,634.1331787109375
1493414094.7138605,8468,626.3087158203125
1493414096.2004673,8470,604.4728393554688
1493414117.1008534,8498,592.1983032226562
1493414120.8855925,8503,621.17138671875
1493414124.6247091,8508,655.5950927734375
1493414167.8963695,8566,602.543701171875
1493414187.2210479,8592,593.1724853515625
1493414194.0111191,8601,585.8056030273438
1493414218.5577152,8634,603.3328857421875
1493414219.2915628,8635,592.7305908203125
1493414225.977956,8644,568.5630493164062
1493414254.326068,8682,574.26953125
1493414260.2821336,8690,561.9273681640625
1493414264.0595982,8695,557.6006469726562
1493414287.9745588,8727,551.418701171875
1493414323.0068214,8774,496.3408508300781
1493414325.9881756,8778,540.9053344726562
1493414343.1764922,8801,564.6406860351562
1493414356.6263895,8819,554.9354858398438
1493414358.8632493,8822,567.5164794921875
1493414374.5119908,8843,581.9967041015625
1493414382.7058384,8854,535.1365356445312
1493414400.6071212,8878,505.1410827636719
1493414405.8339367,8885,483.5900573730469
1493414418.5770545,8902,536.6826782226562
1493414420.0639215,8904,500.9660339355469
1493414422.2935183,8907,514.2116088867188
1493414437.9817214,8928,512.330322265625
1493414443.1772728,8935,519.5360717773438
1493414460.2957306,8958,498.8764953613281
1493414472.9660575,8975,502.9585266113281
1493414486.4202924,8993,536.1566162109375
1493414490.8846974,8999,480.32586669921875
1493414498.3847494,9009,525.989501953125
1493414512.5032322,9028,514.3904418945312
1493414532.7039719,9055,490.68133544921875
1493414538.6675794,9063,515.9144287109375
1493414554.3363948,9084,551.0380859375
1493414607.212944,9155,445.3839416503906
1493414652.8163233,9216,448.93194580078125
1493414660.2569654,9226,501.6354675292969
1493414665.4602304,9233,443.4664306640625
1493414685.5864964,9260,454.2030944824219
1493414701.2140598,9281,405.9703369140625
1493414720.6769454,9307,424.61456298828125
1493414727.3898547,9316,473.893798828125
1493414751.3214695,9348,432.4080505371094
1493414766.9800808,9369,407.470703125
1493414799.1451242,9412,384.8739929199219
1493414801.3760414,9415,407.56787109375
1493414816.2899213,9435,393.898681640625
1493414821.4845679,9442,439.4623107910156
1493414840.8939617,9468,398.134765625
1493414893.132177,9538,371.4518737792969
1493414899.8489666,9547,391.5475769042969
1493414905.0666773,9554,406.8021545410156
1493414914.7563012,9567,369.72076416015625
1493414931.1607661,9589,392.755859375
1493414939.3547883,9600,370.23992919921875
1493414947.6047616,9611,356.2085876464844
1493414959.544208,9627,339.6444091796875
1493414977.459232,9651,390.2779235839844
1493414981.9365687,9657,338.18878173828125
1493414999.0589206,9680,351.0042419433594
1493415012.48664,9698,357.682861328125
1493415058.1333795,9759,386.2297668457031
1493415064.850925,9768,358.3167419433594
1493415097.613656,9812,367.36285400390625
1493415118.456473,9840,299.21356201171875
1493415120.6769423,9843,346.7257385253906
1493415150.5648808,9883,325.3137512207031
1493415168.5436757,9907,317.8514099121094
1493415216.985728,9972,299.2226867675781
1493415275.1589608,10050,273.0892639160156
1493415278.898908,10055,293.8287353515625
1493415281.1483188,10058,261.2546081542969
1493415291.5652418,10072,309.50775146484375
1493415300.5408342,10084,267.95916748046875
1493415317.7186337,10107,315.3086242675781
1493415322.1944308,10113,313.6246643066406
1493415333.3866446,10128,276.3172607421875
1493415345.2499855,10144,280.96856689453125
1493415363.1770782,10168,284.6478576660156
1493415375.8542407,10185,273.80120849609375
1493415420.6121457,10245,240.9918670654297
1493415428.7978652,10256,239.59271240234375
1493415443.6803977,10276,242.70394897460938
1493415448.8862743,10283,263.7130126953125
1493415452.5896895,10288,231.16140747070312
1493415533.0961843,10396,195.55062866210938
1493415535.3325522,10399,220.7156982421875
1493415551.112772,10420,233.4929962158203
1493415554.8489742,10425,247.11941528320312
1493415586.7946186,10468,204.3973846435547
1493415595.0159578,10479,194.40145874023438
1493415602.462598,10489,221.7865753173828
1493415605.4327383,10493,203.51881408691406
1493415627.149173,10522,199.5026092529297
1493415633.8701828,10531,188.87161254882812
1493415650.9548998,10554,208.77134704589844
1493415651.7033055,10555,191.80084228515625
1493415660.660342,10567,190.64175415039062
1493415683.7647946,10598,223.745849609375
1493415690.5477061,10607,196.1809844970703
1493415703.2358613,10624,183.5016632080078
1493415706.9590538,10629,208.38204956054688
1493415713.6795835,10638,181.494140625
1493415719.6557515,10646,220.17047119140625
1493415725.6468616,10654,172.93568420410156
1493415738.3303912,10671,164.73092651367188
1493415760.7736444,10701,182.01148986816406
1493415768.2258825,10711,191.4891815185547
1493415795.815715,10748,208.8785858154297
1493415802.532265,10757,171.68212890625
1493415803.2818425,10758,148.9801025390625
1493415819.7192543,10780,170.3744659423828
1493415824.9228888,10787,176.82101440429688
1493415845.8554425,10815,200.9392547607422
1493415853.3095622,10825,166.74229431152344
1493415857.0325787,10830,170.460205078125
1493415865.265083,10841,166.02700805664062
1493415871.981505,10850,155.40194702148438
1493415882.4419775,10864,147.4692840576172
1493415910.8253067,10902,138.41708374023438
1493415913.0520854,10905,193.9546661376953
1493415938.44407,10939,151.66893005371094
1493415941.3921363,10943,160.6321563720703
1493415958.5445237,10966,123.55020141601562
1493415963.0333605,10972,136.69070434570312
1493415964.5147128,10974,151.73582458496094
1493415994.4202485,11014,149.2880401611328
1493415998.8985956,11020,148.3538818359375
1493416000.391293,11022,126.19221496582031
1493416008.5882688,11033,134.58676147460938
1493416012.309204,11038,144.23631286621094
1493416022.7462883,11052,143.6938934326172
1493416029.417432,11061,132.73294067382812
1493416041.3183236,11077,143.4975128173828
1493416060.0370083,11102,139.9032440185547
1493416074.1702206,11121,128.07313537597656
1493416080.859134,11130,113.64933013916016
1493416094.271807,11148,130.8819580078125
1493416114.4235988,11175,102.85206604003906
1493416131.5781472,11198,119.51898956298828
1493416133.0643966,11200,108.48871612548828
1493416133.8276846,11201,128.86746215820312
1493416177.6893516,11260,104.62324523925781
1493416179.9404747,11263,104.6199951171875
1493416186.621052,11272,128.32296752929688
1493416214.990692,11310,114.81242370605469
1493416253.0483704,11361,87.11141204833984
1493416290.4840608,11411,87.77616882324219
1493416296.441308,11419,105.27029418945312
1493416323.2581873,11455,98.61664581298828
1493416336.006992,11472,91.74441528320312
1493416350.897993,11492,87.33621978759766
1493416371.886138,11520,95.93962097167969
1493416374.1269457,11523,98.58676147460938
1493416379.36035,11530,84.64220428466797
1493416380.8475785,11532,76.78913879394531
1493416393.5841556,11549,102.38150024414062
1493416399.5732765,11557,133.6602325439453
1493416406.2723844,11566,82.61625671386719
1493416417.409757,11581,100.35977172851562
1493416429.3468988,11597,79.33573913574219
1493416458.5192204,11636,95.56266021728516
1493416467.4943624,11648,73.38819122314453
1493416476.461047,11660,85.6052474975586
1493416484.6552835,11671,101.66905975341797
1493416495.0529432,11685,75.17005157470703
1493416496.5451746,11687,87.39335632324219
1493416523.4663162,11723,103.63555145263672
1493416550.2541282,11759,96.96005249023438
1493416570.3813434,11786,75.12552642822266
1493416581.6246672,11801,82.19535827636719
1493416603.9340208,11831,62.635704040527344
1493416621.8993206,11855,56.89724349975586
1493416635.316098,11873,100.53266906738281
1493416659.9419298,11906,76.18902587890625
1493416680.097657,11933,67.85525512695312
1493416689.7942367,11946,67.22405242919922
1493416691.2994237,11948,100.38675689697266
1493416692.0434403,11949,79.04527282714844
1493416706.9236238,11969,53.50122833251953
1493416710.6543863,11974,97.62334442138672
1493416721.103382,11988,128.29615783691406
1493416728.560489,11998,58.25141906738281
1493416732.3498802,12003,62.399871826171875
1493416737.5658474,12010,69.65564727783203
1493416751.6868818,12029,73.4960708618164
1493416760.651406,12041,105.37627410888672
1493416786.7709146,12076,70.1943588256836
1493416833.0930696,12138,94.37779998779297
1493416844.2867184,12153,47.76290512084961
1493416852.471354,12164,56.71852111816406
1493416855.4702752,12168,64.7757797241211
1493416867.3696342,12184,55.132083892822266
1493416891.9676228,12217,52.15415573120117
1493416898.7036347,12226,62.618621826171875
1493416931.5762386,12270,54.25737762451172
1493416946.4109123,12290,42.22831726074219
1493416948.6466978,12293,63.20866775512695
1493416960.6006298,12309,93.22201538085938
1493416972.5533948,12325,53.12533187866211
1493417025.3880966,12396,50.36089324951172
1493417032.1296458,12405,45.80124282836914
1493417055.267145,12436,46.97671890258789
1493417069.393971,12455,49.585941314697266
1493417071.6353688,12458,49.380638122558594
1493417088.0205648,12480,53.69136428833008
1493417136.6009858,12545,43.177947998046875
1493417142.5778348,12553,57.284584045410156
1493417154.5985687,12574,50.94378662109375
1493417171.016376,12596,45.46778106689453
1493417192.740206,12625,33.94530487060547
1493417227.0708075,12671,47.14432144165039
1493417247.9160712,12699,104.45393371582031
1493417291.9813738,12758,39.88141632080078
1493417303.9339006,12774,34.44016647338867
1493417327.1033504,12805,35.869808197021484
1493417348.7449985,12834,31.06045913696289
1493417367.4238377,12859,40.88107681274414
1493417371.1410284,12864,33.12620544433594
1493417380.8755956,12877,39.692745208740234
1493417390.5885653,12890,25.58750343322754
1493417395.09978,12896,36.354618072509766
1493417426.5393434,12938,35.8812370300293
1493417427.2847474,12939,31.362014770507812
1493417442.174259,12959,27.677173614501953
1493417485.4961786,13017,30.5926513671875
1493417498.1877828,13034,22.701976776123047
1493417518.342933,13061,24.714778900146484
1493417519.0940883,13062,66.30098724365234
1493417525.0885627,13070,54.080078125
1493417534.0676053,13082,38.413330078125
1493417543.057582,13094,28.877588272094727
1493417554.3171146,13109,32.81999588012695
1493417557.3163133,13113,30.655460357666016
1493417569.9995637,13130,25.794239044189453
1493417583.3856702,13148,33.25641632080078
1493417596.8347683,13166,21.922924041748047
1493417608.0377293,13181,35.86514663696289
1493417615.5169387,13191,36.302188873291016
1493417617.752906,13194,31.60614776611328
1493417626.7594419,13206,21.035289764404297
1493417627.5060816,13207,42.84270095825195
1493417630.4939022,13211,37.021339416503906
1493417651.4350667,13239,30.999244689941406
1493417670.8660626,13265,24.569753646850586
1493417695.488407,13298,29.87977409362793
1493417706.7722044,13313,32.910926818847656
1493417733.7040086,13349,31.898225784301758
1493417773.396683,13402,38.44286346435547
1493417776.3683097,13406,32.704044342041016
1493417791.340237,13426,30.108144760131836
1493417827.9211202,13475,25.73637580871582
1493417849.6354413,13504,30.9091796875
1493417881.0907948,13546,48.91376876831055
1493417919.1526105,13597,28.469972610473633
1493417930.44874,13612,24.817237854003906
1493417936.4506266,13620,24.419126510620117
1493417940.911902,13626,13.897778511047363
1493417978.2788546,13676,24.14257049560547
1493417980.5202835,13679,40.464962005615234
1493417982.7401466,13682,19.854433059692383
1493417992.4324327,13695,36.170265197753906
1493418012.6107395,13722,23.326982498168945
1493418031.257263,13747,17.481948852539062
1493418036.4948199,13754,14.099233627319336
1493418052.9546316,13776,20.000003814697266
1493418068.634621,13797,12.759199142456055
1493418078.414398,13810,19.96686553955078
1493418104.6043475,13845,23.9646053314209
1493418121.806395,13868,12.322919845581055
1493418124.058691,13871,19.463539123535156
1493418133.7603047,13884,33.68840408325195
1493418136.7414186,13888,31.933757781982422
1493418173.4315908,13937,15.24743366241455
1493418174.180935,13938,16.071212768554688
1493418188.3491137,13957,15.487836837768555
1493418190.6005461,13960,11.599081993103027
1493418197.3354638,13969,21.27618408203125
1493418198.0817118,13970,18.999645233154297
1493418202.5831788,13976,21.458621978759766
1493418217.5035238,13996,32.95737075805664
1493418219.0000224,13998,20.741588592529297
1493418280.237333,14080,8.789284706115723
1493418284.7153933,14086,11.989533424377441
1493418340.7678428,14161,20.753847122192383
1493418361.7374692,14189,15.994668006896973
1493418385.6486764,14221,12.15800952911377
1493418390.1434495,14227,16.810901641845703
1493418407.3458264,14250,23.898128509521484
1493418434.929052,14287,31.596763610839844
1493418435.684196,14288,15.431896209716797
1493418440.1645837,14294,14.862890243530273
1493418446.950015,14303,13.871621131896973
1493418459.6668143,14320,10.396705627441406
1493418468.640278,14332,32.21772384643555
1493418473.1065702,14338,18.597593307495117
1493418488.049084,14358,13.831082344055176
1493418491.0347595,14362,16.796541213989258
1493418508.9556425,14386,23.2401180267334
1493418517.1719532,14397,21.079975128173828
1493418554.603862,14447,13.12871265411377
1493418572.5270085,14471,8.333796501159668
1493418589.706371,14494,10.708967208862305
1493418616.5450497,14530,15.26775074005127
1493418634.492383,14554,17.31674575805664
1493418635.9687226,14556,9.88072395324707
1493418636.7218196,14557,15.087423324584961
1493418681.5330596,14617,7.637452125549316
1493418692.721899,14632,12.490551948547363
1493418697.1782355,14638,8.729820251464844
1493418719.552618,14668,10.293553352355957
1493418726.2377272,14677,9.555974960327148
1493418729.2163136,14681,15.318718910217285
1493418733.670912,14687,13.431000709533691
1493418745.6557298,14703,11.36228084564209
1493418777.845377,14746,8.878755569458008
1493418786.7858973,14758,9.6854248046875
1493418802.4516177,14779,14.779987335205078
1493418803.2031329,14780,14.100357055664062
1493418806.1968174,14784,20.783321380615234
1493418809.1665778,14788,45.137271881103516
1493418812.162946,14792,13.710626602172852
1493418824.8693888,14809,7.358703136444092
1493418829.3217027,14815,9.178959846496582
1493418832.3121352,14819,24.42111587524414
1493418852.4720585,14846,9.83828353881836
1493418872.6255965,14873,8.844649314880371
1493418886.8077972,14892,16.326688766479492
1493418910.7670743,14924,7.213975429534912
1493418911.5106456,14925,6.294596195220947
1493418912.2588534,14926,6.6302642822265625
1493418930.211101,14950,7.84739351272583
1493418978.7995832,15015,14.107792854309082
1493418987.7540803,15027,14.32308578491211
1493419034.7665708,15090,7.718316555023193
1493419066.1534803,15132,7.603568077087402
1493419069.1209342,15136,15.420160293579102
1493419102.034024,15180,8.288890838623047
1493419116.2397075,15199,8.96590805053711
1493419143.9734898,15236,5.641575813293457
1493419166.3905578,15266,13.587693214416504
1493419171.6121938,15273,11.769049644470215
1493419179.0923364,15283,9.762749671936035
1493419192.5671418,15301,10.688469886779785
1493419209.7560713,15324,6.821269512176514
1493419222.4686494,15341,11.364120483398438
1493419226.9418802,15347,8.071832656860352
1493419232.155404,15354,10.5402250289917
1493419267.3493118,15401,17.285974502563477
1493419271.0752444,15406,17.25420379638672
1493419283.025115,15422,67.65563201904297
1493419287.5051737,15428,11.880518913269043
1493419295.0328321,15438,10.902206420898438
1493419308.4777875,15456,14.520177841186523
1493419321.1614456,15473,9.836368560791016
1493419322.6368525,15475,7.946161270141602
1493419346.538084,15507,28.88324546813965
1493419361.4651096,15527,5.516349792480469
1493419369.6458457,15538,9.997044563293457
1493419404.753192,15585,7.495533466339111
1493419413.7155848,15597,6.938767433166504
1493419422.0322645,15608,10.304253578186035
1493419469.8856454,15672,16.12035369873047
1493419493.0750365,15703,10.742033004760742
1493419520.6920404,15740,8.041818618774414
1493419538.6141758,15764,6.7843918800354
1493419545.332472,15773,4.599058628082275
1493419549.821042,15779,8.89135456085205
1493419561.044054,15794,6.879715442657471
1493419573.7788124,15811,7.970406532287598
1493419584.2653947,15825,4.6454877853393555
1493419586.5151896,15828,9.757133483886719
1493419600.7299328,15847,4.235498905181885
1493419614.914255,15866,7.211386203765869
1493419699.3308241,15979,11.36702823638916
1493419705.2919347,15987,6.964540958404541
1493419709.7618186,15993,6.32558536529541
1493419727.677755,16017,4.888134479522705
1493419728.425976,16018,14.482060432434082
1493419756.7729714,16056,11.860275268554688
1493419776.9382107,16083,4.446719169616699
1493419785.9226685,16095,7.153221130371094
1493419801.6336591,16116,8.003449440002441
1493419845.759976,16175,4.05617094039917
1493419855.4284923,16188,3.5304205417633057
1493419862.9006343,16198,5.095236778259277
1493419865.9262106,16202,4.046780586242676
1493419884.627459,16227,7.145750999450684
1493419901.0338345,16249,11.879096984863281
1493419954.9586852,16321,9.410140037536621
1493419971.3929005,16343,4.947117328643799
1493419974.3927422,16347,3.2235095500946045
1493419975.8772142,16349,6.7862868309021
1493419976.6259527,16350,18.821697235107422
1493419984.109123,16360,16.401187896728516
1493419999.0600965,16380,8.818464279174805
1493420018.5491827,16406,4.028779983520508
1493420043.9138258,16440,6.516274452209473
1493420050.6080818,16449,7.337893962860107
1493420092.4363382,16505,20.649635314941406
1493420132.687798,16559,5.298315048217773
1493420152.097757,16585,7.119604587554932
1493420155.8420124,16590,4.651248455047607
1493420170.8421926,16610,6.766814231872559
1493420208.9249845,16661,2.8539998531341553
1493420211.9251568,16665,11.180936813354492
1493420235.8252072,16697,3.2290117740631104
1493420272.5201752,16746,7.5491180419921875
1493420287.4714656,16766,7.813958168029785
1493420311.3553011,16798,10.398157119750977
1493420318.8774745,16808,5.5678935050964355
1493420319.6219738,16809,2.689512252807617
1493420338.3067229,16834,5.278499126434326
1493420342.0246475,16839,5.284215450286865
1493420345.0261643,16843,5.409051418304443
1493420355.483724,16857,7.084123134613037
1493420386.8659146,16899,3.515620708465576
1493420405.5744393,16924,46.3736572265625
1493420461.5232916,16999,2.914240598678589
1493420511.6189852,17066,2.5286974906921387
1493420534.7764041,17097,3.0059847831726074
1493420560.2297575,17131,8.932859420776367
1493420560.9800158,17132,2.6444764137268066
1493420577.4726224,17154,4.504397869110107
1493420605.846508,17192,5.139557838439941
1493420609.5543883,17197,5.976372718811035
1493420613.35748,17202,3.497703790664673
1493420620.820413,17212,6.849540710449219
1493420641.0012689,17239,14.03892993927002
1493420641.748499,17240,3.2619850635528564
1493420646.965328,17247,6.97397518157959
1493420657.4658804,17261,2.372081756591797
1493420665.6712446,17272,2.85664963722229
1493420679.1016579,17290,3.485164165496826
1493420680.6028006,17292,2.7373759746551514
1493420697.854598,17315,1.8639360666275024
1493420698.6048794,17316,11.348554611206055
1493420699.3484418,17317,4.210200309753418
1493420701.583177,17320,2.797098398208618
1493420715.7684236,17339,4.933477878570557
1493420741.9261267,17374,4.366913318634033
1493420754.5747883,17391,9.153419494628906
1493420764.3290226,17404,14.525857925415039
1493420765.082971,17405,16.089954376220703
1493420772.558606,17415,11.081690788269043
1493420780.7625976,17426,8.583902359008789
1493420788.2047932,17436,9.08139419555664
1493420794.1766922,17444,25.056840896606445
1493420801.6619663,17454,12.335511207580566
1493420838.3072057,17503,6.15006160736084
1493420844.2699153,17511,11.762694358825684
1493420847.267986,17515,3.8564908504486084
1493420868.1805742,17543,3.9447317123413086
1493420878.6235244,17557,3.9143271446228027
1493420883.0979254,17563,4.724871635437012
1493420893.5644443,17577,4.595555305480957
1493420895.056964,17579,3.2673704624176025
1493420900.3089354,17586,7.561146259307861
1493420903.2885318,17590,3.6022043228149414
1493420905.5310004,17593,2.9458422660827637
1493420906.2699423,17594,2.6146559715270996
1493420909.280437,17598,2.3763039112091064
1493420928.038089,17623,13.178315162658691
1493420935.5079372,17633,2.342238187789917
1493420938.4969914,17637,3.708080530166626
1493420950.4602969,17653,18.85553550720215
1493420960.9087605,17667,3.2844302654266357
1493420987.8733194,17703,1.6262038946151733
1493420988.6213133,17704,4.568258762359619
1493420993.8558297,17711,2.5989439487457275
1493421002.0718591,17722,2.37480092048645
1493421024.502232,17752,12.335084915161133
1493421038.7239375,17771,1.891856074333191
1493421039.4642892,17772,3.999361991882324
1493421043.2034833,17777,7.847846031188965
1493421063.398018,17804,7.576011657714844
1493421076.8168414,17822,3.290102481842041
1493421091.7659104,17842,2.345433473587036
1493421174.7311182,17953,3.539430618286133
1493421181.444881,17962,7.484648704528809
1493421193.4145553,17978,2.4312562942504883
1493421195.6715405,17981,4.050090312957764
1493421202.3829741,17990,6.085268497467041
1493421223.4067597,18018,6.4611921310424805
1493421248.7791343,18052,7.313488006591797
1493421249.5258758,18053,3.348116397857666
1493421256.2542932,18062,1.4394688606262207
1493421258.5049229,18065,8.630897521972656
1493421287.723744,18104,3.7545058727264404
1493421298.876106,18119,4.852360248565674
1493421306.3720548,18129,4.303005218505859
1493421317.5685132,18144,2.343935489654541
1493421319.070484,18146,3.899819850921631
1493421325.07316,18154,1.341224193572998
1493421337.0237286,18170,2.9256601333618164
1493421351.9123394,18190,3.4979586601257324
1493421369.937012,18214,4.236745357513428
1493421386.3387327,18236,2.4766173362731934
1493421407.259558,18264,5.662930488586426
1493421416.2343087,18276,1.9734073877334595
1493421447.6956859,18318,6.650412559509277
1493421449.9382234,18321,4.908232688903809
1493421480.6136262,18362,3.9594743251800537
1493421486.588034,18370,5.4598541259765625
1493421547.130791,18451,3.269230604171753
1493421547.8787875,18452,2.7484002113342285
1493421613.003527,18539,8.059943199157715
1493421618.9579391,18547,5.167036533355713
1493421651.8324063,18591,2.007272481918335
1493421652.5705268,18592,1.8739550113677979
1493421690.6952393,18643,5.478219032287598
1493421697.4157038,18652,4.088708400726318
1493421735.6443486,18703,3.122004747390747
1493421743.1331913,18713,1.3118946552276611
1493421748.3725715,18720,1.6226835250854492
1493421752.1130493,18725,5.499184608459473
1493421770.0528443,18749,1.4774651527404785
1493421797.664156,18786,2.1953535079956055
1493421810.439061,18803,3.384894847869873
1493421841.8272095,18845,3.7935385704040527
1493421877.7003293,18893,6.291911602020264
1493421879.1946402,18895,2.3728342056274414
1493421907.6575575,18933,4.944638729095459
1493421926.3587716,18958,4.688622951507568
1493421940.5483983,18977,6.7064337730407715
1493421944.2737565,18982,11.717662811279297
1493421948.0144613,18987,4.963048458099365
1493421961.5506248,19005,6.403125762939453
1493421965.294503,19010,6.929704666137695
1493421969.029178,19015,8.113187789916992
1493421978.0144217,19027,4.121768951416016
1493421993.6051612,19048,4.064367771148682
1493422028.6797845,19095,2.03615140914917
1493422044.4463377,19116,2.036930561065674
1493422072.1210477,19153,1.6195533275604248
1493422084.0791385,19169,0.673640787601471
1493422109.5880172,19203,5.603769302368164
1493422117.810238,19214,1.800812005996704
1493422127.5250952,19227,1.1012885570526123
1493422155.1438882,19264,1.746654748916626
1493422160.3763685,19271,3.7764642238616943
1493422163.3590899,19275,3.3710663318634033
1493422182.04544,19300,1.663209080696106
1493422201.5125272,19326,2.5979440212249756
1493422231.400443,19366,1.8645879030227661
1493422262.0832167,19407,3.488339900970459
1493422264.316762,19410,1.4716445207595825
1493422268.0420675,19415,1.3563705682754517
1493422305.4361362,19465,1.466794490814209
1493422320.3286228,19485,2.2578911781311035
1493422331.530981,19500,2.571237087249756
1493422333.8178039,19503,1.1197396516799927
1493422335.307545,19505,4.340484619140625
1493422350.2159646,19525,1.044297695159912
1493422354.6844957,19531,2.1177573204040527
1493422371.876598,19554,1.433866262435913
1493422390.5638723,19579,1.7959057092666626
1493422392.0561566,19581,17.577037811279297
1493422401.7778451,19594,1.4966621398925781
1493422417.5072026,19615,3.132232189178467
1493422431.7151225,19634,2.2275006771087646
1493422436.1976888,19640,1.9774919748306274
1493422446.6408014,19654,1.3642948865890503
1493422454.8457024,19665,2.943781614303589
1493422461.5551624,19674,1.6065560579299927
1493422464.554039,19678,5.7954230308532715
1493422496.071622,19720,5.407273292541504
1493422501.294685,19727,2.7326431274414062
1493422504.2963219,19731,1.7446496486663818
1493422508.0305128,19736,1.5151712894439697
1493422508.7790444,19737,2.097045660018921
1493422538.68287,19777,4.926087379455566
1493422552.8491142,19796,1.457275152206421
1493422573.0568345,19823,1.521806240081787
1493422590.262903,19846,3.5337047576904297
1493422611.8437498,19875,6.928106307983398
1493422642.5548007,19916,2.125312328338623
1493422650.0358386,19926,1.5338215827941895
1493422658.990595,19938,1.2904565334320068
1493422671.6900325,19955,1.275004506111145
1493422683.644838,19971,5.1752543449401855
1493422689.6450348,19979,1.4430959224700928
1493422696.3768973,19988,1.0583925247192383
1493422701.606944,19995,4.846022605895996
1493422704.590747,19999,0.9245215058326721


==> results/run_copy-rwa-run_1,tag_loss.csv <==
Wall time,Step,Value
1493409437.3896282,18,212847.53125
1493409453.803518,42,38744.10546875
1493409455.8228393,45,24177.361328125
1493409473.9370012,71,6748.3037109375
1493409489.5322902,94,6563.4609375
1493409531.280574,155,6472.60693359375
1493409533.2879229,158,6475.65185546875
1493409539.6488192,167,6463.65283203125
1493409582.060672,229,6449.9599609375
1493409585.4746435,234,6438.81494140625
1493409599.5480447,255,6428.98974609375
1493409607.7527072,267,6435.72607421875
1493409611.9645727,273,6431.4306640625
1493409635.8122804,308,6416.2939453125
1493409637.1143167,310,6422.275390625
1493409642.489058,318,6419.20361328125
1493409662.3261576,347,6403.857421875
1493409675.9301796,367,6391.86767578125
1493409712.971122,421,6337.4501953125
1493409739.7307355,460,6363.0556640625
1493409749.311263,474,6315.13232421875
1493409791.8361747,536,6179.53125
1493409810.055478,563,6125.43994140625
1493409820.946818,579,6106.46630859375
1493409825.6560936,586,6019.50634765625
1493409826.3006654,587,6027.49853515625
1493409848.931679,620,5842.078125
1493409858.5176406,634,5634.65185546875
1493409867.1544054,647,5556.6865234375
1493409876.5804064,661,5422.90771484375
1493409883.382957,671,5192.20654296875
1493409913.1718261,714,4146.2607421875
1493409918.4915411,722,3944.13671875
1493409923.8178556,730,3764.107421875
1493409948.040462,765,2965.309326171875
1493409950.6811564,769,2938.107421875
1493409952.0284276,771,2988.696044921875
1493409961.6640475,785,2809.4501953125
1493409963.0722911,787,2828.08544921875
1493409967.8201034,794,2787.6748046875
1493409973.2509255,802,2722.563720703125
1493409977.4587145,808,2657.362060546875
1493409996.701905,836,2570.939453125
1493410071.0316794,945,2299.447021484375
1493410088.856138,971,2252.72509765625
1493410089.5587988,972,2261.890380859375
1493410093.742823,978,2245.34814453125
1493410097.9315317,984,2242.332763671875
1493410110.3656921,1002,2215.370361328125
1493410112.5598226,1005,2209.73876953125
1493410118.614569,1014,2201.021728515625
1493410151.4143505,1063,2156.862060546875
1493410153.5084684,1066,2160.08203125
1493410161.9460871,1078,2147.881591796875
1493410172.3598123,1093,2133.1962890625
1493410176.3932962,1099,2108.255859375
1493410179.829917,1104,2113.626220703125
1493410215.3149755,1156,2070.990478515625
1493410218.7451324,1161,2082.00439453125
1493410219.472576,1162,2060.199462890625
1493410231.7196465,1180,2042.828125
1493410240.7502286,1193,2043.441650390625
1493410275.684206,1244,1995.3511962890625
1493410287.555986,1261,1991.405029296875
1493410325.1683736,1316,1939.0325927734375
1493410327.2011073,1319,1961.2471923828125
1493410336.912446,1333,1931.953125
1493410339.6260614,1337,1934.726318359375
1493410372.4771285,1385,1910.6846923828125
1493410377.2154484,1392,1895.3270263671875
1493410392.269799,1414,1885.32080078125
1493410400.5086663,1426,1866.7196044921875
1493410407.40758,1436,1844.682861328125
1493410427.7429914,1466,1821.0946044921875
1493410435.250179,1477,1818.6851806640625
1493410444.6192436,1491,1781.5765380859375
1493410466.4711146,1523,1746.71435546875
1493410486.6579595,1552,1728.203857421875
1493410497.5257838,1568,1702.63232421875
1493410508.4928858,1584,1680.9769287109375
1493410511.2891855,1588,1681.1785888671875
1493410523.1825063,1605,1654.297119140625
1493410547.5402107,1640,1643.9293212890625
1493410576.3745713,1682,1597.02978515625
1493410582.498907,1691,1603.2083740234375
1493410590.0292437,1702,1607.2738037109375
1493410594.8289824,1709,1582.7489013671875
1493410600.8670306,1718,1603.9638671875
1493410610.5353105,1732,1574.5430908203125
1493410611.9032934,1734,1558.701904296875
1493410613.9385934,1737,1588.6368408203125
1493410643.872323,1781,1559.9879150390625
1493410675.1523101,1826,1508.1490478515625
1493410687.6367521,1844,1510.5511474609375
1493410693.8233879,1853,1519.007080078125
1493410702.6544132,1866,1524.4542236328125
1493410704.6588054,1869,1516.0697021484375
1493410710.0663674,1877,1486.471923828125
1493410737.554084,1917,1483.7230224609375
1493410749.3128111,1934,1474.462890625
1493410756.0712628,1944,1477.63671875
1493410758.0634062,1947,1458.9884033203125
1493410794.784772,2001,1457.6826171875
1493410803.1024683,2013,1462.40185546875
1493410818.8183782,2036,1427.531982421875
1493410845.8812094,2076,1412.91943359375
1493410846.5868812,2077,1417.380615234375
1493410851.9637733,2085,1440.793212890625
1493410854.6464307,2089,1438.37841796875
1493410859.4200945,2096,1441.04833984375
1493410896.105947,2149,1398.372802734375
1493410900.8983805,2156,1437.02685546875
1493410922.1512659,2187,1413.3887939453125
1493410924.8460958,2191,1404.5294189453125
1493410930.2768612,2199,1429.517333984375
1493410936.0208983,2207,1429.165771484375
1493410938.804989,2211,1412.13525390625
1493410952.6580482,2231,1368.5438232421875
1493410955.9865043,2236,1380.809814453125
1493410956.7385073,2237,1379.2828369140625
1493410970.506773,2257,1386.5211181640625
1493410974.009219,2262,1390.058837890625
1493410987.0550122,2281,1372.5943603515625
1493410997.7775176,2297,1377.6630859375
1493411004.7673085,2307,1373.16455078125
1493411012.9560432,2319,1369.8270263671875
1493411030.5059023,2345,1342.68017578125
1493411036.6516666,2354,1333.906982421875
1493411060.5410016,2389,1319.4371337890625
1493411061.2103107,2390,1332.7464599609375
1493411062.4736948,2392,1338.900146484375
1493411092.6229289,2436,1310.227783203125
1493411098.07851,2444,1313.8218994140625
1493411104.2224782,2453,1291.2003173828125
1493411105.5969882,2455,1293.97021484375
1493411109.0075629,2460,1306.3699951171875
1493411125.7888837,2485,1301.80615234375
1493411126.4906209,2486,1282.52587890625
1493411133.4182768,2496,1287.0081787109375
1493411134.839337,2498,1277.4530029296875
1493411138.2293391,2503,1264.6475830078125
1493411147.7661996,2517,1253.7867431640625
1493411152.002741,2523,1277.689453125
1493411158.2931397,2532,1270.1923828125
1493411168.354794,2547,1277.7901611328125
1493411172.508737,2553,1294.582763671875
1493411208.8460715,2606,1276.7864990234375
1493411263.298584,2685,1213.1396484375
1493411275.6551845,2703,1214.9295654296875
1493411300.7958295,2740,1213.413818359375
1493411310.403265,2754,1190.31201171875
1493411334.5581634,2789,1170.2509765625
1493411391.5345006,2872,1177.2318115234375
1493411407.8879116,2896,1122.049560546875
1493411457.0860324,2967,1101.8173828125
1493411462.589009,2975,1098.480224609375
1493411487.3863206,3011,1131.7716064453125
1493411505.9000998,3038,1117.2545166015625
1493411507.8808713,3041,1114.59423828125
1493411547.7263455,3099,1067.73095703125
1493411590.0828626,3161,1039.0673828125
1493411600.912296,3177,1068.474609375
1493411613.369557,3195,1018.349365234375
1493411614.0681112,3196,1035.828857421875
1493411637.7303605,3230,1016.7999267578125
1493411644.543749,3240,1018.7186279296875
1493411646.5327857,3243,1042.97607421875
1493411647.2100623,3244,1027.810791015625
1493411648.4955604,3246,1006.97314453125
1493411649.1699638,3247,1027.0582275390625
1493411689.318832,3305,1021.3179931640625
1493411716.8340476,3345,988.9224243164062
1493411737.8981447,3376,986.4909057617188
1493411756.3940167,3403,968.8603515625
1493411759.7417824,3408,963.635009765625
1493411774.9320328,3430,967.3280029296875
1493411787.976433,3449,947.6218872070312
1493411798.065774,3464,954.6385498046875
1493411809.0813644,3480,942.084716796875
1493411828.8312104,3509,923.7003784179688
1493411830.9460347,3512,937.6735229492188
1493411847.996943,3537,931.2958374023438
1493411891.3876119,3600,902.9727172851562
1493411903.6520104,3618,891.4586791992188
1493411905.09362,3620,913.5181274414062
1493411906.4022696,3622,880.2738647460938
1493411910.5866811,3628,887.0963134765625
1493411929.8902133,3656,881.5149536132812
1493411939.3722222,3670,840.765625
1493411978.0045683,3726,830.2952270507812
1493411980.8688939,3730,868.0836181640625
1493411988.586302,3741,843.8160400390625
1493412024.3360143,3793,820.1641235351562
1493412038.4452546,3814,847.3411254882812
1493412041.8697228,3819,825.9691162109375
1493412043.2901597,3821,819.6475830078125
1493412050.3200297,3831,779.8148193359375
1493412072.819869,3864,811.0073852539062
1493412081.1864593,3876,808.2188720703125
1493412117.0560203,3928,791.0138549804688
1493412136.218717,3956,771.9879150390625
1493412155.4485703,3984,767.0674438476562
1493412181.77868,4022,740.1961059570312
1493412189.218512,4033,727.1928100585938
1493412191.2169182,4036,717.7293701171875
1493412230.7953398,4093,721.9230346679688
1493412234.2177284,4098,709.2763671875
1493412241.7624886,4109,711.143798828125
1493412291.4589663,4182,666.714111328125
1493412299.7395394,4194,693.0056762695312
1493412301.005021,4196,680.4247436523438
1493412304.4515734,4201,687.131103515625
1493412305.0888247,4202,677.576416015625
1493412322.0772192,4227,683.4328002929688
1493412325.4522254,4232,664.0448608398438
1493412327.5005875,4235,664.7741088867188
1493412332.9762375,4243,624.0294189453125
1493412346.463895,4263,644.0457763671875
1493412348.454686,4266,647.154052734375
1493412359.5595033,4282,658.4979858398438
1493412374.7600408,4304,622.5785522460938
1493412383.669568,4317,616.1724243164062
1493412385.0308652,4319,651.6248779296875
1493412419.2501822,4369,581.0816040039062
1493412435.7786207,4393,611.2418212890625
1493412440.5804064,4400,605.8931884765625
1493412444.8676355,4406,593.7753295898438
1493412461.325675,4430,589.6141357421875
1493412463.3849478,4433,581.3433837890625
1493412503.478985,4492,566.0485229492188
1493412515.2060852,4509,547.2012329101562
1493412529.5208516,4530,574.2860107421875
1493412562.4251618,4578,544.2512817382812
1493412564.3559003,4581,546.5228881835938
1493412596.9275298,4628,569.0999755859375
1493412616.0739212,4656,538.872802734375
1493412621.5358741,4664,519.0245971679688
1493412624.3186407,4668,527.9970092773438
1493412629.730404,4676,535.1326293945312
1493412654.903999,4713,507.8981628417969
1493412658.1810322,4718,527.4642944335938
1493412680.027708,4750,486.8840026855469
1493412685.5668883,4758,500.5824890136719
1493412691.89492,4767,530.515380859375
1493412706.2670147,4788,503.0068054199219
1493412714.4529958,4800,480.3579406738281
1493412715.914256,4802,462.67327880859375
1493412741.8928747,4840,462.2186584472656
1493412750.06567,4852,462.9827880859375
1493412779.037843,4894,458.8751220703125
1493412825.2635882,4962,451.2583312988281
1493412831.2919066,4971,400.4766845703125
1493412833.3333325,4974,454.46905517578125
1493412885.2733185,5050,435.62890625
1493412886.6273506,5052,399.4942932128906
1493412887.2856832,5053,403.96197509765625
1493412923.752749,5106,421.4835510253906
1493412942.9771202,5134,413.3016662597656
1493412987.9520063,5200,372.93939208984375
1493413014.6080487,5239,379.74603271484375
1493413076.589498,5329,347.8299560546875
1493413087.5933862,5345,364.5582580566406
1493413097.3890297,5359,350.93817138671875
1493413139.197985,5420,309.6708068847656
1493413154.386987,5442,315.075439453125
1493413190.4265761,5495,292.0895080566406
1493413204.1626153,5515,319.3483581542969
1493413205.564523,5517,305.35467529296875
1493413227.244665,5549,278.23345947265625
1493413243.6106439,5573,295.61285400390625
1493413253.1083431,5587,266.7245788574219
1493413282.944453,5630,285.3526611328125
1493413302.1367128,5658,285.8604736328125
1493413303.4409122,5660,265.57293701171875
1493413306.2597337,5664,274.2578125
1493413316.5365794,5679,289.6780700683594
1493413344.7853653,5720,277.6276550292969
1493413346.823752,5723,284.625
1493413383.004168,5776,221.70294189453125
1493413404.2020469,5807,225.4011688232422
1493413404.8737082,5808,263.088623046875
1493413416.4913726,5825,253.14566040039062
1493413418.5714223,5828,208.0802459716797
1493413441.69164,5862,215.33193969726562
1493413443.0644345,5864,228.62149047851562
1493413447.9876094,5871,227.2002716064453
1493413472.9701056,5907,216.15159606933594
1493413487.2686508,5928,207.04356384277344
1493413503.5331855,5952,224.80787658691406
1493413507.1896486,5957,200.50233459472656
1493413511.2045186,5963,216.7297821044922
1493413529.3502116,5990,210.171875
1493413543.144666,6010,211.63131713867188
1493413546.6180778,6015,223.1606903076172
1493413557.0337822,6030,199.5250244140625
1493413560.3736167,6035,212.32899475097656
1493413590.1370206,6078,206.28321838378906
1493413607.349229,6103,193.68955993652344
1493413608.7111535,6105,184.32582092285156
1493413619.7236683,6121,224.84170532226562
1493413626.6079066,6131,176.8264617919922
1493413660.8536217,6181,196.49598693847656
1493413673.6701105,6200,201.84432983398438
1493413682.7061872,6213,167.71804809570312
1493413686.7045674,6219,186.76614379882812
1493413695.509865,6232,174.85736083984375
1493413734.6632566,6289,171.29925537109375
1493413750.5826356,6312,153.5930938720703
1493413753.9136436,6317,182.64039611816406
1493413770.4327497,6341,181.29241943359375
1493413778.0110965,6352,148.90194702148438
1493413785.71572,6363,154.22862243652344
1493413794.4542277,6376,170.19003295898438
1493413810.7766805,6400,161.43753051757812
1493413876.217105,6495,179.18423461914062
1493413876.90052,6496,98.14649963378906
1493413879.5092235,6500,127.72245788574219
1493413893.119774,6520,124.49562072753906
1493413929.9878495,6574,120.0558853149414
1493413936.7866726,6584,131.3660125732422
1493413950.058355,6603,113.66104888916016
1493413987.1343133,6657,119.83210754394531
1493413993.2579317,6666,118.71575927734375
1493413997.5622106,6672,126.25325012207031
1493414001.5656078,6678,128.48306274414062
1493414003.553457,6681,135.3343048095703
1493414008.21733,6688,105.56425476074219
1493414013.6054237,6696,118.58464813232422
1493414015.6042368,6699,132.66749572753906
1493414023.7508852,6711,132.44859313964844
1493414042.2551208,6738,132.77902221679688
1493414044.931292,6742,139.21095275878906
1493414052.5980136,6753,110.3162612915039
1493414106.6131065,6832,111.67643737792969
1493414116.174942,6846,104.97862243652344
1493414121.609046,6854,128.8819580078125
1493414131.8724513,6869,116.47657012939453
1493414176.5859177,6934,99.93785095214844
1493414196.2591074,6963,103.221923828125
1493414198.370102,6966,94.11231994628906
1493414216.1871314,6992,99.56497955322266
1493414231.437057,7014,92.95246124267578
1493414284.036854,7091,91.17002868652344
1493414294.188886,7106,71.38902282714844
1493414299.7574713,7114,89.22373962402344
1493414315.6534047,7137,82.612548828125
1493414328.0873756,7155,112.02261352539062
1493414355.3258486,7195,75.955810546875
1493414369.7712703,7216,86.15506744384766
1493414390.78953,7247,74.84053039550781
1493414426.9277232,7300,70.39898681640625
1493414434.5688264,7311,78.76593780517578
1493414446.9760058,7329,63.39564895629883
1493414453.8297546,7339,72.39282989501953
1493414454.5417998,7340,81.99667358398438
1493414467.5846663,7359,80.56438446044922
1493414483.139548,7382,65.65084838867188
1493414496.3320198,7401,50.35535430908203
1493414522.8863657,7440,65.44144439697266
1493414524.9877853,7443,89.39482116699219
1493414529.8375795,7450,68.36699676513672
1493414536.6618352,7460,74.40962982177734
1493414538.6698084,7463,72.97366333007812
1493414549.1493304,7478,58.376041412353516
1493414571.8259425,7511,60.228919982910156
1493414584.8918312,7530,75.05254364013672
1493414639.3698962,7609,50.82682418823242
1493414663.277139,7644,55.27574920654297
1493414674.8897269,7661,60.420047760009766
1493414684.9504383,7676,64.26225280761719
1493414692.3711274,7687,58.026241302490234
1493414696.5491505,7693,70.71315002441406
1493414713.6515207,7718,61.290164947509766
1493414717.043462,7723,60.679405212402344
1493414720.541588,7728,61.53925704956055
1493414732.9875538,7746,51.773712158203125
1493414740.5257657,7757,49.34360122680664
1493414742.6484878,7760,59.25517654418945
1493414756.3627892,7780,71.44476318359375
1493414761.7255726,7788,51.98884582519531
1493414768.5513399,7798,47.27526092529297
1493414792.2618697,7833,47.70280838012695
1493414795.6929822,7838,40.83062744140625
1493414837.6956449,7899,47.704368591308594
1493414838.3971086,7900,51.30298614501953
1493414860.0646172,7932,50.34141159057617
1493414894.8876219,7983,39.02411651611328
1493414900.254553,7991,54.60414123535156
1493414924.3885436,8026,44.7067985534668
1493414931.9372518,8037,55.99538040161133
1493414940.134,8049,62.16196060180664
1493414951.5134468,8066,69.52296447753906
1493414992.115426,8126,42.72953414916992
1493415028.8385792,8180,46.840599060058594
1493415031.5609763,8184,41.786376953125
1493415040.9972537,8198,53.60617446899414
1493415052.5415711,8215,37.95231246948242
1493415056.6617754,8221,39.21949768066406
1493415084.859459,8263,35.32099151611328
1493415095.8171325,8279,31.424816131591797
1493415103.2137668,8290,33.85439682006836
1493415114.711775,8307,42.20250701904297
1493415128.1699212,8327,29.46323585510254
1493415131.6312072,8332,44.771827697753906
1493415133.008464,8334,31.481149673461914
1493415137.0213962,8340,29.95212173461914
1493415150.3719947,8360,40.18648147583008
1493415152.3293986,8363,38.88954162597656
1493415155.7356064,8368,29.126089096069336
1493415161.9685597,8377,32.79899215698242
1493415222.8865833,8467,30.428701400756836
1493415223.5450642,8468,32.31541061401367
1493415224.8628602,8470,39.694217681884766
1493415243.8585017,8498,33.560211181640625
1493415247.2066016,8503,38.48200988769531
1493415250.4296505,8508,35.928436279296875
1493415289.4533222,8566,32.121620178222656
1493415307.2403624,8592,40.95416259765625
1493415313.3727982,8601,42.35300064086914
1493415335.8188112,8634,21.674579620361328
1493415336.4474711,8635,22.472909927368164
1493415342.4509234,8644,42.210174560546875
1493415368.1302934,8682,20.873289108276367
1493415373.4889026,8690,20.509992599487305
1493415376.9356816,8695,49.35968017578125
1493415398.7827058,8727,25.836894989013672
1493415430.292064,8774,22.376562118530273
1493415432.9504993,8778,26.463491439819336
1493415448.585108,8801,25.35765266418457
1493415460.9247699,8819,26.12624168395996
1493415462.9241664,8822,20.04061508178711
1493415477.0747721,8843,26.91944694519043
1493415484.5609503,8854,34.5632209777832
1493415501.0118864,8878,28.56167221069336
1493415505.703908,8885,21.96969223022461
1493415517.4893296,8902,26.802114486694336
1493415518.8370845,8904,30.8675537109375
1493415520.8160512,8907,21.815536499023438
1493415534.9564185,8928,31.77391815185547
1493415539.7657344,8935,39.07273864746094
1493415555.2239957,8958,25.55935287475586
1493415566.6677303,8975,38.1542854309082
1493415578.9750311,8993,14.339792251586914
1493415583.0977147,8999,24.694671630859375
1493415589.8505661,9009,33.35709762573242
1493415602.5147014,9028,26.379451751708984
1493415620.7242632,9055,23.953981399536133
1493415626.0055423,9063,25.996633529663086
1493415640.2143984,9084,43.11567306518555
1493415688.2503948,9155,22.798778533935547
1493415729.3662717,9216,19.825172424316406
1493415735.9571035,9226,14.735770225524902
1493415740.6452167,9233,18.27587890625
1493415758.6485553,9260,25.31730842590332
1493415773.0251584,9281,14.361539840698242
1493415790.6390028,9307,22.145511627197266
1493415796.705797,9316,21.803678512573242
1493415818.3194911,9348,26.61544418334961
1493415832.5609896,9369,18.76746940612793
1493415861.5914273,9412,19.717323303222656
1493415863.47633,9415,17.670740127563477
1493415877.085909,9435,20.688488006591797
1493415881.7641835,9442,18.278667449951172
1493415899.8003795,9468,19.126569747924805
1493415946.9856067,9538,12.367485046386719
1493415953.0730708,9547,10.320653915405273
1493415957.6778786,9554,32.739810943603516
1493415966.6065493,9567,20.67664909362793
1493415981.766574,9589,16.92145347595215
1493415989.1860728,9600,23.872114181518555
1493415996.6510925,9611,34.91291809082031
1493416007.2396882,9627,16.533708572387695
1493416023.5193925,9651,22.963268280029297
1493416027.522847,9657,14.128668785095215
1493416043.0442789,9680,15.38720989227295
1493416055.2199602,9698,12.786166191101074
1493416096.8327436,9759,14.185501098632812
1493416102.9549816,9768,10.923531532287598
1493416132.871919,9812,12.199287414550781
1493416151.7230172,9840,10.894133567810059
1493416153.8387785,9843,14.726486206054688
1493416180.5782669,9883,14.164068222045898
1493416196.9500208,9907,15.824315071105957
1493416240.5502276,9972,13.006917953491211
1493416293.5807939,10050,11.558980941772461
1493416297.021663,10055,10.65070915222168
1493416299.0641336,10058,15.047739028930664
1493416308.4668968,10072,11.518217086791992
1493416316.6042404,10084,10.753836631774902
1493416332.3207116,10107,4.949445724487305
1493416336.4727175,10113,33.39121627807617
1493416346.5769365,10128,11.046545028686523
1493416357.335081,10144,10.73520565032959
1493416373.496425,10168,10.422647476196289
1493416384.8615139,10185,17.4677734375
1493416425.3782308,10245,11.131349563598633
1493416432.7274194,10256,11.34129524230957
1493416446.161598,10276,12.778057098388672
1493416450.854992,10283,6.5263543128967285
1493416454.2705839,10288,13.259794235229492
1493416527.3000824,10396,8.722814559936523
1493416529.2958214,10399,9.700838088989258
1493416543.5999382,10420,13.38817024230957
1493416546.9793012,10425,11.603271484375
1493416575.7850254,10468,12.640501976013184
1493416583.2430558,10479,24.050207138061523
1493416589.9685502,10489,12.062579154968262
1493416592.6765327,10493,14.086846351623535
1493416611.9180095,10522,7.2382659912109375
1493416617.933119,10531,22.130477905273438
1493416633.3060033,10554,16.483657836914062
1493416633.992128,10555,15.17230224609375
1493416641.9705951,10567,12.978530883789062
1493416662.996102,10598,8.102789878845215
1493416669.1603243,10607,16.389204025268555
1493416680.628517,10624,7.767333507537842
1493416683.948256,10629,9.107887268066406
1493416689.974372,10638,10.838829040527344
1493416695.4377184,10646,5.5398149490356445
1493416700.845678,10654,12.107255935668945
1493416712.2680125,10671,8.32938289642334
1493416732.665206,10701,7.932278633117676
1493416739.5454397,10711,8.257177352905273
1493416764.3742304,10748,6.080658435821533
1493416770.462384,10757,8.299299240112305
1493416771.1419697,10758,11.118281364440918
1493416786.3015137,10780,20.660484313964844
1493416791.0093472,10787,13.517509460449219
1493416809.9309676,10815,11.614356994628906
1493416816.8176413,10825,8.107433319091797
1493416820.250487,10830,12.383428573608398
1493416827.5855498,10841,11.425583839416504
1493416833.5638628,10850,8.445392608642578
1493416843.0607765,10864,7.113185405731201
1493416868.307046,10902,6.5424933433532715
1493416870.3810837,10905,6.278103351593018
1493416893.0031788,10939,6.067152976989746
1493416895.7097695,10943,8.831063270568848
1493416911.0005322,10966,8.377944946289062
1493416915.072258,10972,6.072737693786621
1493416916.3940077,10974,20.143096923828125
1493416943.1352665,11014,9.330819129943848
1493416947.1531913,11020,7.991866111755371
1493416948.4927855,11022,10.543030738830566
1493416955.8579838,11033,11.403553009033203
1493416959.264941,11038,5.230095863342285
1493416968.6255167,11052,7.5809407234191895
1493416974.7888892,11061,13.410501480102539
1493416985.4812217,11077,5.759167671203613
1493417002.4748967,11102,23.646150588989258
1493417015.2730908,11121,24.74860382080078
1493417021.3270154,11130,12.878150939941406
1493417033.624951,11148,7.0784759521484375
1493417051.9551,11175,16.678556442260742
1493417067.5498748,11198,5.864394187927246
1493417068.8425148,11200,3.452321767807007
1493417069.5041013,11201,8.513053894042969
1493417108.9611595,11260,12.51037883758545
1493417111.0390606,11263,9.403647422790527
1493417117.2305956,11272,8.889841079711914
1493417142.9034665,11310,5.002676963806152
1493417176.8829744,11361,5.872380256652832
1493417210.6321821,11411,6.887401103973389
1493417216.1411376,11419,35.402305603027344
1493417240.474411,11455,6.966471195220947
1493417251.6213346,11472,25.17700958251953
1493417265.305011,11492,8.956156730651855
1493417284.429077,11520,6.338653087615967
1493417286.478956,11523,5.0672197341918945
1493417291.1988168,11530,2.9062297344207764
1493417292.4892492,11532,3.30472993850708
1493417303.9428751,11549,28.92462158203125
1493417309.2411067,11557,6.75030517578125
1493417315.1790004,11566,5.902067184448242
1493417325.2609217,11581,4.839698791503906
1493417336.1528478,11597,5.933882713317871
1493417362.6499295,11636,6.512551307678223
1493417370.6434822,11648,5.22875452041626
1493417378.5839612,11660,8.002725601196289
1493417385.993684,11671,7.74552059173584
1493417395.435723,11685,7.15759801864624
1493417396.835694,11687,9.638721466064453
1493417420.966052,11723,4.645956039428711
1493417445.2315009,11759,8.849007606506348
1493417463.2721407,11786,6.620719909667969
1493417473.5508702,11801,8.84037971496582
1493417493.904939,11831,4.311391353607178
1493417509.856187,11855,9.374676704406738
1493417522.0079238,11873,6.0718584060668945
1493417544.1798096,11906,4.81336784362793
1493417562.312067,11933,11.834901809692383
1493417571.0838726,11946,6.122204303741455
1493417572.4419718,11948,2.8836684226989746
1493417573.1173034,11949,5.341946125030518
1493417586.5332167,11969,4.719465732574463
1493417589.9317997,11974,5.135103225708008
1493417599.3797584,11988,3.5575053691864014
1493417606.1788602,11998,3.060244560241699
1493417609.688511,12003,7.539322853088379
1493417614.4351134,12010,6.555768966674805
1493417627.015698,12029,28.62130355834961
1493417635.1631129,12041,21.20974349975586
1493417658.7184112,12076,1.8903764486312866
1493417700.67621,12138,6.460460186004639
1493417710.5546598,12153,5.6964430809021
1493417717.928121,12164,3.5191004276275635
1493417720.5778484,12168,5.69187593460083
1493417731.496489,12184,2.9939024448394775
1493417753.7806664,12217,5.164168357849121
1493417759.7925076,12226,4.022587299346924
1493417789.5483973,12270,3.137424945831299
1493417803.0647726,12290,4.550225257873535
1493417805.168795,12293,2.645387887954712
1493417816.109559,12309,5.61586332321167
1493417826.7170422,12325,3.2119994163513184
1493417874.8744333,12396,3.8884921073913574
1493417880.9060736,12405,3.4367637634277344
1493417901.6888576,12436,2.0153796672821045
1493417914.2938385,12455,3.121748208999634
1493417916.2817583,12458,25.469614028930664
1493417931.204251,12480,4.748260974884033
1493417975.3775237,12545,6.304752826690674
1493417980.6658847,12553,7.495140552520752
1493417994.764842,12574,7.116795063018799
1493418009.6275566,12596,3.9810922145843506
1493418029.0800524,12625,4.954808235168457
1493418060.1438355,12671,8.016837120056152
1493418079.0029202,12699,2.8387060165405273
1493418118.900992,12758,3.389644145965576
1493418129.7080019,12774,1.8333091735839844
1493418150.561561,12805,2.6117258071899414
1493418169.986541,12834,2.86080002784729
1493418186.7376158,12859,2.7898318767547607
1493418190.1645353,12864,4.152937412261963
1493418198.8171756,12877,4.098606109619141
1493418207.478106,12890,17.001216888427734
1493418211.4388745,12896,9.100306510925293
1493418239.4819205,12938,3.202421188354492
1493418240.1537073,12939,3.5777323246002197
1493418253.967044,12959,11.774280548095703
1493418293.5071523,13017,3.617997884750366
1493418304.9450758,13034,1.5005346536636353
1493418323.2050316,13061,2.2180590629577637
1493418323.8963733,13062,1.936031699180603
1493418329.4187758,13070,10.048145294189453
1493418337.497955,13082,4.255187034606934
1493418345.7092595,13094,9.343522071838379
1493418355.8231068,13109,2.1878268718719482
1493418358.467559,13113,7.752806663513184
1493418369.8222558,13130,24.344722747802734
1493418381.908157,13148,5.4527788162231445
1493418394.05914,13166,4.9808244705200195
1493418404.2880979,13181,11.336538314819336
1493418410.971161,13191,4.59597110748291
1493418413.0752313,13194,1.7700650691986084
1493418421.2201893,13206,1.6625093221664429
1493418421.8608387,13207,2.820892572402954
1493418424.6705883,13211,12.637824058532715
1493418443.3293185,13239,3.290543794631958
1493418460.8372452,13265,2.4033854007720947
1493418483.0507524,13298,1.6110479831695557
1493418493.2284222,13313,1.4035390615463257
1493418517.550926,13349,2.2784969806671143
1493418553.1079519,13402,2.294541120529175
1493418555.773845,13406,1.28359055519104
1493418569.203489,13426,9.9570951461792
1493418602.2708392,13475,1.560197114944458
1493418621.7287722,13504,3.3199453353881836
1493418650.3287876,13546,2.0742368698120117
1493418684.752449,13597,1.6026427745819092
1493418695.075745,13612,1.4275975227355957
1493418700.4504828,13620,2.011108636856079
1493418704.5823169,13626,1.1386828422546387
1493418738.4309778,13676,25.104429244995117
1493418740.4836116,13679,1.1967730522155762
1493418742.544766,13682,1.269420862197876
1493418751.3057108,13695,0.8815093040466309
1493418769.8185346,13722,1.3211439847946167
1493418786.5505311,13747,2.731395721435547
1493418791.3161438,13754,2.6424121856689453
1493418805.9217792,13776,2.052494764328003
1493418820.3130882,13797,0.9809501767158508
1493418829.2369995,13810,2.514207601547241
1493418852.9061253,13845,2.0786044597625732
1493418868.4454796,13868,2.478924036026001
1493418870.5235353,13871,2.602083444595337
1493418879.2513025,13884,2.093480110168457
1493418881.9529462,13888,8.12911319732666
1493418915.3088844,13937,1.6990101337432861
1493418915.953244,13938,1.084188461303711
1493418928.7165675,13957,1.6743805408477783
1493418930.7929528,13960,1.544662594795227
1493418936.8569555,13969,2.5852749347686768
1493418937.5069475,13970,1.704733967781067
1493418941.5768955,13976,1.7368195056915283
1493418954.9709556,13996,3.7180182933807373
1493418956.32422,13998,2.1689939498901367
1493419011.7643132,14080,1.9355956315994263
1493419015.894635,14086,1.2332780361175537
1493419066.7638056,14161,1.0103344917297363
1493419085.519846,14189,0.8226521611213684
1493419107.0429747,14221,3.792196750640869
1493419110.8869734,14227,1.2539414167404175
1493419126.673554,14250,1.6940193176269531
1493419151.921546,14287,1.8254889249801636
1493419152.551458,14288,8.1343994140625
1493419156.568862,14294,10.537646293640137
1493419162.6694272,14303,3.186851739883423
1493419173.857817,14320,2.957719087600708
1493419182.0825236,14332,1.1826372146606445
1493419186.1297505,14338,8.618504524230957
1493419199.677697,14358,1.372542381286621
1493419202.295903,14362,15.598143577575684
1493419218.3904607,14386,1.6584537029266357
1493419225.666151,14397,4.891556262969971
1493419259.4670813,14447,1.3636666536331177
1493419275.6254795,14471,0.7447714805603027
1493419290.9195907,14494,1.9185717105865479
1493419315.635436,14530,12.829056739807129
1493419332.0561037,14554,8.607601165771484
1493419333.4160511,14556,3.50052547454834
1493419334.1072428,14557,5.041294574737549
1493419374.3065946,14617,0.757106363773346
1493419384.4198833,14632,1.0373916625976562
1493419388.3784924,14638,0.8920152187347412
1493419408.6353471,14668,0.8854566216468811
1493419414.744926,14677,6.299652099609375
1493419417.3741148,14681,0.7460077404975891
1493419421.4922948,14687,1.600778341293335
1493419432.3831155,14703,1.491400122642517
1493419461.2672963,14746,1.072147250175476
1493419469.0912464,14758,0.8179211616516113
1493419483.1708908,14779,0.8899213075637817
1493419483.830512,14780,0.9620063900947571
1493419486.5460353,14784,1.6467180252075195
1493419489.2261848,14788,1.6856521368026733
1493419491.9488344,14792,0.9495310187339783
1493419503.4277298,14809,1.844813585281372
1493419507.376915,14815,1.0136892795562744
1493419510.1150718,14819,4.381007671356201
1493419528.4049957,14846,0.7672374844551086
1493419546.6738355,14873,0.8638072609901428
1493419559.2645154,14892,0.9547533392906189
1493419580.8783767,14924,0.8736801147460938
1493419581.5803773,14925,0.881830096244812
1493419582.289462,14926,0.6098079681396484
1493419598.2578313,14950,7.430874824523926
1493419642.1025653,15015,1.0367673635482788
1493419650.1802227,15027,3.895444631576538
1493419692.4693031,15090,8.284940719604492
1493419720.9422438,15132,1.3834925889968872
1493419723.6079652,15136,2.5798823833465576
1493419753.0105858,15180,1.2427350282669067
1493419765.7809732,15199,3.8616693019866943
1493419791.2277799,15236,4.092949867248535
1493419811.2491577,15266,0.94570392370224
1493419815.9392326,15273,1.0508253574371338
1493419822.6867316,15283,2.855966329574585
1493419834.9388804,15301,4.229827880859375
1493419850.336587,15324,2.4722015857696533
1493419861.8365893,15341,1.4701281785964966
1493419865.864243,15347,6.369399070739746
1493419870.5277739,15354,5.433353424072266
1493419902.2532945,15401,2.6611666679382324
1493419905.6425006,15406,1.764394760131836
1493419916.4356856,15422,1.2541452646255493
1493419920.4898362,15428,6.639841556549072
1493419927.2129042,15438,2.075146436691284
1493419939.3008373,15456,3.849069595336914
1493419950.7401862,15473,1.4701582193374634
1493419952.1274805,15475,0.9068537950515747
1493419973.4122565,15507,1.7364410161972046
1493419986.7659526,15527,3.454026222229004
1493419994.0059845,15538,4.428323745727539
1493420025.4410026,15585,3.677070140838623
1493420033.4988623,15597,2.3614189624786377
1493420040.881043,15608,1.1222718954086304
1493420083.5997615,15672,0.8297525644302368
1493420104.4435089,15703,0.5540189146995544
1493420129.216197,15740,0.9357373118400574
1493420145.3056898,15764,0.7151287794113159
1493420151.3909974,15773,1.97018563747406
1493420155.509677,15779,0.6639930009841919
1493420165.7304606,15794,0.3938518166542053
1493420177.3900416,15811,1.1852494478225708
1493420186.7024813,15825,1.118794322013855
1493420188.6805484,15828,0.8796905279159546
1493420201.33896,15847,0.7658336758613586
1493420214.0667813,15866,0.611442506313324
1493420290.1692238,15979,3.048849105834961
1493420295.5570557,15987,4.690268039703369
1493420299.5595272,15993,6.602155685424805
1493420315.612925,16017,0.4939276874065399
1493420316.2420652,16018,1.8104058504104614
1493420341.5785582,16056,1.819542646408081
1493420359.7674582,16083,1.8954991102218628
1493420367.6234841,16095,11.407333374023438
1493420381.908126,16116,0.4878733456134796
1493420421.637054,16175,1.450526475906372
1493420430.3090332,16188,1.0485198497772217
1493420437.0331874,16198,0.907960832118988
1493420439.803708,16202,0.7863802313804626
1493420456.6161082,16227,0.6566459536552429
1493420471.284006,16249,3.3313467502593994
1493420519.4866679,16321,1.3617017269134521
1493420534.3493102,16343,0.5357092618942261
1493420537.114606,16347,0.6158777475357056
1493420538.484289,16349,0.6332862377166748
1493420539.1280406,16350,1.9447598457336426
1493420545.729426,16360,0.7879149913787842
1493420559.0898767,16380,0.522354781627655
1493420576.6054177,16406,3.179145336151123
1493420599.4072154,16440,2.9930500984191895
1493420605.1771739,16449,1.4682480096817017
1493420642.8613663,16505,0.9705982804298401
1493420679.1679308,16559,0.4498622715473175
1493420696.6370564,16585,0.7745653986930847
1493420699.986231,16590,0.8975531458854675
1493420713.4910471,16610,3.108372688293457
1493420747.7253275,16661,5.0838494300842285
1493420750.4289973,16665,2.6305062770843506
1493420772.1236548,16697,2.9741063117980957
1493420805.129649,16746,1.772391676902771
1493420818.64068,16766,0.7163455486297607
1493420840.2798884,16798,0.40194520354270935
1493420847.0751615,16808,0.4780706465244293
1493420847.7163396,16809,0.478593647480011
1493420864.5571096,16834,0.2447824776172638
1493420867.7968347,16839,0.1852334886789322
1493420870.4517019,16843,0.4273953139781952
1493420880.0088885,16857,0.3582381010055542
1493420908.3849149,16899,0.3258126378059387
1493420925.189412,16924,1.23789381980896
1493420975.5001867,16999,0.5882849097251892
1493421020.4665394,17066,0.7137842774391174
1493421041.311171,17097,2.6766037940979004
1493421064.0372803,17131,3.377622365951538
1493421064.7306602,17132,0.3326002061367035
1493421079.4231632,17154,6.767543792724609
1493421104.7450662,17192,0.9776173830032349
1493421108.1396968,17197,2.1937544345855713
1493421111.5649931,17202,2.2226901054382324
1493421118.330878,17212,1.1983757019042969
1493421136.1329136,17239,1.265491247177124
1493421136.8349013,17240,1.7846254110336304
1493421141.5063152,17247,0.6526447534561157
1493421150.9400537,17261,1.06787109375
1493421158.3809326,17272,1.588930606842041
1493421170.60518,17290,0.9202898144721985
1493421171.9117413,17292,3.9255661964416504
1493421187.4291556,17315,3.146131992340088
1493421188.0714552,17316,1.2847155332565308
1493421188.7916453,17317,1.0554795265197754
1493421190.8832984,17320,0.6544477939605713
1493421203.7039652,17339,0.7012466788291931
1493421226.9809005,17374,0.5237676501274109
1493421238.5091949,17391,1.459575891494751
1493421247.3494515,17404,1.0484023094177246
1493421248.0315409,17405,2.460005044937134
1493421254.6590688,17415,3.176097869873047
1493421262.2515275,17426,0.5425426959991455
1493421268.9759843,17436,0.41543710231781006
1493421274.3177226,17444,2.5335705280303955
1493421281.1320975,17454,5.456971168518066
1493421314.2697456,17503,3.6562798023223877
1493421319.473354,17511,0.8309844732284546
1493421322.252247,17515,0.5343939065933228
1493421341.0976377,17543,0.5774111747741699
1493421350.4796214,17557,0.8711309432983398
1493421354.47838,17563,2.316365957260132
1493421363.8208742,17577,0.7234025001525879
1493421365.238445,17579,0.7320064902305603
1493421369.9435134,17586,0.9791954755783081
1493421372.7026913,17590,0.48826825618743896
1493421374.796713,17593,1.2422537803649902
1493421375.4314158,17594,2.4433434009552
1493421378.1619523,17598,0.23676186800003052
1493421394.8901353,17623,0.5582202672958374
1493421401.6761806,17633,1.3247532844543457
1493421404.3995466,17637,6.427356243133545
1493421415.0171359,17653,1.1641607284545898
1493421424.3346162,17667,1.7730982303619385
1493421448.3947217,17703,1.2885891199111938
1493421449.114484,17704,0.476112961769104
1493421453.8067446,17711,7.883506774902344
1493421461.182518,17722,1.8859570026397705
1493421481.4758515,17752,1.9399096965789795
1493421494.3313098,17771,0.710443377494812
1493421495.0284646,17772,0.7461234331130981
1493421498.386401,17777,0.628225564956665
1493421516.5739436,17804,0.6331018805503845
1493421528.8933268,17822,0.5234003663063049
1493421542.4117692,17842,0.5340463519096375
1493421617.0087616,17953,1.0757129192352295
1493421623.1815631,17962,2.340585708618164
1493421633.9153113,17978,6.14429235458374
1493421635.8164937,17981,1.4880048036575317
1493421642.0282502,17990,0.3825736343860626
1493421660.742324,18018,5.343757152557373
1493421683.5009491,18052,0.751373291015625
1493421684.1681404,18053,0.7731918096542358
1493421690.229871,18062,1.8995685577392578
1493421692.214842,18065,0.9848049283027649
1493421718.4064767,18104,8.813135147094727
1493421728.5124307,18119,5.739808082580566
1493421735.160045,18129,2.050124168395996
1493421745.0899537,18144,2.1795387268066406
1493421746.442255,18146,3.661604642868042
1493421751.8933883,18154,0.4946945607662201
1493421762.7265654,18170,6.230725288391113
1493421776.0365262,18190,4.9939093589782715
1493421792.2870278,18214,4.205141067504883
1493421807.215219,18236,0.8231050372123718
1493421825.9383605,18264,0.6976940631866455
1493421834.0491724,18276,0.3088817000389099
1493421862.4979398,18318,0.6823117136955261
1493421864.4283748,18321,0.2512597143650055
1493421891.955786,18362,1.124334454536438
1493421897.4563723,18370,0.9401131272315979
1493421952.3654563,18451,4.051700592041016
1493421953.0644581,18452,0.8045729398727417
1493422011.3912814,18539,0.4996243417263031
1493422016.710513,18547,1.0587944984436035
1493422046.2789876,18591,4.657692909240723
1493422046.9464238,18592,0.4796124994754791
1493422081.5044112,18643,1.5453706979751587
1493422087.4663236,18652,0.3274076581001282
1493422121.6799436,18703,0.26746612787246704
1493422128.3261442,18713,0.19508855044841766
1493422133.057356,18720,0.16121076047420502
1493422136.3265684,18725,0.1725846827030182
1493422152.458027,18749,0.3655182123184204
1493422177.3418212,18786,0.21064315736293793
1493422188.7378607,18803,0.36733686923980713
1493422217.209419,18845,0.14856508374214172
1493422249.1919672,18893,0.26757773756980896
1493422250.5238934,18895,4.236409664154053
1493422275.8854036,18933,0.28176558017730713
1493422292.6353788,18958,1.7953181266784668
1493422305.5901763,18977,0.20255810022354126
1493422308.9451087,18982,0.9462404251098633
1493422312.2744904,18987,1.50893235206604
1493422324.3523152,19005,1.0095181465148926
1493422327.7967153,19010,4.93358850479126
1493422331.0809565,19015,1.4242994785308838
1493422339.0973957,19027,1.9960644245147705
1493422353.2741933,19048,0.5067813396453857
1493422384.6400259,19095,4.545324325561523
1493422398.6701794,19116,0.40984997153282166
1493422423.634641,19153,2.2604148387908936
1493422434.4171143,19169,3.2369980812072754
1493422456.9692702,19203,0.8913974761962891
1493422464.4024136,19214,0.681520938873291
1493422473.1588852,19227,0.42499274015426636
1493422498.0885696,19264,0.9620456099510193
1493422502.847085,19271,0.4668284058570862
1493422505.505981,19275,0.7903753519058228
1493422522.4733548,19300,0.7794285416603088
1493422540.1860251,19326,0.7915887236595154
1493422567.1290374,19366,1.5889055728912354
1493422594.523068,19407,5.149335861206055
1493422596.455321,19410,9.480972290039062
1493422599.7228806,19415,4.121003150939941
1493422632.9472725,19465,0.5064277648925781
1493422646.5929596,19485,0.8538743853569031
1493422656.5232875,19500,0.487918883562088
1493422658.638274,19503,0.9795427918434143
1493422659.940122,19505,0.2832035720348358
1493422673.3709207,19525,0.5590881109237671
1493422677.3203337,19531,5.469559669494629
1493422692.7976584,19554,0.23118139803409576
1493422709.4750187,19579,0.42236125469207764
1493422710.774408,19581,1.1869444847106934
1493422717.4553304,19594,1.0796033143997192
1493422727.4268038,19615,0.6940455436706543
1493422736.5755045,19634,0.5826606750488281
1493422739.5605884,19640,9.507214546203613
1493422745.8080199,19654,5.2759270668029785
1493422750.7105947,19665,0.6456049680709839
1493422754.7242837,19674,0.9598268866539001
1493422756.620428,19678,2.0422699451446533
1493422775.8542938,19720,3.625450372695923
1493422778.999577,19727,0.5732504725456238
1493422780.9578104,19731,0.35045701265335083
1493422783.1460185,19736,0.32776540517807007
1493422783.6516213,19737,0.3238092064857483
1493422801.946666,19777,0.2111404538154602
1493422810.649039,19796,0.35211461782455444
1493422823.0326529,19823,0.39167022705078125
1493422833.7375216,19846,0.6725193858146667
1493422847.2359347,19875,0.31249693036079407
1493422866.1453278,19916,0.19490903615951538
1493422870.9247696,19926,0.2281542420387268
1493422876.5191429,19938,0.22567546367645264
1493422884.2663848,19955,0.3566509783267975
1493422891.3057492,19971,5.257133483886719
1493422895.1451373,19979,1.1165103912353516
1493422899.233553,19988,0.850758969783783
1493422902.3257341,19995,0.30104225873947144
1493422904.227701,19999,0.6780240535736084


==> results/run_mnist-gru-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493713746.2545629,1000,0.09799999743700027
1493714286.424798,2000,0.09239999949932098
1493714835.1281216,3000,0.10019999742507935
1493715385.0073323,4000,0.09759999811649323
1493715937.7806995,5000,0.0867999941110611
1493716493.4796717,6000,0.10999999940395355
1493717049.499627,7000,0.10699999332427979
1493717604.6847599,8000,0.09759999811649323
1493718159.6923676,9000,0.10999999940395355
1493718714.4120634,10000,0.0957999974489212
1493719268.3236618,11000,0.11259999871253967
1493719819.2444484,12000,0.09239999949932098
1493720371.429643,13000,0.0867999941110611
1493720925.1660705,14000,0.09859999269247055
1493721477.5278728,15000,0.11259999871253967
1493722030.8369296,16000,0.11259999871253967
1493722581.9361212,17000,0.09759999811649323
1493723134.1050665,18000,0.09239999949932098
1493723684.3674421,19000,0.0867999941110611
1493724235.8493087,20000,0.10699999332427979
1493724786.4553778,21000,0.09759999811649323
1493725290.8465521,22000,0.24399998784065247
1493725581.1647227,23000,0.824400007724762
1493725872.83269,24000,0.8840000033378601
1493726165.1337838,25000,0.9210000038146973
1493726457.7793303,26000,0.9311999678611755
1493726752.322038,27000,0.9681999683380127
1493727046.704669,28000,0.9570000171661377
1493727342.7829638,29000,0.9727999567985535
1493727637.1160927,30000,0.9723999500274658
1493727936.2890751,31000,0.9735999703407288
1493728235.5425732,32000,0.967799961566925
1493728534.859656,33000,0.9733999967575073
1493728836.7903428,34000,0.9795999526977539
1493729139.5541756,35000,0.98499995470047
1493729441.115501,36000,0.9737999439239502
1493729742.3866334,37000,0.983799934387207
1493730043.7397087,38000,0.9787999391555786
1493730371.1765761,39000,0.9863999485969543
1493730675.8265147,40000,0.9825999736785889
1493730975.6209652,41000,0.9793999791145325
1493731275.4054291,42000,0.9841999411582947
1493731578.3813407,43000,0.9873999357223511
1493731875.7516747,44000,0.9863999485969543
1493732169.6286232,45000,0.9871999621391296
1493732466.3242195,46000,0.9857999682426453
1493732763.3096778,47000,0.9865999817848206
1493733060.8302543,48000,0.9847999811172485
1493733346.671809,49000,0.9879999756813049
1493733646.7975922,50000,0.9881999492645264


==> results/run_mnist-lstm-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493734117.527448,1000,0.11259999871253967
1493734540.0830386,2000,0.10019999742507935
1493734964.0848103,3000,0.11259999871253967
1493735381.0538058,4000,0.11259999871253967
1493735795.5256562,5000,0.11259999871253967
1493736208.4126277,6000,0.0957999974489212
1493736613.484988,7000,0.11259999871253967
1493737022.469421,8000,0.09859999269247055
1493737431.4126801,9000,0.11259999871253967
1493737844.831402,10000,0.11259999871253967
1493738254.451668,11000,0.11259999871253967
1493738664.0808897,12000,0.11419999599456787
1493739078.3360324,13000,0.11259999126195908
1493739486.7398555,14000,0.11259999871253967
1493739896.7570717,15000,0.11259999871253967
1493740304.7688527,16000,0.11259999871253967
1493740696.9240165,17000,0.11259999871253967
1493741093.3098595,18000,0.11259999871253967
1493741486.1558273,19000,0.11259999871253967
1493741883.2045882,20000,0.11259999871253967
1493742278.1803482,21000,0.11259999871253967
1493742672.011305,22000,0.11259999871253967
1493743066.6038845,23000,0.11259999871253967
1493743460.2043839,24000,0.11259999871253967
1493743852.6574407,25000,0.11259999871253967
1493744245.5537467,26000,0.11259999871253967
1493744690.6748366,27000,0.11259999871253967
1493745101.934945,28000,0.11259999871253967
1493745511.7754073,29000,0.11259999871253967
1493745924.764985,30000,0.35419997572898865
1493746343.1029744,31000,0.3853999972343445
1493746758.5442677,32000,0.3893999755382538
1493747174.1778789,33000,0.4291999936103821
1493747587.2929442,34000,0.20479999482631683
1493748007.2268863,35000,0.43320000171661377
1493748422.3675282,36000,0.42559999227523804
1493748852.8789108,37000,0.4859999716281891
1493749280.7833247,38000,0.48559999465942383
1493749711.8119085,39000,0.36899998784065247
1493750136.7365162,40000,0.1403999924659729
1493750565.076881,41000,0.13979999721050262
1493750991.2945595,42000,0.2791999876499176
1493751418.2505236,43000,0.6313999891281128
1493751847.8825006,44000,0.18519999086856842
1493752274.6026251,45000,0.10019999742507935
1493752703.436909,46000,0.10019999742507935
1493753132.3248787,47000,0.3637999892234802
1493753569.162911,48000,0.6765999794006348


==> results/run_mnist-rma-exp-tanh-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493714668.765553,1000,0.5343999862670898
1493715406.1100519,2000,0.6931999921798706
1493716139.9828637,3000,0.8109999895095825
1493716874.3995945,4000,0.8766000270843506
1493717610.1158824,5000,0.9038000106811523
1493718347.2199407,6000,0.9480000138282776
1493719090.5962105,7000,0.9572000503540039
1493719829.957116,8000,0.9661999940872192
1493720572.0799756,9000,0.9733999967575073
1493721315.0222661,10000,0.9769999980926514
1493722061.3076272,11000,0.9754000306129456
1493722806.8262954,12000,0.978600025177002
1493723550.211188,13000,0.9778000116348267
1493724295.9241476,14000,0.9768000245094299
1493725040.590061,15000,0.9808000326156616
1493725793.6563587,16000,0.9808000326156616
1493726539.1803896,17000,0.9850000143051147
1493727287.6188138,18000,0.98580002784729
1493728038.241903,19000,0.984000027179718
1493728787.964393,20000,0.98580002784729
1493729539.8283238,21000,0.9869999885559082
1493730293.3993514,22000,0.9826000332832336
1493731046.6291358,23000,0.9865999817848206
1493731802.4342563,24000,0.9824000000953674
1493732555.2744417,25000,0.9848000407218933
1493733314.010605,26000,0.9855999946594238
1493734069.173495,27000,0.9842000007629395
1493734826.1959014,28000,0.98580002784729
1493735579.7384133,29000,0.98580002784729
1493736332.766141,30000,0.9878000020980835
1493737085.8102503,31000,0.9854000210762024
1493737841.4146621,32000,0.9862000346183777
1493738593.8546736,33000,0.9866000413894653
1493739350.7315867,34000,0.9876000285148621
1493740106.8177028,35000,0.9864000082015991
1493740839.4171784,36000,0.9876000285148621
1493741569.1777763,37000,0.9850000143051147
1493742295.5559778,38000,0.98580002784729
1493743018.12629,39000,0.9864000082015991
1493743744.762966,40000,0.9880000352859497
1493744468.756683,41000,0.9868000149726868
1493745227.8770611,42000,0.9828000068664551
1493745991.7189465,43000,0.9850000143051147
1493746757.5391037,44000,0.9864000082015991
1493747519.0954027,45000,0.9868000149726868
1493748286.4751506,46000,0.9864000082015991
1493749053.2814527,47000,0.9865999817848206
1493749821.8862293,48000,0.9882000088691711
1493750590.043021,49000,0.9868000149726868
1493751352.8755865,50000,0.9855999946594238


==> results/run_mnist-rma-sigmoid-id-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493714716.1196427,1000,0.4771999716758728
1493715383.6538768,2000,0.6229999661445618
1493716037.1914515,3000,0.7964000105857849
1493716682.3116744,4000,0.8241999745368958
1493717324.684527,5000,0.8690000176429749
1493717968.2031038,6000,0.8960000276565552
1493718618.6579156,7000,0.9179999828338623
1493719267.8386672,8000,0.9395999908447266
1493719922.1933355,9000,0.9513999819755554
1493720573.4691854,10000,0.9670000076293945
1493721222.2287166,11000,0.9739999771118164
1493721875.042054,12000,0.974399983882904
1493722528.9820387,13000,0.9783999919891357
1493723181.7388072,14000,0.9779999852180481
1493723834.229928,15000,0.9787999987602234
1493724494.2826135,16000,0.9811999797821045
1493725154.0422714,17000,0.9835999608039856
1493725814.23909,18000,0.9785999655723572
1493726472.2567592,19000,0.9863999485969543
1493727132.7888377,20000,0.983199954032898
1493727794.3978088,21000,0.9839999675750732
1493728453.1418347,22000,0.9845999479293823
1493729115.9002233,23000,0.9863999485969543
1493729778.7129865,24000,0.9879999756813049
1493730444.2737477,25000,0.9857999682426453
1493731108.5160367,26000,0.9865999817848206
1493731772.598396,27000,0.98499995470047
1493732438.110702,28000,0.9855999946594238
1493734146.4652143,29000,0.9857999682426453
1493734847.4197803,30000,0.9869999885559082
1493735548.3670595,31000,0.9847999811172485
1493736212.7073128,32000,0.9833999872207642
1493736869.763983,33000,0.9860000014305115
1493737540.1808586,34000,0.9865999817848206
1493738201.8317795,35000,0.9869999885559082
1493738866.5947633,36000,0.9833999872207642
1493739522.7760396,37000,0.9864000082015991
1493740182.2260473,38000,0.9868000149726868
1493740846.7944198,39000,0.9871999621391296
1493741513.6867595,40000,0.9861999750137329
1493742167.7123096,41000,0.9855999946594238
1493742832.072162,42000,0.9860000014305115
1493743493.0207853,43000,0.9871999621391296
1493744149.417177,44000,0.9883999824523926
1493744816.544435,45000,0.9853999614715576
1493745424.1275752,46000,0.9869999885559082
1493745802.4768286,47000,0.9889999628067017
1493746184.4771876,48000,0.9875999689102173
1493746563.899886,49000,0.9861999750137329
1493746946.2949896,50000,0.9871999621391296


==> results/run_mnist-rwa-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493734106.9664414,1000,0.4439999759197235
1493734561.1924994,2000,0.7595999836921692
1493735015.7789307,3000,0.8399999737739563
1493735466.84457,4000,0.8672000169754028
1493735913.0227284,5000,0.8889999985694885
1493736360.0795753,6000,0.8970000147819519
1493736809.3133597,7000,0.9065999984741211
1493737260.0433736,8000,0.9172000288963318
1493737732.6596997,9000,0.928600013256073
1493738183.4897554,10000,0.9323999881744385
1493738630.5076663,11000,0.9366000294685364
1493739077.632373,12000,0.9368000030517578
1493739528.951445,13000,0.9509999752044678
1493739980.1094198,14000,0.9570000171661377
1493740430.392664,15000,0.9627999663352966
1493740877.5924447,16000,0.9617999792098999
1493741323.1546707,17000,0.9695999622344971
1493741768.2951725,18000,0.9674000144004822
1493742215.0382214,19000,0.9733999967575073
1493742662.9485233,20000,0.9635999798774719
1493743110.8428206,21000,0.9715999960899353
1493743559.555559,22000,0.9717999696731567
1493744009.5514908,23000,0.9706000089645386
1493744462.9357076,24000,0.973800003528595
1493744921.4359598,25000,0.9746000170707703
1493745376.0935526,26000,0.9699999690055847
1493745766.5845768,27000,0.9731999635696411
1493746159.1080005,28000,0.9729999899864197
1493746550.8095136,29000,0.974399983882904
1493746944.8417404,30000,0.973800003528595
1493747287.9507682,31000,0.975600004196167
1493747631.2163515,32000,0.9769999980926514
1493747975.060997,33000,0.9759999513626099
1493748317.302468,34000,0.9775999784469604
1493748659.884803,35000,0.9778000116348267
1493749002.4721706,36000,0.977400004863739
1493749345.3187084,37000,0.9789999723434448
1493749686.3988872,38000,0.9785999655723572
1493750025.694461,39000,0.9760000109672546
1493750364.9346054,40000,0.9767999649047852
1493750704.0786598,41000,0.9793999791145325
1493751043.8224676,42000,0.9775999784469604
1493751382.2207067,43000,0.979200005531311
1493751720.66235,44000,0.9771999716758728
1493752059.794144,45000,0.9797999858856201
1493752399.2937264,46000,0.9787999987602234
1493752738.4589326,47000,0.9783999919891357
1493753078.1065586,48000,0.9764000177383423
1493753416.9334774,49000,0.977400004863739
1493753756.1192074,50000,0.9779999852180481


==> results/run_mnist_permuted-gru-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493829963.58169,1000,0.6711999773979187
1493830708.5256271,2000,0.7861999869346619
1493831733.2062368,3000,0.848800003528595
1493832757.15517,4000,0.8826000094413757
1493833782.1143246,5000,0.897599995136261
1493834820.0926173,6000,0.9129999876022339
1493835865.5095146,7000,0.9021999835968018
1493836880.268187,8000,0.9210000038146973
1493837376.9639723,9000,0.9142000079154968
1493837876.549241,10000,0.9264000058174133
1493838373.2984207,11000,0.9284000396728516
1493838871.7761636,12000,0.9294000267982483
1493839368.390835,13000,0.9273999929428101
1493839864.8423228,14000,0.9309999942779541
1493840355.7611346,15000,0.93340003490448
1493840858.104073,16000,0.9348000288009644
1493841344.355941,17000,0.9363999962806702
1493841842.6843448,18000,0.928600013256073
1493842346.4406528,19000,0.9413999915122986
1493842835.250058,20000,0.9394000172615051
1493843326.1864572,21000,0.9423999786376953
1493843808.4254904,22000,0.9355999827384949
1493844296.1568363,23000,0.9384000301361084
1493844792.5604608,24000,0.9395999908447266
1493845293.5287664,25000,0.9435999989509583
1493845782.1432824,26000,0.9402000308036804
1493846267.7300258,27000,0.9363999962806702
1493846764.8536286,28000,0.9434000253677368
1493847248.772918,29000,0.9422000050544739
1493847741.2063954,30000,0.9416000247001648
1493848238.4910393,31000,0.9453999996185303
1493848731.1379297,32000,0.9424000382423401
1493849226.8665276,33000,0.9472000002861023
1493849726.2601402,34000,0.9434000253677368
1493850226.4634914,35000,0.9416000247001648
1493850722.6638305,36000,0.9373999834060669
1493851221.4669065,37000,0.9459999799728394
1493851718.369992,38000,0.9416000247001648
1493852202.7833445,39000,0.9466000199317932
1493852698.811483,40000,0.9455999732017517
1493853190.1857393,41000,0.9416000247001648
1493853672.9125102,42000,0.9424000382423401
1493854162.0921144,43000,0.9453999996185303
1493854666.3809094,44000,0.9449999928474426
1493855162.1817045,45000,0.9462000131607056
1493855657.681397,46000,0.9405999779701233
1493856152.5793192,47000,0.9458000063896179
1493856650.7410047,48000,0.9467999935150146
1493857144.8410728,49000,0.9380000233650208
1493857640.4035685,50000,0.9430000185966492


==> results/run_mnist_permuted-lstm-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1494578214.0274277,1000,0.5791999697685242
1494578476.6175299,2000,0.75
1494578744.5471609,3000,0.7943999767303467
1494579009.1710045,4000,0.8294000029563904
1494579273.9651222,5000,0.8398000001907349
1494579539.0351973,6000,0.8597999811172485
1494579802.9663174,7000,0.8700000047683716
1494580066.082711,8000,0.8709999918937683
1494580331.29479,9000,0.873199999332428
1494580595.6268566,10000,0.8823999762535095
1494580860.5780168,11000,0.8984000086784363
1494581124.9100442,12000,0.9032000303268433
1494581385.552579,13000,0.8981999754905701
1494581647.2860825,14000,0.9039999842643738
1494581908.2596283,15000,0.9034000039100647
1494582170.131525,16000,0.9092000126838684
1494582429.3524833,17000,0.9174000024795532
1494582692.9082859,18000,0.9139999747276306
1494582952.0611029,19000,0.9164000153541565
1494583215.07665,20000,0.9132000207901001
1494583478.7116241,21000,0.9190000295639038
1494583738.5380218,22000,0.9187999963760376
1494583998.8391955,23000,0.9197999835014343
1494584235.0569823,24000,0.9147999882698059
1494584470.5875542,25000,0.9146000146865845
1494584705.745594,26000,0.915399968624115
1494584943.1681373,27000,0.9223999977111816
1494585181.663019,28000,0.9204000234603882
1494585438.264787,29000,0.9251999855041504
1494585687.862169,30000,0.9218000173568726
1494585935.9795089,31000,0.9196000099182129
1494586186.2556276,32000,0.9200000166893005
1494586436.156682,33000,0.921999990940094
1494586685.6501856,34000,0.9200000166893005
1494586935.5156767,35000,0.925599992275238
1494587174.3351789,36000,0.9240000247955322
1494587412.3425314,37000,0.9192000031471252
1494587650.7061286,38000,0.921999990940094
1494587886.9577498,39000,0.9211999773979187
1494588123.2862225,40000,0.9247999787330627
1494588360.5952559,41000,0.9232000112533569
1494588597.5130413,42000,0.9261999726295471
1494588836.0832849,43000,0.9239999651908875
1494589073.4565883,44000,0.9254000186920166
1494589310.7330332,45000,0.9247999787330627
1494589547.630441,46000,0.9226000308990479
1494589784.6857452,47000,0.9192000031471252
1494590023.2634337,48000,0.26420000195503235
1494590260.933384,49000,0.43299999833106995
1494590498.347753,50000,0.47859999537467957


==> results/run_mnist_permuted-rma-exp-tanh-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493830240.6624084,1000,0.5234000086784363
1493830982.6961427,2000,0.6380000114440918
1493831720.2789094,3000,0.7135999798774719
1493832454.6966171,4000,0.7655999660491943
1493833196.356613,5000,0.8069999814033508
1493833931.8235385,6000,0.8357999920845032
1493834668.2001908,7000,0.8535999655723572
1493835408.2145622,8000,0.8650000095367432
1493836150.835413,9000,0.8791999816894531
1493836893.3234959,10000,0.8928000330924988
1493837638.1858997,11000,0.8910000324249268
1493838374.8161597,12000,0.8978000283241272
1493839122.524707,13000,0.8996000289916992
1493839870.0258815,14000,0.8930000066757202
1493840615.8766418,15000,0.8984000086784363
1493841360.32197,16000,0.897599995136261
1493842107.701125,17000,0.8998000025749207
1493842853.9500718,18000,0.8985999822616577
1493843600.2883701,19000,0.9021999835968018
1493844349.548436,20000,0.9034000039100647
1493845096.7890735,21000,0.900600016117096
1493845843.2382703,22000,0.9064000248908997
1493846587.786582,23000,0.9016000032424927
1493847335.2606027,24000,0.8989999890327454
1493848085.7923663,25000,0.8978000283241272
1493848835.4651227,26000,0.902400016784668
1493849585.4705591,27000,0.9061999917030334
1493850333.966207,28000,0.9014000296592712
1493851078.923192,29000,0.9052000045776367
1493851828.2184646,30000,0.9017999768257141
1493852573.2121854,31000,0.906000018119812
1493853320.8460674,32000,0.9038000106811523
1493854070.7633934,33000,0.9040000438690186
1493854819.089177,34000,0.9097999930381775
1493855570.0548704,35000,0.9118000268936157
1493856320.5514262,36000,0.9035999774932861
1493857070.7110472,37000,0.9075999855995178
1493857821.6751852,38000,0.9054000377655029
1493858569.8284097,39000,0.9100000262260437
1493859319.2199008,40000,0.9056000113487244
1493860072.6835842,41000,0.9070000052452087
1493860824.8703032,42000,0.9088000059127808
1493861585.4993935,43000,0.9053999781608582
1493862357.7247136,44000,0.9061999917030334
1493863130.0946016,45000,0.9064000248908997
1493863904.3851275,46000,0.909600019454956
1493864670.7987328,47000,0.9070000052452087
1493865441.5763152,48000,0.9164000153541565
1493866215.672131,49000,0.909600019454956
1493866987.411556,50000,0.9132000207901001


==> results/run_mnist_permuted-rma-sigmoid-id-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1493830154.6154008,1000,0.5099999904632568
1493830812.6782472,2000,0.6187999844551086
1493831461.9268184,3000,0.6805999875068665
1493832100.2633395,4000,0.7477999925613403
1493832732.2171667,5000,0.7882000207901001
1493833364.7057216,6000,0.824999988079071
1493833997.3581293,7000,0.847000002861023
1493834628.5951257,8000,0.8695999979972839
1493835262.8263927,9000,0.873199999332428
1493835898.9730182,10000,0.8748000264167786
1493836535.8194318,11000,0.8916000127792358
1493837172.5134535,12000,0.8952000141143799
1493837805.8269913,13000,0.8966000080108643
1493838441.299531,14000,0.8971999883651733
1493839078.8899195,15000,0.895799994468689
1493839718.1141162,16000,0.8996000289916992
1493840361.514096,17000,0.9034000039100647
1493841000.957493,18000,0.9039999842643738
1493841641.7253876,19000,0.9034000039100647
1493842281.8345902,20000,0.9056000113487244
1493842925.0682442,21000,0.9075999855995178
1493843565.5643418,22000,0.9089999794960022
1493844206.5549703,23000,0.906000018119812
1493844845.7141953,24000,0.9110000133514404
1493845484.859715,25000,0.9101999998092651
1493846122.0059953,26000,0.9083999991416931
1493846763.1374733,27000,0.9056000113487244
1493847402.9413867,28000,0.9088000059127808
1493848042.9749966,29000,0.9089999794960022
1493848682.6519082,30000,0.9039999842643738
1493849322.6913626,31000,0.9115999937057495
1493849965.7790396,32000,0.9067999720573425
1493850602.1077104,33000,0.9097999930381775
1493851241.6513007,34000,0.9092000126838684
1493851882.7824297,35000,0.90420001745224
1493852520.2488904,36000,0.9124000072479248
1493853162.3561285,37000,0.9093999862670898
1493853803.8524327,38000,0.9150000214576721
1493854444.2627196,39000,0.9154000282287598
1493855084.5944643,40000,0.9111999869346619
1493855728.2751336,41000,0.9046000242233276
1493856367.228551,42000,0.9154000282287598
1493857008.0096252,43000,0.9150000214576721
1493857652.3722582,44000,0.9115999937057495
1493858292.1905022,45000,0.9175999760627747
1493858935.693457,46000,0.9111999869346619
1493859577.0270011,47000,0.9174000024795532
1493860218.6675992,48000,0.9154000282287598
1493860859.3792975,49000,0.9136000275611877
1493861505.415528,50000,0.9197999835014343


==> results/run_mnist_permuted-rwa-run_1,tag_validation_score.csv <==
Wall time,Step,Value
1494578498.6534383,1000,0.334199994802475
1494579073.306415,2000,0.39639997482299805
1494579651.9264824,3000,0.5045999884605408
1494580235.4011986,4000,0.5735999941825867
1494580817.59426,5000,0.6187999844551086
1494581400.4334507,6000,0.6714000105857849
1494581980.1993535,7000,0.7003999948501587
1494582561.0177636,8000,0.7192000150680542
1494583141.82895,9000,0.7603999972343445
1494583723.1038058,10000,0.7748000025749207
1494584192.3875651,11000,0.7863999605178833
1494584571.2700803,12000,0.7942000031471252
1494584952.119432,13000,0.8133999705314636
1494585403.4802625,14000,0.8169999718666077
1494586176.4209008,15000,0.8348000049591064
1494586959.83017,16000,0.8416000008583069
1494587338.5052495,17000,0.8375999927520752
1494587716.7721655,18000,0.8453999757766724
1494588096.4505954,19000,0.8499999642372131
1494588477.4405682,20000,0.8575999736785889
1494588858.6795073,21000,0.8673999905586243
1494589239.1517258,22000,0.8704000115394592
1494589619.9690595,23000,0.871399998664856
1494590001.7341352,24000,0.8741999864578247
1494590382.9438446,25000,0.871999979019165
1494590737.507621,26000,0.8736000061035156
1494591078.3378975,27000,0.8820000290870667
1494591418.0512455,28000,0.8858000040054321
1494591758.2009046,29000,0.8859999775886536
1494592098.3714705,30000,0.8799999952316284
1494592438.8424964,31000,0.8892000317573547
1494592780.3703704,32000,0.8902000188827515
1494593121.8741903,33000,0.8844000101089478
1494593462.4598486,34000,0.8924000263214111
1494593803.5374844,35000,0.8880000114440918
1494594147.1178815,36000,0.8884000182151794
1494594509.3581784,37000,0.8952000141143799
1494595198.6291406,38000,0.901199996471405
1494596059.0704205,39000,0.895799994468689
1494596914.8851154,40000,0.9010000228881836
1494597780.3738463,41000,0.8984000086784363
1494598642.2607782,42000,0.8974000215530396
1494599502.3062532,43000,0.9025999903678894
1494600364.381616,44000,0.900600016117096
1494601232.2288642,45000,0.9032000303268433
1494602080.9453075,46000,0.897599995136261
1494602944.4793127,47000,0.9068000316619873
1494603724.858052,48000,0.9075999855995178
1494604585.7990482,49000,0.9068000316619873
1494605450.3595815,50000,0.9038000106811523


==> results/run_multi_copy-gru-run_1,tag_loss.csv <==
Wall time,Step,Value
1492254947.3398442,5,171218.5
1492254954.660019,18,147015.453125
1492254958.0150747,24,121862.7578125
1492254966.9406118,40,104174.1171875
1492254968.0815854,42,106486.9375
1492254969.7575824,45,104246.796875
1492254970.9059212,47,103521.15625
1492254974.251147,53,101639.1328125
1492254975.9927213,56,100185.2109375
1492254984.4631681,71,97344.765625
1492254986.1202922,74,96888.7734375
1492254989.007788,79,96260.5
1492254993.5072067,87,98143.4765625
1492254997.4380205,94,96811.0
1492255001.972868,102,100086.0078125
1492255003.6689696,105,98010.5390625
1492255004.2298923,106,99084.375
1492255008.1727452,113,97208.5234375
1492255015.4721272,126,95819.921875
1492255022.72431,139,94648.2578125
1492255028.8773196,150,93934.765625
1492255031.7397072,155,93701.109375
1492255033.4322047,158,93570.203125
1492255038.5522022,167,93179.6171875
1492255039.1226323,168,93169.9765625
1492255044.7421849,178,92827.046875
1492255047.591698,183,92650.703125
1492255048.7578793,185,92588.65625
1492255049.3312724,186,92574.03125
1492255051.6175842,190,92426.7890625
1492255056.1411724,198,92169.90625
1492255060.6512847,206,91833.03125
1492255061.1942902,207,91822.9140625
1492255063.9498146,212,91619.140625
1492255070.0961778,223,91013.1015625
1492255072.675348,229,90614.359375
1492255074.7420938,234,90200.328125
1492255075.9453874,237,89914.1484375
1492255081.1193757,249,88573.640625
1492255083.5296059,255,90406.8828125
1492255085.4765666,260,87383.53125
1492255088.3016808,267,86556.359375
1492255090.0500374,271,86149.484375
1492255090.9349499,273,85618.5078125
1492255098.9089968,292,83428.8515625
1492255101.1197002,297,83038.1796875
1492255101.5061765,298,82681.359375
1492255103.5196412,303,82225.2578125
1492255105.5794148,308,81671.1796875
1492255106.3780854,310,81436.8984375
1492255109.7487702,318,80684.125
1492255110.1469536,319,80394.4765625
1492255112.9145927,326,79635.0546875
1492255114.7043855,330,79049.328125
1492255118.3578062,339,78070.828125
1492255121.6492655,347,77445.171875
1492255128.2167249,363,75983.203125
1492255129.865835,367,75723.6171875
1492255132.3746033,373,75111.4921875
1492255134.002101,377,74630.3203125
1492255134.7982736,379,74402.734375
1492255151.865165,421,71490.921875
1492255152.30252,422,71303.7890625
1492255153.0564947,424,71084.9375
1492255155.635084,430,70501.703125
1492255159.2965288,439,69519.6328125
1492255160.1404195,441,69616.734375
1492255160.5622683,442,69568.65625
1492255161.7705028,445,69339.875
1492255164.4897106,451,68762.4609375
1492255168.244355,460,67621.15625
1492255169.4950905,463,67363.5390625
1492255169.8453727,464,67373.8828125
1492255174.1356306,474,66057.5703125
1492255180.9598398,491,64076.53515625
1492255181.7679524,493,63828.2421875
1492255187.4664292,507,62572.5
1492255189.531077,512,61920.83984375
1492255190.2941327,514,61868.34375
1492255191.3731253,517,61595.26171875
1492255194.5430632,525,60681.32421875
1492255197.0776496,531,60081.640625
1492255197.8374627,533,59925.1796875
1492255198.9508257,536,261748.921875
1492255201.5659366,542,194813.15625
1492255203.5665903,547,176089.296875
1492255207.5491626,557,157631.046875
1492255210.2007437,563,156256.625
1492255212.6521168,569,149286.9375
1492255214.2926002,573,148359.984375
1492255216.880369,579,144574.75
1492255217.5971556,581,143923.203125
1492255218.070106,582,143517.03125
1492255218.7957013,584,143173.15625
1492255219.5874155,586,142405.078125
1492255219.9574344,587,141831.859375
1492255222.1509895,592,139816.65625
1492255222.555876,593,139554.1875
1492255226.4436247,602,135903.984375
1492255228.7907293,608,133427.453125
1492255229.633611,610,132467.5
1492255231.5356297,615,130127.5859375
1492255233.5940766,620,127641.6015625
1492255234.368982,622,126550.5859375
1492255239.6647656,634,119675.515625
1492255242.5085535,641,116662.2734375
1492255242.9451523,642,116348.7890625
1492255243.8453896,644,115744.7578125
1492255244.6142452,646,115260.59375
1492255244.9837272,647,115033.7109375
1492255245.7523065,649,114602.5
1492255250.765512,661,112724.0078125
1492255252.0672526,664,112374.4296875
1492255253.7685637,668,111913.5
1492255254.983035,671,111617.9453125
1492255256.2952242,674,111314.7578125
1492255258.0792701,678,110953.3828125
1492255258.4661465,679,110832.359375
1492255260.1247187,683,110535.03125
1492255262.2003713,688,110140.3359375
1492255266.8209064,699,109381.7890625
1492255268.5746377,703,109098.71875
1492255269.7976546,706,108904.828125
1492255273.2534778,714,108298.453125
1492255274.9680862,718,107952.703125
1492255276.1597946,721,107638.9453125
1492255276.6017141,722,107527.4453125
1492255277.0199466,723,107417.6796875
1492255279.8276346,730,106256.53125
1492255282.2380621,736,104312.53125
1492255283.080078,738,103319.3828125
1492255283.442501,739,102686.28125
1492255285.1918473,743,101303.8984375
1492255286.754634,747,99323.8828125
1492255288.4972775,751,98134.8125
1492255288.927216,752,97802.9140625
1492255290.733528,756,97008.671875
1492255294.5112247,765,95815.453125
1492255296.1860263,769,95583.65625
1492255296.6716259,770,95414.6953125
1492255297.0482962,771,95219.5078125
1492255297.9337926,773,95081.9609375
1492255298.3106585,774,95121.78125
1492255300.751431,780,94576.8359375
1492255302.503506,784,94612.8984375
1492255302.9966447,785,94337.1171875
1492255303.7781587,787,94386.2578125
1492255304.5513344,789,94295.7109375
1492255305.7871687,792,94120.0546875
1492255306.2378435,793,94100.1875
1492255306.6235929,794,94020.3203125
1492255306.9579046,795,93924.9921875
1492255308.143843,798,93850.4296875
1492255309.7890804,802,93782.8359375
1492255311.8583605,807,93631.578125
1492255312.259178,808,93596.203125
1492255312.7054489,809,93573.5703125
1492255315.0643806,815,93469.6015625
1492255322.3403063,832,93233.09375
1492255323.9102943,836,93183.375
1492255324.7156844,838,93128.984375
1492255326.78123,843,93087.8125
1492255336.6808105,867,92891.1875
1492255337.513163,869,92884.34375
1492255339.4977546,874,92818.7421875
1492255340.2672415,876,92836.0078125
1492255341.9587896,880,92813.734375
1492255342.7159796,882,92795.828125
1492255345.7646852,890,92749.7578125
1492255348.2991521,896,92724.2890625
1492255349.9187522,900,92689.84375
1492255352.8686252,907,92669.65625
1492255353.687481,909,92662.828125
1492255356.2332509,915,92605.5703125
1492255357.0828764,917,92587.9453125
1492255358.2498422,920,92559.0546875
1492255359.4519925,923,92551.0703125
1492255362.7915606,931,92531.8359375
1492255363.174576,932,92498.75
1492255364.4173753,935,92489.8671875
1492255367.4588075,942,92445.2421875
1492255368.8032067,945,92442.2265625
1492255372.6363013,954,92390.078125
1492255374.212077,958,92368.0625
1492255375.4981203,961,92349.40625
1492255375.8871114,962,92357.4296875
1492255379.4932978,971,92311.7265625
1492255379.859748,972,92296.59375
1492255381.387499,976,92281.4453125
1492255382.1324644,978,92251.796875
1492255382.5296345,979,92239.359375
1492255384.202024,983,92251.125
1492255384.6444547,984,92222.234375
1492255385.8742738,987,92186.4140625
1492255386.2287319,988,92182.546875
1492255389.41048,996,92139.53125
1492255391.135953,1000,92112.9765625
1492255391.9953516,1002,92107.953125
1492255392.8180635,1004,92133.1171875
1492255393.2265632,1005,92066.4140625
1492255397.2867596,1014,92020.8828125
1492255398.6510928,1017,92005.453125
1492255401.9417243,1025,91932.546875
1492255402.666335,1027,91917.7265625
1492255404.7040634,1032,91871.5546875
1492255406.8220494,1037,91834.0078125
1492255409.6091423,1044,91769.3515625
1492255414.7880657,1057,91672.2578125
1492255417.197861,1063,91573.3125
1492255418.3323767,1066,91571.1015625
1492255419.2290113,1068,91529.0234375
1492255420.797364,1072,91470.8515625
1492255422.4290516,1076,91425.21875
1492255423.3038433,1078,91451.7265625
1492255425.2983713,1083,91375.2578125
1492255425.668584,1084,91350.1953125
1492255426.0771704,1085,91318.4296875
1492255429.2610784,1093,91278.09375
1492255431.7512302,1099,91174.5859375
1492255433.4022593,1103,91089.71875
1492255433.792984,1104,91120.9609375
1492255434.2252734,1105,91034.359375
1492255437.8328173,1114,90920.7578125
1492255439.857895,1119,90840.7421875
1492255445.546,1133,90621.125
1492255446.3894284,1135,90584.65625
1492255454.5251062,1155,90182.09375
1492255454.9172885,1156,90204.1171875
1492255456.517211,1160,90046.8203125
1492255456.9206061,1161,90039.0390625
1492255457.3696465,1162,90018.4609375
1492255464.6970248,1180,181025.359375
1492255466.5808275,1185,139548.03125
1492255469.4439847,1192,165374.546875
1492255469.914587,1193,160226.828125
1492255472.405973,1199,141011.25
1492255473.2568285,1201,134986.015625
1492255475.4806285,1206,129866.7109375
1492255476.2179308,1208,129062.7890625
1492255486.3238256,1232,111285.40625
1492255487.0681052,1234,110220.8125
1492255487.842845,1236,109710.2578125
1492255491.2469945,1244,105853.84375
1492255492.4540336,1247,104293.734375
1492255495.693289,1255,99954.265625
1492255497.0027428,1258,98426.0390625
1492255498.288804,1261,97416.9140625
1492255503.6961045,1274,95208.421875
1492255506.7823038,1281,94392.2421875
1492255509.3874552,1287,93856.203125
1492255511.9037333,1293,93421.65625
1492255512.275543,1294,93344.8984375
1492255514.6148777,1300,93028.390625
1492255518.6718965,1310,92578.1796875
1492255520.6773295,1315,92412.1875
1492255521.1056893,1316,92403.484375
1492255522.3352964,1319,92329.0390625
1492255524.8068402,1325,92179.296875
1492255525.6360662,1327,92112.3671875
1492255526.8957682,1330,92053.96875
1492255528.0335224,1333,91972.15625
1492255529.25058,1336,91959.671875
1492255529.7217162,1337,91946.7890625
1492255537.05526,1355,91637.78125
1492255543.3013902,1370,91386.8359375
1492255549.6070504,1385,91269.015625
1492255550.8596487,1388,91184.4921875
1492255551.2345612,1389,91151.7734375
1492255552.0274076,1391,91070.859375
1492255552.4097188,1392,91111.640625
1492255560.7090242,1413,90738.8515625
1492255561.1559236,1414,90701.25
1492255563.2259943,1419,90587.5390625
1492255564.4684775,1422,90601.5625
1492255566.1144688,1426,90556.1015625
1492255567.0015986,1428,90447.140625
1492255568.6711657,1432,90410.359375
1492255570.3565724,1436,90359.1640625
1492255571.9329412,1440,90276.109375
1492255582.0868416,1465,89670.6484375
1492255582.4695547,1466,89544.7109375
1492255587.0282843,1477,89346.28125
1492255590.206299,1485,89156.703125
1492255590.6577652,1486,89150.7109375
1492255591.912886,1489,89124.0078125
1492255592.8144712,1491,89053.4453125
1492255593.2019532,1492,89052.046875
1492255597.0150259,1501,88755.03125
1492255599.7791145,1508,88576.6875
1492255606.2663164,1523,88152.3046875
1492255606.6372485,1524,88168.6640625
1492255607.8902934,1527,87939.5234375
1492255615.5691192,1546,87373.5234375
1492255617.8143625,1551,87341.140625
1492255618.2118702,1552,87359.9609375
1492255618.9999864,1554,87245.65625
1492255621.834721,1561,87202.2578125
1492255624.567875,1568,86927.984375
1492255624.967341,1569,86880.796875
1492255628.5740802,1578,86640.5703125
1492255630.1352632,1582,86588.65625
1492255630.9180102,1584,86489.7578125
1492255632.7011395,1588,86366.5
1492255636.383881,1597,86021.3125
1492255639.2405615,1604,85959.6015625
1492255639.58676,1605,86014.3828125
1492255641.4572766,1610,85950.0859375
1492255644.6804438,1618,85681.140625
1492255648.2545996,1627,85542.375
1492255648.6634314,1628,85399.0625
1492255650.3511343,1632,85363.5390625
1492255652.486389,1637,85275.1640625
1492255653.6938863,1640,85189.4140625
1492255654.5240188,1642,84999.3984375
1492255655.6533434,1645,85037.46875
1492255656.7965753,1648,85053.2421875
1492255658.3253856,1652,84798.6015625
1492255661.646809,1660,84628.9765625
1492255664.8219812,1668,84422.0078125
1492255666.5887592,1672,84277.4765625
1492255667.8151731,1675,84151.90625
1492255668.2365928,1676,84110.53125
1492255670.590612,1682,83975.203125
1492255670.967857,1683,83885.28125
1492255674.163983,1691,83755.1640625
1492255675.8203723,1695,83700.4453125
1492255676.2045121,1696,83555.78125
1492255676.611498,1697,83482.7421875
1492255677.4518073,1699,83465.2578125
1492255678.7621922,1702,83314.53125
1492255681.5280623,1709,82910.0
1492255681.9501963,1710,83079.9765625
1492255685.1553023,1718,82847.15625
1492255685.5586615,1719,82712.734375
1492255689.2610092,1728,82513.296875
1492255690.8867142,1732,82209.5703125
1492255691.6796658,1734,82245.703125
1492255692.7629125,1737,82223.90625
1492255694.7836068,1742,81912.0625
1492255695.215112,1743,81834.859375
1492255696.0595112,1745,81731.9765625
1492255696.500204,1746,81777.90625
1492255696.8910203,1747,81604.015625
1492255698.9750586,1752,81454.5703125
1492255704.6270761,1766,80975.7578125
1492255708.4706252,1775,80460.6875
1492255710.906162,1781,80297.9453125
1492255713.7558851,1788,80198.6796875
1492255714.1365037,1789,79978.5859375
1492255717.8420482,1798,79760.5
1492255720.6443207,1805,79155.328125
1492255724.2991173,1814,79014.734375
1492255725.564053,1817,78724.1015625
1492255728.4582937,1824,78597.515625
1492255729.171724,1826,78404.34375
1492255730.7404215,1830,78062.1875
1492255735.013337,1840,77612.4140625
1492255735.4487255,1841,77689.15625
1492255736.6117096,1844,77912.96875
1492255738.5463169,1849,77317.4765625
1492255740.16874,1853,77358.90625
1492255745.2543817,1866,76808.8984375
1492255746.0763607,1868,76600.6875
1492255746.5093634,1869,76470.640625
1492255749.2293966,1875,76466.5546875
1492255749.6413329,1876,76141.046875
1492255750.0229745,1877,76330.078125
1492255750.8036354,1879,76235.96875
1492255756.6126647,1893,75804.34375
1492255764.0598974,1911,74662.2578125
1492255766.5387797,1917,74675.6640625
1492255769.2671473,1924,74414.265625
1492255771.7456427,1930,74207.890625
1492255773.477987,1934,73875.75
1492255774.232312,1936,73603.1875
1492255775.0882406,1938,73783.484375
1492255777.6512694,1944,73599.59375
1492255778.9485154,1947,73213.765625
1492255779.7209675,1949,73308.8125
1492255780.8732297,1952,73385.6484375
1492255782.1314044,1955,72970.90625
1492255783.429871,1958,73217.78125
1492255787.156872,1967,72686.3125
1492255787.9380078,1969,72675.8515625
1492255792.9914007,1981,71910.21875
1492255793.3472202,1982,71880.4453125
1492255793.738586,1983,71851.4921875
1492255799.6711283,1997,71089.296875
1492255801.4348197,2001,71103.515625
1492255803.2313623,2005,70738.375
1492255804.9069936,2009,70683.1015625
1492255805.3030198,2010,70773.046875
1492255806.439668,2013,70701.390625
1492255807.3024836,2015,70345.6640625
1492255808.1063983,2017,70371.1640625
1492255811.3786938,2025,69984.9296875
1492255812.286206,2027,69751.8046875
1492255813.6031122,2030,69776.8515625
1492255814.739543,2033,69581.3671875
1492255815.8948324,2036,69306.21875
1492255816.6866596,2038,69092.453125
1492255817.880755,2041,68926.9375
1492255819.078372,2044,68938.3515625
1492255825.8147275,2060,68008.1171875
1492255828.681188,2067,67681.453125
1492255830.7246926,2072,67411.4453125
1492255831.0910373,2073,66891.40625
1492255831.4961553,2074,66829.484375
1492255832.2871962,2076,66991.75
1492255832.713073,2077,66820.15625
1492255833.5810635,2079,66774.5078125
1492255834.4393642,2081,66691.2734375
1492255836.1005766,2085,66407.75
1492255837.7653067,2089,66238.921875
1492255839.8157754,2094,65760.9296875
1492255840.710017,2096,65580.1875
1492255843.7108393,2103,65387.12109375
1492255844.4968362,2105,65500.82421875
1492255844.895907,2106,65027.9921875
1492255846.9577322,2111,64883.765625
1492255848.6065466,2115,64396.22265625
1492255850.5730484,2120,64607.89453125
1492255851.3816926,2122,64768.03515625
1492255851.733475,2123,64367.015625
1492255856.0187008,2133,63887.73828125
1492255856.4020586,2134,63842.97265625
1492255857.951104,2138,63442.59375
1492255859.2705934,2141,63330.88671875
1492255860.4415338,2144,63161.68359375
1492255860.8583138,2145,62870.8203125
1492255862.163187,2148,62917.546875
1492255862.509171,2149,62922.84765625
1492255863.276743,2151,62839.578125
1492255865.290157,2156,62420.046875
1492255865.7124386,2157,62565.1015625
1492255868.630205,2164,62077.265625
1492255869.0815473,2165,62258.6796875
1492255870.7692795,2169,61728.390625
1492255871.5628715,2171,62076.5234375
1492255872.4533055,2173,61764.97265625
1492255874.092973,2177,61598.58984375
1492255878.5282068,2187,60761.54296875
1492255879.4246767,2189,60972.82421875
1492255880.3784187,2191,60596.87109375
1492255880.7630777,2192,60954.75
1492255882.4648044,2196,60443.3203125
1492255883.718721,2199,60238.82421875
1492255887.3153677,2207,59824.765625
1492255889.0388224,2211,59831.2109375
1492255894.863242,2225,59124.3359375
1492255896.4570725,2229,58649.79296875
1492255897.2318885,2231,58772.7734375
1492255899.3908794,2236,58482.9453125
1492255899.7810109,2237,58096.04296875
1492255900.6517591,2239,58392.4765625
1492255901.4842083,2241,57977.1015625
1492255901.9075537,2242,57939.02734375
1492255902.7225018,2244,57669.82421875
1492255903.6728766,2246,57729.0234375
1492255904.0440438,2247,57541.73046875
1492255906.919919,2254,57213.78125
1492255908.2665255,2257,58319.859375
1492255910.4104607,2262,85083.1875
1492255915.2436981,2274,64211.75390625
1492255917.0060418,2278,62651.890625
1492255918.2533224,2281,62525.77734375
1492255922.4134746,2291,58944.37890625
1492255924.9539676,2297,58312.80859375
1492255925.441569,2298,57929.8046875
1492255926.2206554,2300,57612.01171875
1492255927.5421185,2303,57353.19921875
1492255928.7945542,2306,57027.65625
1492255929.2159376,2307,56693.46875
1492255929.626851,2308,56713.77734375
1492255933.8355987,2318,55869.66015625
1492255934.2089124,2319,55552.8671875
1492255934.633596,2320,56026.49609375
1492255935.5146804,2322,55456.57421875
1492255940.5369415,2334,54822.94921875
1492255940.9599197,2335,54354.20703125
1492255941.4158225,2336,54556.59765625
1492255941.7791736,2337,54406.42578125
1492255945.120291,2345,54040.63671875
1492255948.781171,2354,53607.21875
1492255955.8292592,2371,52924.0234375
1492255961.6361341,2385,51919.74609375
1492255963.363111,2389,51811.5859375
1492255963.818789,2390,51554.4296875
1492255964.5673423,2392,51503.7734375
1492255967.8551214,2400,51389.46875
1492255968.7871292,2402,51208.296875
1492255970.5973957,2406,51029.0234375
1492255974.7568362,2416,50196.27734375
1492255978.1106896,2424,50129.46484375
1492255978.533033,2425,50215.11328125
1492255983.1586192,2436,49640.5546875
1492255986.5791013,2444,49097.46875
1492255989.022049,2450,48603.578125
1492255989.4301264,2451,48454.0234375
1492255990.1674485,2453,48583.53515625
1492255990.952484,2455,48768.328125
1492255993.0046544,2460,48146.16015625
1492256001.0007927,2479,47313.5078125
1492256003.5030317,2485,47121.19140625
1492256003.9580953,2486,46850.3359375
1492256008.1694903,2496,46417.203125
1492256009.0644405,2498,46449.640625
1492256010.2771976,2501,46230.20703125
1492256010.6738725,2502,46180.640625
1492256011.1433883,2503,46307.2578125
1492256015.802672,2514,45416.76953125
1492256017.1131654,2517,45133.0234375
1492256019.3891437,2523,45033.58203125
1492256021.3774848,2528,44752.18359375
1492256022.2791948,2530,44718.90234375
1492256023.1227543,2532,44497.9921875
1492256023.9577184,2534,44536.75390625
1492256027.7532754,2543,43914.9609375
1492256029.5333884,2547,44933.12890625
1492256031.0808258,2551,43351.265625
1492256031.8483124,2553,44250.53515625
1492256033.0856125,2556,43181.296875
1492256036.792083,2565,43010.24609375
1492256037.2097306,2566,43054.53515625
1492256038.9688141,2570,42843.70703125
1492256041.6180136,2576,42325.828125
1492256042.4417233,2578,42257.4921875
1492256047.3235478,2590,42185.55078125
1492256047.7314348,2591,41751.03515625
1492256048.1374207,2592,42270.6328125
1492256048.5988033,2593,42530.125
1492256049.8905034,2596,41909.37109375
1492256051.5870178,2600,41612.3671875
1492256053.9768834,2606,41194.75390625
1492256054.4715638,2607,40845.9453125
1492256055.8360422,2610,40862.921875
1492256059.2524822,2618,40617.203125
1492256061.2854419,2623,40496.51953125
1492256062.5630367,2626,39843.31640625
1492256063.7550995,2629,40549.62890625
1492256064.2115896,2630,40356.8125
1492256066.7883837,2636,39533.40625
1492256067.6326013,2638,39749.6640625
1492256070.0721827,2644,39788.19921875
1492256071.1676648,2647,39222.27734375
1492256072.408245,2650,39069.0625
1492256074.292857,2655,38943.0546875
1492256082.3019114,2674,44080.953125
1492256083.8398433,2678,39981.85546875
1492256084.5952127,2680,38523.421875
1492256086.678154,2685,39068.23828125
1492256088.6884747,2690,38621.703125
1492256093.9770842,2703,37127.62890625
1492256095.5527906,2707,36712.89453125
1492256096.6773567,2710,36746.55859375
1492256102.6519372,2725,35817.1875
1492256107.0633583,2736,35470.59765625
1492256107.5250204,2737,35456.91015625
1492256108.771689,2740,35492.86328125
1492256111.2987726,2746,35257.453125
1492256114.3516538,2753,35013.81640625
1492256114.7215614,2754,35164.03515625
1492256115.1039069,2755,35079.98046875
1492256115.5696766,2756,35578.640625
1492256115.998185,2757,36361.22265625
1492256116.3792849,2758,36708.453125
1492256119.7566123,2766,34432.76953125
1492256129.2729595,2789,33338.91796875
1492256129.6584198,2790,33218.40625
1492256130.0909953,2791,33109.25390625
1492256133.0673847,2798,33053.046875
1492256137.779988,2809,32487.853515625
1492256138.5947068,2811,33258.72265625
1492256143.8080516,2823,33398.859375
1492256144.2297158,2824,34616.91015625
1492256145.4259775,2827,32484.853515625
1492256146.251908,2829,32699.30859375
1492256146.6244173,2830,32664.072265625
1492256147.4497693,2832,32074.2734375
1492256155.4097514,2851,30336.103515625
1492256157.5900962,2856,29791.41015625
1492256158.8415253,2859,29719.10546875
1492256160.0370133,2862,29543.267578125
1492256163.831871,2871,28730.798828125
1492256164.186907,2872,28696.611328125
1492256166.9586596,2878,28186.478515625
1492256167.8678842,2880,28199.248046875
1492256168.257995,2881,28107.33984375
1492256170.7081459,2887,27689.12109375
1492256172.0196917,2890,27510.951171875
1492256174.479291,2896,27142.025390625
1492256175.3003778,2898,27001.65625
1492256176.2427907,2900,26988.890625
1492256177.5597737,2903,26705.412109375
1492256181.408323,2912,25973.21875
1492256183.5765162,2917,25999.35546875
1492256184.4024382,2919,25586.419921875
1492256184.8066356,2920,25560.693359375
1492256185.2061937,2921,25597.212890625
1492256189.8136106,2932,24900.134765625
1492256194.0726,2942,26352.79296875
1492256197.2189465,2950,28928.75390625
1492256204.3792043,2967,25359.390625
1492256207.2882822,2974,24145.548828125
1492256207.7249877,2975,23792.232421875
1492256208.944022,2978,23514.505859375
1492256213.192094,2988,22785.603515625
1492256215.7291422,2994,22268.875
1492256217.416249,2998,22028.529296875
1492256219.6230147,3003,21788.455078125
1492256220.4986007,3005,21705.6328125
1492256221.3572433,3007,21449.599609375
1492256222.1113544,3009,21538.4609375
1492256222.965748,3011,21483.2265625
1492256224.6706731,3015,21250.806640625
1492256225.0405903,3016,21298.216796875
1492256226.331021,3019,20932.171875
1492256228.8996296,3025,20923.015625
1492256229.7733004,3027,20699.1796875
1492256231.066813,3030,20639.76171875
1492256234.2879019,3038,20272.111328125
1492256235.0906074,3040,20169.484375
1492256235.5073464,3041,20042.84765625
1492256235.913008,3042,20207.068359375
1492256239.200516,3050,19666.5078125
1492256245.3271704,3065,19229.5234375
1492256246.128352,3067,19048.732421875
1492256246.9174702,3069,19077.94921875
1492256247.7142239,3071,18833.76171875
1492256248.5557773,3073,18806.38671875
1492256252.5194244,3082,18495.916015625
1492256254.1846585,3086,18347.21484375
1492256259.58072,3099,17932.990234375
1492256261.17932,3103,17846.875
1492256269.060006,3122,17166.755859375
1492256275.1996033,3137,16632.2421875
1492256275.6738048,3138,16688.333984375
1492256278.1255298,3144,16507.83984375
1492256278.517735,3145,16388.201171875
1492256279.3447006,3147,16515.94921875
1492256280.701669,3150,16277.5966796875
1492256282.7031877,3155,15880.076171875
1492256284.029728,3158,16186.8837890625
1492256284.391579,3159,15964.4052734375
1492256285.193305,3161,16093.2939453125
1492256291.7212746,3177,15716.3388671875
1492256294.6689804,3184,15851.001953125
1492256296.4161584,3188,20879.083984375
1492256299.1633415,3195,25783.0078125
1492256299.5573394,3196,28410.5390625
1492256302.4730952,3203,19833.857421875
1492256303.744223,3206,19440.603515625
1492256313.7696946,3230,15192.1064453125
1492256314.9546268,3233,14734.677734375
1492256317.6112537,3240,14388.44921875
1492256318.9239917,3243,14356.1103515625
1492256319.32913,3244,14469.2451171875
1492256320.0643096,3246,14348.978515625
1492256320.4505816,3247,14272.50390625
1492256323.2725213,3254,13942.439453125
1492256324.1662762,3256,14017.4951171875
1492256328.7656353,3267,13625.2314453125
1492256330.8576846,3272,13399.998046875
1492256334.5590465,3281,13296.681640625
1492256335.4085486,3283,13301.2470703125
1492256336.2014892,3285,13290.9912109375
1492256337.9611979,3289,13037.3076171875
1492256339.2293494,3292,13004.8701171875
1492256344.6566062,3305,12778.486328125
1492256345.035058,3306,12610.6953125
1492256345.4124663,3307,12736.0830078125
1492256347.91411,3313,12551.34765625
1492256351.2910485,3321,12221.93359375
1492256353.686166,3327,12229.6328125
1492256354.0699027,3328,12229.21875
1492256354.4522364,3329,12273.78515625
1492256356.1724305,3333,12012.3447265625
1492256358.384719,3338,11890.6376953125
1492256361.3861985,3345,11760.55078125
1492256364.7377844,3353,11686.4140625
1492256366.576884,3357,11620.9921875
1492256368.0758739,3361,11460.0556640625
1492256368.8824239,3363,11328.3017578125
1492256371.3504572,3369,11250.2548828125
1492256372.5206404,3372,11359.345703125
1492256373.336791,3374,11264.47265625
1492256374.1001844,3376,11069.7412109375
1492256374.973417,3378,11134.603515625
1492256376.286675,3381,11108.5322265625
1492256378.2527547,3386,10888.064453125
1492256383.3252769,3398,10578.138671875
1492256385.3737934,3403,10669.8212890625
1492256387.533828,3408,10472.7626953125
1492256395.1815052,3426,10126.9150390625
1492256396.683872,3430,10127.8984375
1492256397.9543808,3433,10106.9541015625
1492256399.9825826,3438,9951.2802734375
1492256402.9137955,3445,9865.0546875
1492256404.6717813,3449,9776.2353515625
1492256405.4792578,3451,9911.896484375
1492256407.8890357,3457,9769.0009765625
1492256408.3167977,3458,9747.03515625
1492256411.1219327,3464,9577.9619140625
1492256413.9312015,3471,9473.4541015625
1492256416.3128078,3477,9398.908203125
1492256417.5945785,3480,9256.4638671875
1492256420.1332464,3486,9235.6435546875
1492256424.6712842,3497,8973.357421875
1492256425.4843721,3499,8974.97265625
1492256428.493354,3506,8927.146484375
1492256429.6915388,3509,8840.58203125
1492256430.944645,3512,8767.4423828125
1492256431.7239244,3514,8798.2802734375
1492256433.875538,3519,8667.19921875
1492256440.3428113,3535,8441.6220703125
1492256441.2544713,3537,8395.6728515625
1492256441.7209136,3538,8371.81640625
1492256443.3126717,3542,8267.994140625
1492256443.7111738,3543,8331.5771484375
1492256445.2846532,3547,8200.232421875
1492256446.0580459,3549,8143.267578125
1492256448.4001634,3555,8157.783203125
1492256448.7874472,3556,8096.662109375
1492256451.5451806,3563,8059.3056640625
1492256456.2025378,3575,7794.12890625
1492256458.170718,3580,7767.6962890625
1492256459.366208,3583,7828.046875
1492256462.8744557,3592,7680.15576171875
1492256463.2853692,3593,7653.36279296875
1492256465.6180387,3599,7544.9619140625
1492256466.005196,3600,7441.62841796875
1492256470.9861813,3614,7449.41796875
1492256472.3808503,3618,7366.0869140625
1492256473.0548723,3620,7291.2109375
1492256473.7085211,3622,7301.6357421875
1492256474.689668,3625,7232.46435546875
1492256475.736998,3628,7248.24951171875
1492256478.898646,3637,7061.7294921875
1492256481.1157057,3643,6946.001953125
1492256481.7732837,3645,6884.37890625
1492256485.501481,3656,6756.236328125
1492256485.8358467,3657,6873.39111328125
1492256487.9393966,3663,6904.51708984375
1492256490.4501076,3670,6665.5341796875
1492256499.0855134,3694,6400.45556640625
1492256500.20084,3697,6344.89453125
1492256501.1682432,3700,6407.8056640625
1492256501.925339,3702,6277.6064453125
1492256509.2939854,3723,6283.3994140625
1492256510.324951,3726,6116.33349609375
1492256511.8001208,3730,6027.34765625
1492256512.1829832,3731,6143.6630859375
1492256512.5021915,3732,6227.11328125
1492256514.7096891,3738,6101.701171875
1492256515.6366596,3741,5939.3798828125
1492256516.2532907,3743,5883.8466796875
1492256519.0174346,3752,5864.298828125
1492256520.2211118,3756,5697.384765625
1492256521.1462727,3759,5793.70361328125
1492256522.7001963,3764,5752.2646484375
1492256525.1573153,3772,5576.974609375
1492256526.59732,3776,5539.58251953125
1492256527.3136883,3778,5497.6513671875
1492256528.0674777,3780,5546.7509765625
1492256532.1822226,3793,5421.8642578125
1492256532.7699554,3795,5412.14111328125
1492256533.6577861,3798,5340.69873046875
1492256537.2949584,3810,5322.7177734375
1492256538.5160134,3814,5171.693359375
1492256540.0548902,3819,5108.5078125
1492256540.690036,3821,5078.630859375
1492256543.7452028,3831,5040.41259765625
1492256544.3457892,3833,5081.43115234375
1492256544.9738717,3835,4945.8896484375
1492256548.9461856,3848,5289.4228515625
1492256550.7970636,3854,111840.296875
1492256553.8245285,3864,23357.1328125
1492256555.3768554,3869,16616.228515625
1492256557.4531605,3876,11902.1650390625
1492256558.3526247,3879,10923.4453125
1492256558.9582682,3881,10075.037109375
1492256565.0387979,3901,6693.5625
1492256565.337251,3902,6665.75537109375
1492256565.6651907,3903,6663.689453125
1492256567.1709263,3908,6383.56005859375
1492256567.7602801,3910,6250.2890625
1492256569.582656,3916,5985.1513671875
1492256570.8547432,3920,5817.87109375
1492256573.2394075,3928,5634.4921875
1492256573.541,3929,5611.5107421875
1492256575.099755,3934,5470.29443359375
1492256575.4155183,3935,5553.70947265625
1492256576.6563642,3939,5377.9384765625
1492256580.051412,3950,5154.49365234375
1492256581.8705153,3956,5143.361328125
1492256583.6998212,3962,5087.83740234375
1492256584.6085563,3965,4911.0849609375
1492256587.9030807,3976,4835.94677734375
1492256589.0806377,3980,4752.84033203125
1492256590.284659,3984,4742.15380859375
1492256592.4828036,3991,4644.7275390625
1492256593.687021,3995,4616.1943359375
1492256595.2101638,4000,4573.94287109375
1492256596.7604384,4005,4486.45654296875
1492256598.0094974,4009,4574.85009765625
1492256598.3380404,4010,4458.18505859375
1492256598.946537,4012,4498.31640625
1492256601.6595976,4021,4390.548828125
1492256601.9531505,4022,4375.80078125
1492256605.2606845,4033,4201.7900390625
1492256605.8797283,4035,4308.8154296875
1492256606.2056313,4036,4244.5849609375
1492256608.3190832,4043,4200.81640625
1492256608.9412613,4045,4164.6376953125
1492256609.2360198,4046,4143.43359375
1492256609.5318396,4047,4108.9892578125
1492256609.8469849,4048,4105.56201171875
1492256611.0369706,4052,4145.16259765625
1492256611.6655188,4054,4084.2451171875
1492256618.279112,4076,3970.97265625
1492256619.180807,4079,3937.1650390625
1492256623.4760563,4093,3792.016845703125
1492256624.9869745,4098,3824.745849609375
1492256625.2832603,4099,3792.328369140625
1492256625.9200141,4101,3743.031982421875
1492256628.359519,4109,3731.1982421875
1492256629.8855236,4114,3730.98486328125
1492256632.0284534,4121,3663.677490234375
1492256640.7095826,4149,3521.27099609375
1492256642.7966053,4156,3461.422119140625
1492256646.1649137,4167,3418.184814453125
1492256647.7375827,4172,3317.224609375
1492256650.4360182,4181,3232.11767578125
1492256650.761281,4182,3304.044921875
1492256653.8186216,4192,3266.546142578125
1492256654.1124458,4193,3180.4130859375
1492256654.4217849,4194,3244.921142578125
1492256655.014245,4196,3198.2353515625
1492256655.6091466,4198,3192.170166015625
1492256656.2067573,4200,3214.337158203125
1492256656.530327,4201,3221.259521484375
1492256656.8256931,4202,3196.44677734375
1492256657.418916,4204,3209.128662109375
1492256662.8972518,4222,3132.78125
1492256664.394773,4227,3067.932861328125
1492256665.9663382,4232,3050.396240234375
1492256666.8882067,4235,3039.451416015625
1492256667.799728,4238,3007.630126953125
1492256669.2806752,4243,3039.14990234375
1492256672.5621982,4254,2926.22607421875
1492256675.2593904,4263,2915.292236328125
1492256676.150958,4266,2863.354248046875
1492256676.446326,4267,2874.228515625
1492256679.1089275,4276,2850.4072265625
1492256680.9089336,4282,2777.787841796875
1492256685.565103,4297,2772.29443359375
1492256685.8702693,4298,2731.01513671875
1492256687.6897767,4304,2745.727294921875
1492256688.8744457,4308,2743.388916015625
1492256689.7686522,4311,2718.0947265625
1492256691.6290245,4317,2669.818359375
1492256692.2603037,4319,2688.9873046875
1492256695.017648,4328,2588.333984375
1492256696.2643163,4332,2662.7333984375
1492256698.1724997,4338,2568.103515625
1492256699.6860416,4343,2520.701904296875
1492256701.5081732,4349,2534.761962890625
1492256702.7154791,4353,2559.697021484375
1492256704.2688715,4358,2499.987060546875
1492256706.371435,4365,2507.55859375
1492256707.5875673,4369,2469.49658203125
1492256710.3313131,4378,2371.38134765625
1492256711.2433753,4381,2459.297119140625
1492256714.8801663,4393,2416.27294921875
1492256717.010267,4400,2322.226806640625
1492256717.94264,4403,2340.0751953125
1492256718.5638015,4405,2390.4189453125
1492256718.857852,4406,2331.6806640625
1492256720.0739229,4410,2295.182861328125
1492256720.3695984,4411,2343.19384765625
1492256720.673871,4412,2325.91748046875
1492256724.296245,4424,2273.305419921875
1492256726.1583266,4430,2296.878662109375
1492256726.4710543,4431,2239.779296875
1492256727.09873,4433,2230.59033203125
1492256728.6034498,4438,2205.079833984375
1492256728.9155452,4439,2210.82177734375
1492256729.8375099,4442,2244.494384765625
1492256731.6459596,4448,2212.210693359375
1492256732.8875513,4452,2180.403564453125
1492256735.022681,4459,2128.906005859375
1492256738.0704544,4469,2175.806884765625
1492256739.9039576,4475,2127.556640625
1492256741.1044202,4479,2125.654296875
1492256742.002992,4482,2184.0390625
1492256744.4073093,4490,2071.19921875
1492256745.0261889,4492,2097.348876953125
1492256749.0562553,4505,2011.2564697265625
1492256750.2691464,4509,1958.6099853515625
1492256750.5631893,4510,2004.798095703125
1492256756.283803,4529,1932.3111572265625
1492256756.6082528,4530,1934.9676513671875
1492256757.5098262,4533,1965.234619140625
1492256759.696368,4540,1932.048828125
1492256760.3076844,4542,1929.978759765625
1492256762.7922664,4550,1941.6151123046875
1492256763.3973973,4552,1911.234130859375
1492256763.6909056,4553,1845.722412109375
1492256767.70343,4566,1850.320556640625
1492256768.2989495,4568,1847.9263916015625
1492256768.6097174,4569,1831.6962890625
1492256771.3307667,4578,1843.4815673828125
1492256772.2578034,4581,1773.1474609375
1492256772.8778021,4583,1787.54345703125
1492256775.648631,4592,1776.482421875
1492256776.5738742,4595,1784.906005859375
1492256777.200493,4597,1751.39404296875
1492256777.8348327,4599,1752.6201171875
1492256781.5555527,4611,1758.0462646484375
1492256786.6988697,4628,1703.677001953125
1492256788.248887,4633,1641.84765625
1492256791.3075,4643,1672.5396728515625
1492256793.1026433,4649,1676.1259765625
1492256795.3239007,4656,1627.7745361328125
1492256797.1826968,4662,1661.4920654296875
1492256797.8028913,4664,1619.0369873046875
1492256799.005328,4668,1598.92138671875
1492256801.0971947,4675,1576.7674560546875
1492256801.409133,4676,1587.5927734375
1492256801.709955,4677,1596.13916015625
1492256804.7804277,4687,1577.6864013671875
1492256809.6793246,4703,1546.281005859375
1492256811.1884978,4708,1522.2108154296875
1492256812.7036161,4713,1459.335205078125
1492256814.2472918,4718,1498.23828125
1492256814.5409446,4719,1514.928466796875
1492256815.148566,4721,1439.7374267578125
1492256816.0632777,4724,1453.7896728515625
1492256819.0151222,4734,1505.473388671875
1492256820.2393203,4738,1451.41845703125
1492256820.5409312,4739,1492.31298828125
1492256822.3843813,4745,1419.8785400390625
1492256823.6204367,4749,1410.530517578125
1492256823.9270315,4750,1447.3695068359375
1492256826.3344033,4758,1384.4866943359375
1492256827.2342432,4761,1393.9635009765625
1492256827.5471838,4762,1420.4998779296875
1492256828.216251,4764,1397.0562744140625
1492256829.177135,4767,1410.7735595703125
1492256829.4890883,4768,1397.2403564453125
1492256829.780784,4769,1393.85888671875
1492256830.093812,4770,1399.8763427734375
1492256831.2947123,4774,1368.563720703125
1492256831.903921,4776,1371.697998046875
1492256832.8774872,4779,1374.41943359375
1492256833.1845644,4780,1362.326171875
1492256833.479755,4781,1368.6455078125
1492256833.7731097,4782,1384.44970703125
1492256834.398273,4784,1346.290283203125
1492256835.3250458,4787,1340.48193359375
1492256835.617864,4788,1359.6124267578125
1492256837.4097168,4794,1325.9395751953125
1492256839.242414,4800,1334.4228515625
1492256839.8744402,4802,1337.190185546875
1492256840.7965727,4805,1307.3428955078125
1492256844.4954853,4817,1327.4012451171875
1492256846.8505986,4825,1293.888427734375
1492256847.14756,4826,1262.1234130859375
1492256847.4453735,4827,1291.2703857421875
1492256849.2524781,4833,1263.7318115234375
1492256851.4271963,4840,1253.5830078125
1492256853.0761042,4845,1257.1800537109375
1492256855.495898,4852,1257.0240478515625
1492256857.0266526,4856,1220.574951171875
1492256860.0175629,4865,1239.44677734375
1492256862.0285063,4871,1217.966552734375
1492256862.6696258,4873,1193.468505859375
1492256863.7623227,4876,1192.708740234375
1492256866.0062628,4883,1189.652099609375
1492256868.1927521,4889,1210.0614013671875
1492256869.2301586,4892,1191.510498046875
1492256869.9166355,4894,1177.32177734375
1492256870.242579,4895,1175.2208251953125
1492256873.3458517,4904,1149.477783203125
1492256876.798412,4914,1135.8641357421875
1492256877.1751437,4915,1116.281494140625
1492256880.1037474,4923,1142.41845703125
1492256884.0945413,4935,1137.07470703125
1492256885.2804167,4938,1080.4979248046875
1492256886.4388568,4941,1115.0911865234375
1492256890.9103124,4954,1085.17236328125
1492256893.9584308,4962,1047.0582275390625
1492256896.860531,4970,1058.9556884765625
1492256897.1882381,4971,1069.7530517578125
1492256898.1775658,4974,1074.9971923828125
1492256898.88353,4976,1066.924072265625
1492256899.194911,4977,1025.3974609375
1492256904.0631995,4991,1028.23095703125
1492256906.2054706,4997,1022.4107055664062
1492256906.8660414,4999,999.720947265625


==> results/run_multi_copy-lstm-run_1,tag_loss.csv <==
Wall time,Step,Value
1492101277.3402135,5,165719.328125
1492101281.4881413,18,149888.734375
1492101283.3875415,24,122846.8359375
1492101288.2879567,40,105927.328125
1492101289.0270414,42,106012.0859375
1492101289.9186065,45,104814.8125
1492101290.5100074,47,104776.078125
1492101292.6488726,53,102417.9609375
1492101293.5227387,56,102103.84375
1492101298.38558,71,98928.8671875
1492101299.4293015,74,98161.5
1492101301.1670904,79,105378.125
1492101303.6858628,87,98952.515625
1492101306.0662735,94,98135.09375
1492101308.6457732,102,97630.609375
1492101309.5658882,105,96820.484375
1492101309.9865031,106,96437.1015625
1492101312.0805788,113,95778.71875
1492101316.3502707,126,94864.015625
1492101320.6760478,139,106809.3671875
1492101324.1659806,150,118989.7890625
1492101325.752534,155,122295.65625
1492101326.6403728,158,118474.96875
1492101329.8147385,167,109668.625
1492101330.0939445,168,109310.1328125
1492101333.323705,178,102823.921875
1492101335.0569193,183,100974.703125
1492101335.8038871,185,100376.8671875
1492101336.223802,186,100260.546875
1492101337.6155415,190,99755.234375
1492101340.3478963,198,98702.1171875
1492101342.8457077,206,98019.9375
1492101343.204286,207,97964.59375
1492101344.9577138,212,97622.25
1492101348.3754401,223,97027.8671875
1492101350.4351451,229,96730.0703125
1492101352.0696144,234,96511.3125
1492101353.0545173,237,96366.4609375
1492101357.118638,249,95867.375
1492101359.097105,255,95621.234375
1492101360.8479056,260,95434.171875
1492101363.1402225,267,95171.1015625
1492101364.3789032,271,95031.40625
1492101364.9705145,273,94952.5234375
1492101371.4717705,292,94307.3359375
1492101373.247259,297,94154.0859375
1492101373.6155303,298,94118.2578125
1492101375.4014676,303,93966.5078125
1492101376.9759827,308,93811.7890625
1492101377.7011302,310,93757.125
1492101380.4085283,318,93531.2109375
1492101380.7863111,319,93498.1640625
1492101383.0081697,326,93324.5703125
1492101384.384154,330,93233.53125
1492101387.1456146,339,93013.734375
1492101389.7290833,347,92862.1796875
1492101395.056382,363,92467.890625
1492101396.248629,367,92365.109375
1492101398.3993363,373,92193.1640625
1492101399.6060839,377,92043.453125
1492101400.3403738,379,91956.2578125
1492101414.2525277,421,89163.2734375
1492101414.5466044,422,89133.015625
1492101415.1559775,424,89291.421875
1492101417.1724536,430,88594.4296875
1492101420.2145057,439,87950.21875
1492101420.8042102,441,88515.0859375
1492101421.1341841,442,88742.5390625
1492101422.102004,445,87786.8125
1492101424.0516331,451,86676.2421875
1492101426.8843298,460,85659.640625
1492101427.9301748,463,85273.828125
1492101428.2568533,464,85216.96875
1492101431.7950869,474,94152.671875
1492101437.2458434,491,91849.6875
1492101437.9020827,493,91105.90625
1492101442.4504979,507,88730.6484375
1492101444.0912337,512,88172.5546875
1492101444.695301,514,87803.78125
1492101445.7109907,517,87413.265625
1492101448.238431,525,86622.9453125
1492101450.0706685,531,85925.4140625
1492101450.7221797,533,85619.4375
1492101451.720176,536,85127.1015625
1492101453.6033852,542,84493.25
1492101455.389772,547,83861.5234375
1492101458.6705637,557,82770.5078125
1492101460.640989,563,82280.5859375
1492101462.599606,569,81754.7265625
1492101464.1621737,573,81590.5859375
1492101466.0634353,579,81163.6484375
1492101466.6536646,581,81061.765625
1492101467.0211678,582,80875.421875
1492101467.6311002,584,80668.3828125
1492101468.2815168,586,80786.21875
1492101468.5707662,587,80650.375
1492101470.04995,592,80590.78125
1492101470.3780835,593,80380.1484375
1492101473.4389467,602,80144.1640625
1492101475.5377991,608,79968.7109375
1492101476.1257489,610,80005.1015625
1492101477.7299528,615,79666.34375
1492101479.2920728,620,79404.1484375
1492101479.8709643,622,79476.1796875
1492101483.8777134,634,79120.5390625
1492101486.181484,641,78633.90625
1492101486.4823954,642,78557.765625
1492101487.21359,644,78503.6953125
1492101487.8295434,646,78330.0859375
1492101488.1230896,647,78304.390625
1492101488.722793,649,78231.3359375
1492101492.7223556,661,77324.6171875
1492101493.627029,664,77154.1328125
1492101494.8929355,668,76877.90625
1492101495.8891673,671,76446.390625
1492101496.8986495,674,76148.328125
1492101498.143979,678,75760.8125
1492101498.4914,679,75646.359375
1492101499.7230997,683,75475.5234375
1492101501.4473054,688,75114.84375
1492101505.0010695,699,74286.296875
1492101506.4100013,703,73544.515625
1492101507.2639391,706,73440.5859375
1492101510.1679132,714,72792.3046875
1492101511.5566118,718,72639.8984375
1492101512.5029833,721,72642.8125
1492101512.818136,722,72586.65625
1492101513.1453774,723,72278.671875
1492101515.310371,730,71871.9375
1492101517.119786,736,71711.0859375
1492101517.7722757,738,71669.40625
1492101518.1039588,739,71627.296875
1492101519.48499,743,71764.9296875
1492101520.7356,747,71236.9921875
1492101521.947564,751,71029.1796875
1492101522.3034773,752,70972.3359375
1492101523.6919794,756,70832.6875
1492101526.7439003,765,70189.953125
1492101528.018035,769,72803.984375
1492101528.420594,770,76719.5546875
1492101528.7660782,771,412774.25
1492101529.4171383,773,432082.84375
1492101529.7197943,774,193672.90625
1492101531.6231837,780,133193.6875
1492101532.8196619,784,130742.28125
1492101533.1113567,785,130679.78125
1492101533.7287273,787,130294.9921875
1492101534.3796377,789,129110.4921875
1492101535.3918746,792,126729.96875
1492101535.8157716,793,125808.1015625
1492101536.1469817,794,124624.7265625
1492101536.447545,795,123484.28125
1492101537.5171533,798,119928.203125
1492101538.8085973,802,114914.03125
1492101540.5279777,807,108818.390625
1492101540.8099496,808,107728.1484375
1492101541.205957,809,106525.0859375
1492101543.114554,815,99692.5546875
1492101548.5277388,832,90619.625
1492101549.8242311,836,89395.359375
1492101550.533693,838,88835.5
1492101552.237145,843,87046.203125
1492101559.9321644,867,80506.1171875
1492101560.6807013,869,80098.59375
1492101562.279613,874,79007.1640625
1492101562.9431024,876,78793.8203125
1492101564.2440445,880,77711.2109375
1492101564.815029,882,77655.96875
1492101567.5072396,890,76448.0625
1492101569.4660654,896,75893.8125
1492101570.716977,900,75387.484375
1492101573.2056272,907,75011.046875
1492101573.80793,909,74797.0
1492101575.6706834,915,74302.9765625
1492101576.3355153,917,74096.234375
1492101577.3123863,920,73614.984375
1492101578.4532115,923,73815.296875
1492101581.2466567,931,73192.0546875
1492101581.5667992,932,73219.9140625
1492101582.5588303,935,72843.328125
1492101584.7846618,942,72208.0703125
1492101585.8209615,945,72052.8046875
1492101588.9026637,954,71599.375
1492101590.1219852,958,71226.8671875
1492101591.123172,961,70901.90625
1492101591.4209614,962,70895.921875
1492101594.1845145,971,70391.625
1492101594.5151284,972,70518.59375
1492101595.803806,976,70101.5078125
1492101596.5753162,978,69705.8671875
1492101596.8838832,979,69826.8125
1492101598.114183,983,69771.5703125
1492101598.4899979,984,69431.8125
1492101599.4562922,987,69503.4140625
1492101599.738228,988,69342.0
1492101602.2361867,996,68650.3125
1492101603.5794952,1000,68420.921875
1492101604.3476706,1002,68197.609375
1492101604.978791,1004,68032.8125
1492101605.344004,1005,67840.7421875
1492101608.1915984,1014,67369.5390625
1492101609.1120949,1017,67320.8203125
1492101611.9897509,1025,134921.078125
1492101612.5534346,1027,121626.203125
1492101614.2724643,1032,104744.1328125
1492101615.958521,1037,99718.234375
1492101618.1770637,1044,94163.4921875
1492101622.296467,1057,86701.0703125
1492101624.4177883,1063,84108.8203125
1492101625.4105346,1066,82723.703125
1492101625.9903095,1068,82108.4921875
1492101627.3057332,1072,80696.7734375
1492101628.6296604,1076,79451.4765625
1492101629.2195911,1078,78826.3515625
1492101630.7448416,1083,77669.8515625
1492101631.095319,1084,77330.8984375
1492101631.418602,1085,77108.203125
1492101633.948464,1093,75701.7578125
1492101635.9310615,1099,74596.0859375
1492101637.2379284,1103,74166.5546875
1492101637.5272663,1104,74022.5390625
1492101637.8177354,1105,73964.6953125
1492101640.5381298,1114,72671.9140625
1492101642.189846,1119,72376.1015625
1492101646.469023,1133,71092.1015625
1492101647.1647608,1135,70850.34375
1492101653.599524,1155,69325.0234375
1492101653.9432,1156,69180.21875
1492101655.3587708,1160,68700.4921875
1492101655.659927,1161,68631.671875
1492101655.9594703,1162,68843.578125
1492101662.2632425,1180,67438.25
1492101663.926917,1185,67110.078125
1492101666.3083694,1192,66467.6875
1492101666.6134443,1193,66690.0859375
1492101668.6666625,1199,66192.28125
1492101669.3711426,1201,66171.3828125
1492101671.0537403,1206,65766.421875
1492101671.673536,1208,65501.65625
1492101679.7913482,1232,64287.33203125
1492101680.475566,1234,64293.7421875
1492101681.1851819,1236,63934.29296875
1492101683.7783906,1244,63639.56640625
1492101684.688335,1247,63522.78515625
1492101687.2179031,1255,63200.66015625
1492101688.200919,1258,63008.84375
1492101689.1840003,1261,62771.4453125
1492101693.3771124,1274,62083.8203125
1492101695.7873933,1281,61845.203125
1492101697.5703046,1287,61463.953125
1492101699.576674,1293,61380.19140625
1492101699.8663917,1294,61101.30078125
1492101701.9791737,1300,60932.2421875
1492101705.300756,1310,60386.859375
1492101706.9516232,1315,60296.875
1492101707.3924623,1316,60104.10546875
1492101708.3189619,1319,60142.45703125
1492101710.4435577,1325,59826.54296875
1492101711.0918527,1327,59749.79296875
1492101712.141562,1330,59670.2109375
1492101713.1395185,1333,59556.05078125
1492101714.0887642,1336,59448.05859375
1492101714.4044976,1337,59178.296875
1492101720.4895875,1355,58669.45703125
1492101725.3754737,1370,57965.1171875
1492101730.1563232,1385,57363.47265625
1492101731.2380967,1388,57127.87890625
1492101731.529436,1389,57078.0625
1492101732.0958211,1391,56806.7265625
1492101732.4014382,1392,56942.0078125
1492101739.259036,1413,56166.1171875
1492101739.5467937,1414,55979.98828125
1492101741.1110365,1419,55359.41015625
1492101742.0325434,1422,55557.7265625
1492101743.3547003,1426,55512.6015625
1492101743.9588752,1428,55156.8359375
1492101745.1120708,1432,55023.6015625
1492101746.5323846,1436,54709.703125
1492101747.7648406,1440,54729.796875
1492101756.1130936,1465,53195.71484375
1492101756.4112325,1466,53153.09375
1492101759.8370173,1477,53332.3671875
1492101762.5778918,1485,52691.41015625
1492101762.9118016,1486,52251.015625
1492101763.8086824,1489,52107.42578125
1492101764.5501754,1491,52207.8984375
1492101764.9235146,1492,51873.0859375
1492101767.7475684,1501,51540.15234375
1492101770.0867307,1508,51016.37109375
1492101775.3888922,1523,50428.3203125
1492101775.7104926,1524,50449.26171875
1492101776.6664355,1527,50297.91015625
1492101782.551274,1546,49240.32421875
1492101784.3111627,1551,49019.28125
1492101784.6195812,1552,48916.48046875
1492101785.311045,1554,48798.6796875
1492101787.4856591,1561,49422.15234375
1492101789.8251548,1568,93904.796875
1492101790.1515684,1569,93704.046875
1492101792.992766,1578,89141.4609375
1492101794.3156755,1582,86004.8828125
1492101794.9647198,1584,84753.3203125
1492101796.276501,1588,82326.6953125
1492101799.300811,1597,76695.8125
1492101801.6837792,1604,72982.5
1492101802.038268,1605,72846.8359375
1492101803.6942205,1610,70595.65625
1492101806.6340628,1618,67818.203125
1492101809.5300045,1627,64872.02734375
1492101809.8471909,1628,64652.46484375
1492101811.146607,1632,63358.47265625
1492101812.6446855,1637,61968.82421875
1492101813.5217018,1640,61242.765625
1492101814.26328,1642,60843.875
1492101815.2914248,1645,60057.26953125
1492101816.3560948,1648,59444.234375
1492101817.5873947,1652,58863.1953125
1492101820.130852,1660,57345.9921875
1492101822.6511824,1668,56323.57421875
1492101823.87121,1672,56025.6640625
1492101824.7868612,1675,55425.71875
1492101825.0730474,1676,55280.82421875
1492101826.855585,1682,54699.01953125
1492101827.143108,1683,54528.296875
1492101829.772549,1691,53672.92578125
1492101831.3554256,1695,53354.6328125
1492101831.655225,1696,53515.65234375
1492101831.9690886,1697,53384.8515625
1492101832.6459997,1699,53287.1953125
1492101833.7565193,1702,52866.53125
1492101836.152313,1709,52448.921875
1492101836.5845022,1710,52405.08984375
1492101839.1795554,1718,51816.25390625
1492101839.5583355,1719,51669.32421875
1492101842.9040608,1728,51130.5703125
1492101844.1172884,1732,50907.625
1492101844.8224576,1734,50601.9140625
1492101845.7659335,1737,50746.78125
1492101847.363294,1742,50260.29296875
1492101847.666463,1743,50266.54296875
1492101848.33446,1745,50157.13671875
1492101848.6199563,1746,49991.05078125
1492101848.9611604,1747,49871.30078125
1492101850.525224,1752,49767.328125
1492101855.0699394,1766,48879.33203125
1492101857.9177856,1775,48521.15234375
1492101859.852959,1781,48141.890625
1492101862.2461183,1788,47996.69921875
1492101862.5483043,1789,47722.63671875
1492101865.3476171,1798,47469.6953125
1492101867.6666389,1805,47100.39453125
1492101870.7055807,1814,46776.37109375
1492101871.6729107,1817,46784.484375
1492101873.8961754,1824,46360.3203125
1492101874.5757751,1826,46298.9609375
1492101875.80635,1830,46041.6171875
1492101879.2090778,1840,45662.69921875
1492101879.5927887,1841,45482.23828125
1492101880.5494215,1844,45516.37890625
1492101882.147167,1849,45150.58984375
1492101883.5292056,1853,45104.36328125
1492101887.6957467,1866,44722.00390625
1492101888.4292243,1868,44547.83984375
1492101888.7117634,1869,44625.39453125
1492101890.6721237,1875,44332.82421875
1492101890.95375,1876,44177.3359375
1492101891.2466063,1877,44382.09765625
1492101891.8256052,1879,44120.8515625
1492101896.2983358,1893,43741.76953125
1492101901.9925148,1911,42642.78125
1492101903.8636453,1917,42784.94140625
1492101905.9758165,1924,42285.3203125
1492101907.8286114,1930,42149.65234375
1492101909.1508448,1934,42176.69140625
1492101909.7463827,1936,41967.9765625
1492101910.379629,1938,41957.38671875
1492101912.2962303,1944,41811.765625
1492101913.4105535,1947,41802.50390625
1492101914.0596757,1949,41471.28125
1492101914.975218,1952,41539.703125
1492101915.999522,1955,41386.8046875
1492101916.9271405,1958,41302.42578125
1492101919.9326222,1967,40917.3359375
1492101920.6613073,1969,41068.91015625
1492101924.68417,1981,40496.91015625
1492101925.0688107,1982,40720.09375
1492101925.3632505,1983,40589.7421875
1492101930.054631,1997,39981.01953125
1492101931.5672417,2001,39899.7890625
1492101933.0643795,2005,39822.76953125
1492101934.4106212,2009,39794.76953125
1492101934.7465432,2010,39488.33203125
1492101935.659568,2013,39488.5546875
1492101936.3587608,2015,39216.515625
1492101937.0542,2017,39117.25390625
1492101939.6948123,2025,39153.48046875
1492101940.3333,2027,38970.10546875
1492101941.308694,2030,38796.5703125
1492101942.207605,2033,38954.60546875
1492101943.1220236,2036,38714.58203125
1492101943.7705464,2038,38767.4765625
1492101944.7846565,2041,38843.6015625
1492101945.85929,2044,38347.19140625
1492101950.8626018,2060,38414.71875
1492101953.091481,2067,37915.0
1492101954.6640327,2072,37644.06640625
1492101954.9577236,2073,37390.03125
1492101955.2651246,2074,37308.21484375
1492101955.8706758,2076,37240.96484375
1492101956.1684542,2077,37267.01171875
1492101956.7695098,2079,37160.88671875
1492101957.4488115,2081,37069.1328125
1492101958.753907,2085,37053.13671875
1492101959.988792,2089,37006.25390625
1492101961.634888,2094,36894.8203125
1492101962.3155808,2096,37065.47265625
1492101964.7457623,2103,36516.71484375
1492101965.3673038,2105,36580.2265625
1492101965.7203407,2106,36551.859375
1492101967.3016102,2111,36427.37890625
1492101968.6365652,2115,36233.78515625
1492101970.244204,2120,35730.09765625
1492101970.9420426,2122,35822.80078125
1492101971.2328134,2123,35983.65625
1492101974.8226159,2133,35805.73046875
1492101975.1651537,2134,35685.8984375
1492101976.634465,2138,35276.3515625
1492101977.7251933,2141,35113.9921875
1492101978.6826646,2144,35154.7890625
1492101978.9832869,2145,34910.0234375
1492101979.8982964,2148,34783.09375
1492101980.1767044,2149,34999.73828125
1492101980.7848637,2151,34762.95703125
1492101982.4088988,2156,35551.65625
1492101982.6993828,2157,34882.859375
1492101985.056573,2164,34822.57421875
1492101985.3467438,2165,34687.796875
1492101986.5538158,2169,34482.9609375
1492101987.1820052,2171,34484.171875
1492101987.7874784,2173,34164.66796875
1492101989.0681512,2177,34104.64453125
1492101992.079459,2187,33880.93359375
1492101992.7106593,2189,34031.7734375
1492101993.3087137,2191,33423.9375
1492101993.6416242,2192,33536.98828125
1492101994.9089985,2196,33403.90234375
1492101995.8841345,2199,33678.2890625
1492101998.4224164,2207,33457.3828125
1492101999.7634046,2211,33118.62890625
1492102004.284606,2225,32731.712890625
1492102005.5988321,2229,32714.77734375
1492102006.2199671,2231,32346.73046875
1492102007.7702367,2236,32377.51171875
1492102008.054763,2237,32205.884765625
1492102008.6536915,2239,32373.595703125
1492102009.2554493,2241,32085.4296875
1492102009.615476,2242,32128.96484375
1492102010.1943927,2244,32044.408203125
1492102010.8092177,2246,32111.064453125
1492102011.08847,2247,32462.681640625
1492102013.3236976,2254,32068.380859375
1492102014.3587828,2257,32195.9609375
1492102016.1129444,2262,31420.583984375
1492102020.133239,2274,31342.958984375
1492102021.326203,2278,31347.86328125
1492102022.2673142,2281,31435.396484375
1492102025.6898067,2291,30840.962890625
1492102027.521621,2297,30437.005859375
1492102027.8173933,2298,30559.0078125
1492102028.4949257,2300,30374.775390625
1492102029.511207,2303,30766.783203125
1492102030.627301,2306,30923.40234375
1492102030.9524949,2307,30850.49609375
1492102031.2880874,2308,30392.009765625
1492102034.5185783,2318,29940.67578125
1492102034.8100498,2319,29748.0078125
1492102035.1310585,2320,29969.076171875
1492102035.762053,2322,29872.927734375
1492102039.6819925,2334,29624.38671875
1492102040.0201702,2335,29740.841796875
1492102040.3250246,2336,29779.607421875
1492102040.6190069,2337,29737.78125
1492102043.25319,2345,28878.1953125
1492102046.1438756,2354,28834.474609375
1492102051.988442,2371,28618.76171875
1492102056.6831558,2385,28305.337890625
1492102058.1516097,2389,28004.11328125
1492102058.4970434,2390,27829.75
1492102059.169374,2392,27916.794921875
1492102061.8785856,2400,27462.771484375
1492102062.5584588,2402,27586.142578125
1492102063.8291388,2406,26949.21484375
1492102067.0915568,2416,26992.201171875
1492102069.6172667,2424,26702.80078125
1492102069.9224045,2425,26836.96484375
1492102073.5621135,2436,26584.234375
1492102076.27229,2444,27514.375
1492102078.2989833,2450,26104.052734375
1492102078.6383996,2451,26360.984375
1492102079.3942986,2453,26401.62890625
1492102080.0230162,2455,26365.6015625
1492102081.6878254,2460,26030.177734375
1492102088.1499298,2479,25119.810546875
1492102089.9490533,2485,24961.267578125
1492102090.3087718,2486,24985.25390625
1492102093.5225396,2496,216707.453125
1492102094.1787858,2498,118565.6171875
1492102095.2629092,2501,91347.7578125
1492102095.54364,2502,89571.5703125
1492102095.8518162,2503,87888.0625
1492102099.3627145,2514,79869.453125
1492102100.2791185,2517,77115.53125
1492102102.1453407,2523,71739.59375
1492102103.639595,2528,67866.546875
1492102104.3678856,2530,66893.3515625
1492102105.098781,2532,65512.05859375
1492102105.7660973,2534,64299.75390625
1492102108.8646936,2543,58918.0234375
1492102110.2042062,2547,56682.26953125
1492102111.4565995,2551,54435.125
1492102112.0662136,2553,53771.49609375
1492102113.1254685,2556,52471.27734375
1492102115.8893695,2565,48982.5703125
1492102116.2644422,2566,48574.75
1492102117.6601794,2570,47106.21484375
1492102119.7488694,2576,45130.8984375
1492102120.429173,2578,44561.53125
1492102123.999778,2590,41330.3125
1492102124.3087468,2591,41170.4140625
1492102124.586505,2592,40764.2265625
1492102124.8811433,2593,40538.39453125
1492102125.767079,2596,39976.8359375
1492102127.1190097,2600,39176.015625
1492102129.0663402,2606,37802.296875
1492102129.3581893,2607,37709.62109375
1492102130.3750205,2610,37316.1484375
1492102132.9589295,2618,36060.75390625
1492102134.635856,2623,35268.84375
1492102135.5837004,2626,34813.94140625
1492102136.7275674,2629,34636.84765625
1492102137.0273983,2630,34335.2578125
1492102139.0301201,2636,33518.984375
1492102139.6702664,2638,33329.1640625
1492102141.7099154,2644,32665.412109375
1492102142.7280214,2647,32314.814453125
1492102143.6774027,2650,32038.220703125
1492102145.14593,2655,31572.283203125
1492102151.5532115,2674,30135.67578125
1492102152.9258268,2678,29859.85546875
1492102153.554441,2680,29367.80859375
1492102155.048417,2685,29254.3515625
1492102156.7345839,2690,28897.701171875
1492102161.1809092,2703,28236.87890625
1492102162.6357262,2707,27926.3984375
1492102163.5896256,2710,27718.9375
1492102168.470993,2725,27091.189453125
1492102171.9926546,2736,26414.654296875
1492102172.340738,2737,26520.26953125
1492102173.3162472,2740,26340.474609375
1492102175.144968,2746,25969.85546875
1492102177.5317144,2753,25771.98046875
1492102177.827823,2754,25645.966796875
1492102178.1582446,2755,25627.994140625
1492102178.488318,2756,25710.35546875
1492102178.8292286,2757,25303.263671875
1492102179.1882555,2758,25434.080078125
1492102182.0199075,2766,25426.20703125
1492102189.5858479,2789,24275.158203125
1492102189.8832252,2790,24290.9140625
1492102190.2021532,2791,24127.052734375
1492102192.3677344,2798,23865.625
1492102195.9603689,2809,23468.0625
1492102196.5955403,2811,23449.5859375
1492102200.5659335,2823,23194.30078125
1492102200.8997176,2824,23022.962890625
1492102201.8311398,2827,22947.658203125
1492102202.5260513,2829,22650.79296875
1492102202.8537526,2830,22813.07421875
1492102203.4654253,2832,22823.888671875
1492102209.8713217,2851,22536.3671875
1492102211.4115746,2856,21932.173828125
1492102212.4836886,2859,21852.43359375
1492102213.3652744,2862,21864.91796875
1492102216.4940217,2871,21557.94140625
1492102216.8271065,2872,21455.5546875
1492102218.9401975,2878,21105.888671875
1492102219.6434634,2880,21312.126953125
1492102219.9869156,2881,21536.6953125
1492102221.8331375,2887,21219.302734375
1492102222.9655313,2890,20955.90625
1492102224.8722694,2896,20822.35546875
1492102225.4708128,2898,20729.87890625
1492102226.0280986,2900,20676.958984375
1492102226.9447143,2903,20538.4296875
1492102229.8631482,2912,20176.322265625
1492102231.4426982,2917,20072.158203125
1492102232.1212485,2919,20099.533203125
1492102232.4167001,2920,20038.162109375
1492102232.715256,2921,20100.837890625
1492102236.1859148,2932,19956.533203125
1492102239.3988566,2942,19473.998046875
1492102242.1015615,2950,19629.87109375
1492102247.8769567,2967,18867.904296875
1492102250.1389787,2974,18742.716796875
1492102250.4460917,2975,18692.103515625
1492102251.3961837,2978,18709.984375
1492102254.802628,2988,18522.92578125
1492102256.6916842,2994,18284.2734375
1492102258.0980687,2998,18119.484375
1492102259.799064,3003,18321.857421875
1492102260.5072987,3005,18230.57421875
1492102261.156394,3007,17704.91796875
1492102261.793999,3009,18048.9765625
1492102262.4343967,3011,17999.103515625
1492102263.648178,3015,17799.3828125
1492102263.9818738,3016,17867.41015625
1492102265.0002623,3019,17880.19921875
1492102266.9772985,3025,17547.17578125
1492102267.569763,3027,17525.58203125
1492102268.6693153,3030,17518.79296875
1492102271.4866884,3038,17259.931640625
1492102272.1476924,3040,17302.646484375
1492102272.524109,3041,17331.34375
1492102272.8566084,3042,17146.75
1492102275.5033488,3050,16963.322265625
1492102280.4865122,3065,16679.884765625
1492102281.1894443,3067,16545.693359375
1492102281.819081,3069,16656.94921875
1492102282.4090316,3071,16448.376953125
1492102283.0601604,3073,16326.30078125
1492102286.0392842,3082,16159.6982421875
1492102287.3698244,3086,16166.0771484375
1492102291.3426483,3099,15814.93359375
1492102292.8911798,3103,16234.6962890625
1492102299.1483889,3122,15805.6484375
1492102304.0971904,3137,15127.9638671875
1492102304.3896763,3138,14957.9658203125
1492102306.3205538,3144,14842.123046875
1492102306.6255105,3145,14890.634765625
1492102307.2682657,3147,14657.296875
1492102308.2472034,3150,14809.0302734375
1492102309.9290264,3155,14676.0791015625
1492102310.8863118,3158,14822.1796875
1492102311.1789172,3159,14520.1171875
1492102311.9767268,3161,14549.462890625
1492102317.2388148,3177,14635.2138671875
1492102319.4396837,3184,14279.41015625
1492102320.8003173,3188,14203.32421875
1492102323.1726148,3195,14053.865234375
1492102323.4820266,3196,14014.8642578125
1492102325.7698932,3203,13936.888671875
1492102326.6141996,3206,14084.310546875
1492102334.3276813,3230,13116.9140625
1492102335.2255924,3233,13261.634765625
1492102337.5103562,3240,13086.744140625
1492102338.503793,3243,13171.546875
1492102338.7922492,3244,13059.4423828125
1492102339.381417,3246,13009.6552734375
1492102339.6898036,3247,13033.0029296875
1492102342.1980073,3254,12786.8173828125
1492102342.9223294,3256,12846.962890625
1492102346.391483,3267,12642.4990234375
1492102347.932012,3272,12372.7705078125
1492102350.9827373,3281,12741.60546875
1492102351.6210904,3283,12797.80078125
1492102352.2203667,3285,13137.2880859375
1492102353.662524,3289,13333.6533203125
1492102354.6394243,3292,13649.77734375
1492102358.7336164,3305,14681.0107421875
1492102359.0945206,3306,13505.001953125
1492102359.394161,3307,14177.6455078125
1492102361.4536264,3313,13312.4990234375
1492102363.954687,3321,12082.505859375
1492102366.1287756,3327,11838.7216796875
1492102366.421732,3328,11808.3369140625
1492102366.715582,3329,11789.2158203125
1492102367.991166,3333,11597.939453125
1492102369.6096902,3338,11667.0556640625
1492102371.749088,3345,11416.04296875
1492102374.3417206,3353,11159.205078125
1492102375.7312667,3357,11175.1181640625
1492102377.1690907,3361,11026.4052734375
1492102377.792189,3363,11034.373046875
1492102379.825601,3369,10952.5595703125
1492102380.7241929,3372,10923.326171875
1492102381.4084845,3374,10968.630859375
1492102382.028426,3376,10841.69140625
1492102382.5929856,3378,10845.6669921875
1492102383.502615,3381,10694.4013671875
1492102385.1713006,3386,10784.3671875
1492102389.1896646,3398,10553.4296875
1492102390.8918214,3403,10458.2880859375
1492102392.4965925,3408,10232.95703125
1492102398.356059,3426,10055.0263671875
1492102399.5803246,3430,10225.853515625
1492102400.5170798,3433,9949.814453125
1492102402.0893142,3438,9932.05859375
1492102404.2446897,3445,9851.7275390625
1492102405.5567198,3449,9881.9765625
1492102406.1890953,3451,9824.115234375
1492102408.289413,3457,9621.419921875
1492102408.6533246,3458,9737.5546875
1492102410.7008936,3464,9624.6689453125
1492102412.9320126,3471,9456.81640625
1492102414.8893704,3477,9434.017578125
1492102415.820011,3480,9401.47265625
1492102417.6484878,3486,9301.53515625
1492102421.1868477,3497,9172.205078125
1492102421.8036163,3499,9290.0380859375
1492102424.0959663,3506,9294.8671875
1492102424.964348,3509,9085.5986328125
1492102425.9840693,3512,8872.7158203125
1492102426.5838585,3514,8988.8701171875
1492102428.2372613,3519,8791.44921875
1492102433.3016458,3535,8650.8359375
1492102433.9581513,3537,8582.09765625
1492102434.3123808,3538,8629.79296875
1492102435.6142957,3542,8715.1318359375
1492102435.9191737,3543,8745.783203125
1492102437.1739297,3547,8532.552734375
1492102437.7772305,3549,8468.931640625
1492102439.6574676,3555,8414.716796875
1492102439.9519985,3556,8496.23046875
1492102442.241795,3563,8436.3134765625
1492102446.4810095,3575,8369.5537109375
1492102448.164273,3580,8177.4765625
1492102449.1893077,3583,7983.521484375
1492102452.0491238,3592,8048.57080078125
1492102452.33691,3593,8053.45751953125
1492102454.3005455,3599,8041.904296875
1492102454.5944817,3600,7891.07470703125
1492102459.272442,3614,7729.3291015625
1492102460.644238,3618,7786.14599609375
1492102461.2294073,3620,7775.30029296875
1492102461.8450117,3622,7653.5703125
1492102462.7225444,3625,7664.9560546875
1492102463.6584232,3628,7490.912109375
1492102466.8037276,3637,7481.1240234375
1492102468.919674,3643,7569.90283203125
1492102469.5448577,3645,7477.34033203125
1492102473.3197787,3656,7443.56005859375
1492102473.602553,3657,7364.263671875
1492102475.6489837,3663,7245.39697265625
1492102477.8339248,3670,7321.39501953125
1492102485.7704108,3694,6835.27685546875
1492102486.7181416,3697,6870.361328125
1492102487.7189262,3700,6889.6142578125
1492102488.4448109,3702,6842.88525390625
1492102495.342002,3723,6647.29248046875
1492102496.287468,3726,6701.13037109375
1492102497.6615803,3730,6669.97412109375
1492102497.942481,3731,6535.3251953125
1492102498.3122816,3732,6510.42236328125
1492102500.2038462,3738,6561.65966796875
1492102501.24529,3741,6720.3076171875
1492102501.9167113,3743,6504.8359375
1492102504.9548976,3752,6397.2919921875
1492102506.332757,3756,6481.5673828125
1492102507.3360598,3759,6348.68212890625
1492102508.8616467,3764,6441.611328125
1492102511.3833783,3772,6776.7998046875
1492102512.7426257,3776,6803.892578125
1492102513.3990037,3778,6146.29150390625
1492102514.0940692,3780,6711.78125
1492102518.438055,3793,6022.17138671875
1492102519.0435688,3795,6028.8701171875
1492102520.0389278,3798,6067.466796875
1492102524.2047448,3810,5803.53173828125
1492102525.5231476,3814,6000.8017578125
1492102527.0220532,3819,5739.7177734375
1492102527.6930919,3821,5901.1435546875
1492102531.0785642,3831,5728.0068359375
1492102531.8317251,3833,5719.11474609375
1492102532.4358811,3835,5654.224609375
1492102536.497836,3848,5551.95166015625
1492102538.4439476,3854,5578.06982421875
1492102541.58405,3864,5432.72509765625
1492102543.314593,3869,5490.09326171875
1492102545.5996861,3876,5236.26025390625
1492102546.6723156,3879,5346.03271484375
1492102547.2866058,3881,5368.02734375
1492102553.9033031,3901,5047.52001953125
1492102554.2085793,3902,5205.91796875
1492102554.5562198,3903,5127.099609375
1492102556.2601566,3908,5116.009765625
1492102556.9885514,3910,5103.36083984375
1492102558.9906642,3916,5033.74951171875
1492102560.2893085,3920,4977.47021484375
1492102562.8892477,3928,4925.3935546875
1492102563.259262,3929,4983.984375
1492102564.8979359,3934,4868.63818359375
1492102565.2342744,3935,4926.06298828125
1492102566.6483016,3939,4930.2626953125
1492102570.0631902,3950,4776.2529296875
1492102572.0689857,3956,4773.8056640625
1492102574.1820087,3962,4736.8408203125
1492102575.1276002,3965,4721.50732421875
1492102578.9450965,3976,4892.3876953125
1492102580.1028078,3980,4664.1142578125
1492102581.4799366,3984,4661.638671875
1492102583.70036,3991,4523.38525390625
1492102585.0348659,3995,4599.5595703125
1492102586.6193247,4000,4458.93896484375
1492102588.3482523,4005,4398.65087890625
1492102589.739281,4009,4413.9697265625
1492102590.181455,4010,4526.76318359375
1492102590.842359,4012,4434.25146484375
1492102593.6854162,4021,4500.072265625
1492102593.9687948,4022,4314.349609375
1492102597.4405038,4033,4346.5703125
1492102598.1277454,4035,4352.02587890625
1492102598.4612172,4036,4279.150390625
1492102600.5820568,4043,4346.111328125
1492102601.1930287,4045,4360.54052734375
1492102601.4912446,4046,4196.57421875
1492102601.8060665,4047,4303.859375
1492102602.1467571,4048,4160.11279296875
1492102603.5657673,4052,4198.83837890625
1492102604.2299345,4054,4225.61767578125
1492102611.6326346,4076,4044.1611328125
1492102612.7802286,4079,4011.916748046875
1492102617.1098824,4093,3963.141357421875
1492102618.7561774,4098,3935.212158203125
1492102619.0804768,4099,3868.698974609375
1492102619.7744844,4101,3809.72509765625
1492102622.4315028,4109,3912.984375
1492102624.0222425,4114,3961.93994140625
1492102626.3141894,4121,3800.5478515625
1492102635.5797815,4149,3698.1533203125
1492102637.937977,4156,3651.405029296875
1492102641.5543592,4167,3452.923583984375
1492102643.1503437,4172,3478.80419921875
1492102646.2049298,4181,3522.985107421875
1492102646.502037,4182,3626.397705078125
1492102649.5596025,4192,3489.269775390625
1492102649.8910084,4193,3525.13623046875
1492102650.2735016,4194,3536.47265625
1492102650.8537548,4196,3599.954833984375
1492102651.4387612,4198,3482.074462890625
1492102652.115454,4200,3497.515869140625
1492102652.4311962,4201,3455.208251953125
1492102652.7536595,4202,3468.293701171875
1492102653.5766869,4204,3467.67431640625
1492102659.2886274,4222,3390.909912109375
1492102660.9038572,4227,3364.237060546875
1492102662.5476527,4232,3364.8818359375
1492102663.4845238,4235,3409.83251953125
1492102664.4339914,4238,3308.052734375
1492102666.1099818,4243,3322.525634765625
1492102669.8057196,4254,3233.97265625
1492102672.688171,4263,3182.94580078125
1492102673.7151062,4266,3217.91015625
1492102674.0803819,4267,3238.337890625
1492102677.0093272,4276,3199.191162109375
1492102678.938663,4282,3083.1630859375
1492102683.883366,4297,3084.953369140625
1492102684.1719794,4298,2943.6787109375
1492102686.1548023,4304,2921.751708984375
1492102687.4741983,4308,2930.647705078125
1492102688.4649563,4311,2929.54345703125
1492102690.5033045,4317,2925.01025390625
1492102691.1064105,4319,2924.203125
1492102694.182931,4328,2819.41015625
1492102695.5771432,4332,2847.45703125
1492102697.3680558,4338,2754.388916015625
1492102698.9651105,4343,2786.94677734375
1492102700.919803,4349,2840.0107421875
1492102702.173691,4353,2749.879150390625
1492102703.9419575,4358,2747.34912109375
1492102706.1479785,4365,2762.49072265625
1492102707.5088077,4369,2883.569580078125
1492102710.3779156,4378,2747.864501953125
1492102711.3108592,4381,2683.2666015625
1492102715.2268314,4393,2594.0126953125
1492102717.4389706,4400,2654.98388671875
1492102718.3647308,4403,2691.615234375
1492102718.9756513,4405,2587.4091796875
1492102719.2553859,4406,2623.028564453125
1492102720.6469588,4410,2658.43505859375
1492102721.0205815,4411,2606.68603515625
1492102721.308025,4412,2643.185791015625
1492102725.1112454,4424,2579.521728515625
1492102727.1436627,4430,2481.126708984375
1492102727.5038233,4431,2493.982421875
1492102728.1150646,4433,2485.70556640625
1492102729.811272,4438,2419.33642578125
1492102730.1623702,4439,2454.3369140625
1492102731.1492214,4442,2410.568115234375
1492102733.0087829,4448,2471.197265625
1492102734.46926,4452,2551.59375
1492102736.8383322,4459,2489.37890625
1492102739.9143214,4469,2349.43115234375
1492102741.8062446,4475,2361.659912109375
1492102742.981863,4479,2386.5263671875
1492102743.9433088,4482,2358.948974609375
1492102746.414204,4490,2401.356201171875
1492102747.0251462,4492,2322.70751953125
1492102751.3566597,4505,2290.9306640625
1492102752.7452853,4509,2309.5322265625
1492102753.0259373,4510,2310.58349609375
1492102759.2368295,4529,2234.50048828125
1492102759.581924,4530,2254.5458984375
1492102760.5703857,4533,2191.16748046875
1492102762.7482839,4540,2242.575927734375
1492102763.3170004,4542,2238.152099609375
1492102766.0334032,4550,2149.767333984375
1492102766.7449427,4552,2178.783935546875
1492102767.1357992,4553,2119.386474609375
1492102771.3981411,4566,2054.02001953125
1492102771.9889407,4568,2045.499267578125
1492102772.2760296,4569,2073.72998046875
1492102775.4259105,4578,2063.266845703125
1492102776.419928,4581,2073.245361328125
1492102777.0774994,4583,2065.230712890625
1492102780.117957,4592,2070.56787109375
1492102781.075356,4595,2045.1571044921875
1492102781.6980937,4597,2089.0322265625
1492102782.2807949,4599,2050.859130859375
1492102786.1211524,4611,2064.082763671875
1492102791.7134085,4628,1941.68896484375
1492102793.3026004,4633,1874.32080078125
1492102796.4662416,4643,1890.2791748046875
1492102798.472356,4649,1863.064453125
1492102800.7704515,4656,1880.83837890625
1492102802.639669,4662,1835.37451171875
1492102803.305431,4664,1888.035888671875
1492102804.4961512,4668,1862.728759765625
1492102806.7987764,4675,1810.10302734375
1492102807.0960994,4676,1873.9835205078125
1492102807.5240645,4677,1790.8082275390625
1492102810.8092773,4687,1827.2005615234375
1492102816.1668003,4703,1759.58447265625
1492102817.724556,4708,1731.1103515625
1492102819.4585204,4713,1811.0906982421875
1492102821.2958474,4718,1857.208984375
1492102821.6556432,4719,1860.5992431640625
1492102822.3926876,4721,1797.9268798828125
1492102823.4982264,4724,1792.1942138671875
1492102826.8150172,4734,1735.7532958984375
1492102828.11517,4738,1684.428466796875
1492102828.473164,4739,1717.016357421875
1492102830.2485378,4745,1721.424560546875
1492102831.501289,4749,1678.2393798828125
1492102831.805427,4750,1742.9466552734375
1492102834.36978,4758,1636.291015625
1492102835.3040023,4761,1656.0279541015625
1492102835.7039256,4762,1654.5439453125
1492102836.3490324,4764,1642.3206787109375
1492102837.232358,4767,1688.672119140625
1492102837.632311,4768,1638.0853271484375
1492102837.9472773,4769,1679.19873046875
1492102838.281966,4770,1614.6748046875
1492102839.603502,4774,1574.8416748046875
1492102840.2414722,4776,1657.8021240234375
1492102841.2577157,4779,1671.676513671875
1492102841.634828,4780,1639.6207275390625
1492102841.9759738,4781,1588.352783203125
1492102842.3247662,4782,1606.4134521484375
1492102843.0805917,4784,1654.3544921875
1492102844.1270394,4787,1651.4097900390625
1492102844.4108799,4788,1628.298095703125
1492102846.3145614,4794,1585.9554443359375
1492102848.2491567,4800,1617.445556640625
1492102848.9613993,4802,1593.9591064453125
1492102849.837021,4805,1521.05908203125
1492102853.654911,4817,1582.185546875
1492102856.1915357,4825,1612.1285400390625
1492102856.6350079,4826,1535.5682373046875
1492102856.9363716,4827,1490.673583984375
1492102858.9026246,4833,1550.868896484375
1492102861.2300155,4840,1535.0823974609375
1492102862.8503802,4845,1518.5167236328125
1492102865.187357,4852,1497.123779296875
1492102866.6351748,4856,1480.6263427734375
1492102869.5762637,4865,1456.88134765625
1492102871.4364233,4871,1411.936767578125
1492102872.0755727,4873,1443.88720703125
1492102873.0075173,4876,1412.5380859375
1492102875.3048813,4883,1401.2052001953125
1492102877.338491,4889,1400.1751708984375
1492102878.3602455,4892,1422.5677490234375
1492102879.032659,4894,1397.093017578125
1492102879.381385,4895,1400.2177734375
1492102882.2938876,4904,1352.715087890625
1492102885.741855,4914,1315.3995361328125
1492102886.094535,4915,1359.3037109375
1492102888.5515354,4923,1343.7684326171875
1492102892.5007231,4935,1341.5498046875
1492102893.4317503,4938,1330.10205078125
1492102894.3279812,4941,1361.988037109375
1492102898.453096,4954,1327.4583740234375
1492102901.0398943,4962,1335.7762451171875
1492102903.523489,4970,1312.587646484375
1492102903.911208,4971,1308.830322265625
1492102904.8533363,4974,1345.4625244140625
1492102905.4943643,4976,1358.7154541015625
1492102905.793759,4977,1323.0023193359375
1492102910.3733616,4991,1259.1846923828125
1492102912.2226133,4997,1218.000244140625
1492102912.8457124,4999,1236.987548828125


==> results/run_multi_copy-rma-exp-tanh-run_1,tag_loss.csv <==
Wall time,Step,Value
1493828148.969322,18,232263.078125
1493828151.960024,24,227708.59375
1493828160.1451838,40,187336.28125
1493828161.1595948,42,177219.109375
1493828162.700903,45,166009.171875
1493828168.3137665,56,160450.78125
1493828176.041101,71,148129.71875
1493828177.5498796,74,146167.765625
1493828187.91264,94,132707.703125
1493828194.1173224,106,125316.0078125
1493828204.233318,126,115138.9296875
1493828219.1325343,155,101989.890625
1493828220.647632,158,100379.6796875
1493828225.2033958,167,95813.1640625
1493828233.4338567,183,90712.5078125
1493828234.4809144,185,90387.453125
1493828257.1103425,229,84955.40625
1493828259.655058,234,84365.6953125
1493828267.3001497,249,82404.8046875
1493828270.3746693,255,81655.5
1493828272.8972604,260,81037.1953125
1493828276.471234,267,80074.53125
1493828279.5474877,273,79417.5546875
1493828297.4299514,308,74856.9453125
1493828298.495987,310,74673.8984375
1493828302.643716,318,73574.59375
1493828313.5257695,339,70965.15625
1493828317.5564568,347,70060.2109375
1493828327.6756396,367,67810.9609375
1493828356.9402256,421,62198.359375
1493828357.4828463,422,62027.27734375
1493828366.674922,439,59990.2109375
1493828368.3007443,442,59808.96875
1493828369.8615322,445,59474.06640625
1493828377.8953626,460,57893.1875
1493828379.4071105,463,57469.6953125
1493828379.9275875,464,57385.58984375
1493828385.2629735,474,56381.26953125
1493828395.600563,493,54264.890625
1493828407.0869985,514,52077.6328125
1493828416.4988742,531,50169.6796875
1493828419.0809703,536,49952.98046875
1493828433.4191372,563,46686.08984375
1493828438.7770095,573,45551.3046875
1493828442.104258,579,44773.5625
1493828445.8093338,586,43964.75
1493828446.3134367,587,43769.828125
1493828464.3677673,620,40373.84375
1493828465.3745732,622,40026.109375
1493828472.0383065,634,38854.1015625
1493828475.7730544,641,38076.94140625
1493828476.2894135,642,38323.74609375
1493828477.3219779,644,37931.0
1493828478.9926152,647,37474.42578125
1493828480.1455963,649,37211.859375
1493828486.4013162,661,36105.5859375
1493828491.8461068,671,35225.68359375
1493828516.0187664,714,31192.90234375
1493828520.2344344,722,30367.677734375
1493828524.4995916,730,29699.345703125
1493828529.3130414,739,28947.18359375
1493828536.3706257,752,27756.62890625
1493828538.429601,756,27490.59765625
1493828543.4046416,765,26698.021484375
1493828545.5039485,769,26250.271484375
1493828546.613557,771,26371.62109375
1493828547.6907313,773,25930.228515625
1493828551.4243348,780,25614.8125
1493828554.0663338,785,25061.62890625
1493828555.1567824,787,24780.12109375
1493828557.8831615,792,24585.630859375
1493828558.9077237,794,24329.96484375
1493828561.027519,798,23949.34375
1493828563.2766378,802,23616.34375
1493828566.4443486,808,23162.0
1493828566.9524877,809,23173.607421875
1493828579.197855,832,21445.5703125
1493828581.4591563,836,21193.32421875
1493828599.7525218,869,18591.9296875
1493828603.6464143,876,18242.673828125
1493828606.8705046,882,17849.55859375
1493828614.5738754,896,16753.751953125
1493828616.6979687,900,16591.369140625
1493828620.3570335,907,16120.3623046875
1493828621.419694,909,15984.0078125
1493828625.59118,917,15413.89453125
1493828632.9050512,931,14401.787109375
1493828633.4364257,932,14397.0234375
1493828638.8843899,942,13861.49609375
1493828640.6012084,945,13695.5283203125
1493828645.5743668,954,13257.572265625
1493828649.794783,962,12538.376953125
1493828654.7481434,971,12007.029296875
1493828655.2629066,972,11937.0751953125
1493828658.385509,978,11699.1279296875
1493828658.9624825,979,11419.720703125
1493828661.7674308,984,11251.2373046875
1493828671.7060773,1002,10433.2578125
1493828673.5008476,1005,10164.9365234375
1493828678.5103927,1014,9725.2880859375
1493828695.1012766,1044,7990.17724609375
1493828702.1326277,1057,7280.58935546875
1493828705.3717341,1063,6875.4072265625
1493828707.0550466,1066,6738.455078125
1493828708.2243266,1068,6582.072265625
1493828710.6330292,1072,6378.1474609375
1493828713.814656,1078,5898.94189453125
1493828716.4990423,1083,5655.212890625
1493828721.949594,1093,5242.99755859375
1493828725.242105,1099,4790.09619140625
1493828727.8676512,1104,4659.64990234375
1493828733.2047062,1114,4110.556640625
1493828755.9916952,1156,2580.47705078125
1493828758.3387818,1160,2356.80615234375
1493828758.9049273,1161,2345.69482421875
1493828759.433976,1162,2378.853759765625
1493828769.0268633,1180,1871.45849609375
1493828776.4925435,1193,1520.838623046875
1493828783.4715853,1206,1249.8048095703125
1493828797.9090211,1232,850.388671875
1493828804.7539713,1244,719.218505859375
1493828810.7055268,1255,581.0156860351562
1493828812.2911406,1258,567.5467529296875
1493828813.814321,1261,558.6864013671875
1493828824.9320889,1281,430.7524719238281
1493828828.1079195,1287,376.6969909667969
1493828832.1478972,1294,342.3990173339844
1493828835.398678,1300,313.71820068359375
1493828844.0400248,1316,245.5027618408203
1493828845.5762024,1319,229.35525512695312
1493828851.3781164,1330,192.20050048828125
1493828853.1528885,1333,186.06614685058594
1493828854.7985044,1336,182.5390167236328
1493828855.3667111,1337,186.56854248046875
1493828883.3373184,1385,88.8895492553711
1493828885.1921852,1388,93.96736907958984
1493828886.968943,1391,87.75606536865234
1493828887.5311248,1392,89.79537963867188
1493828900.7891278,1414,73.22869873046875
1493828908.2235532,1426,62.80563735961914
1493828914.274508,1436,59.03743362426758
1493828916.606821,1440,52.168514251708984
1493828932.125318,1465,39.233787536621094
1493828932.7442932,1466,43.62528610229492
1493828939.0587454,1477,43.47880172729492
1493828943.782338,1485,38.73988342285156
1493828946.149701,1489,34.603172302246094
1493828947.4541383,1491,38.20465850830078
1493828966.8610322,1523,31.131086349487305
1493828969.1438591,1527,24.165372848510742
1493828983.9810133,1552,22.157644271850586
1493828993.315258,1568,24.49411964416504
1493828993.9127793,1569,21.10803985595703
1493829002.6867576,1584,19.46626091003418
1493829005.0392692,1588,18.575847625732422
1493829014.8029616,1604,18.594375610351562
1493829015.3995452,1605,16.173503875732422
1493829028.7514803,1627,14.709936141967773
1493829032.0663002,1632,14.849701881408691
1493829035.0895321,1637,14.161192893981934
1493829036.9035125,1640,14.51176643371582
1493829039.819897,1645,13.492879867553711
1493829041.5005245,1648,13.28516960144043
1493829048.6209428,1660,13.418254852294922
1493829053.231306,1668,13.61933708190918
1493829057.4662092,1675,14.368481636047363
1493829061.5949233,1682,11.867203712463379
1493829066.8831089,1691,12.143125534057617
1493829069.2223895,1695,12.644495964050293
1493829070.4296927,1697,11.968484878540039
1493829071.5171647,1699,11.907815933227539
1493829073.228684,1702,12.311564445495605
1493829077.3529491,1709,10.779061317443848
1493829082.8383443,1718,10.99673843383789
1493829088.8253088,1728,9.346297264099121
1493829091.4357011,1732,11.543526649475098
1493829092.5183878,1734,10.278621673583984
1493829094.3175542,1737,10.57661247253418
1493829097.4596667,1742,8.752130508422852
1493829099.176177,1745,9.029512405395508
1493829099.7812567,1746,8.623534202575684
1493829111.8729825,1766,8.480589866638184
1493829117.4237676,1775,8.707222938537598
1493829120.8470082,1781,8.029833793640137
1493829124.8471823,1788,7.218173503875732
1493829125.3844898,1789,7.75518798828125
1493829130.9543035,1798,7.278683662414551
1493829135.1698968,1805,7.522460460662842
1493829147.4067972,1826,7.311264514923096
1493829149.9755497,1830,7.9595842361450195
1493829156.2237298,1840,7.206672191619873
1493829158.6896899,1844,6.247769832611084
1493829164.2257707,1853,7.105685234069824
1493829171.7181149,1866,6.361571788787842
1493829173.4885828,1869,6.865476608276367
1493829177.020734,1875,6.282057285308838
1493829178.2976067,1877,7.360897064208984
1493829198.3098605,1911,7.008549690246582
1493829201.8549707,1917,5.887918949127197
1493829211.6954818,1934,4.832054138183594
1493829217.6974595,1944,4.956494331359863
1493829219.5534322,1947,5.683340072631836
1493829220.7830827,1949,4.8946099281311035
1493829231.278981,1967,5.079705238342285
1493829239.4092197,1981,4.727060794830322
1493829240.6517267,1983,4.916022300720215
1493829251.3113177,2001,5.0552473068237305
1493829253.8791509,2005,4.7840399742126465
1493829258.5859938,2013,4.910276889801025
1493829268.7385998,2030,4.192418575286865
1493829272.3456674,2036,4.028998374938965
1493829286.4910305,2060,4.171149730682373
1493829294.1788695,2073,4.982278347015381
1493829295.9583395,2076,4.250212669372559
1493829296.5055788,2077,3.989072561264038
1493829297.6101196,2079,3.7639899253845215
1493829298.7764616,2081,4.097289562225342
1493829301.0859096,2085,3.722703695297241
1493829303.5185976,2089,3.574721097946167
1493829307.3920212,2096,3.486858606338501
1493829316.4139438,2111,3.60666823387146
1493829336.4305985,2145,3.269639730453491
1493829338.9702299,2149,3.2272233963012695
1493829343.1626012,2156,3.273319959640503
1493829348.6396825,2165,3.0575315952301025
1493829355.8175051,2177,3.356775999069214
1493829361.8972828,2187,3.064218044281006
1493829363.0584445,2189,3.6235756874084473
1493829364.3143275,2191,3.483297348022461
1493829367.184862,2196,3.2074508666992188
1493829368.850101,2199,3.322164297103882
1493829373.631652,2207,2.981684446334839
1493829376.2893565,2211,3.4179906845092773
1493829387.7344325,2231,3.2178893089294434
1493829390.5117686,2236,2.85457706451416
1493829391.0067852,2237,2.7613091468811035
1493829392.1014876,2239,3.100020170211792
1493829393.668449,2242,2.503802537918091
1493829395.759951,2246,2.7320992946624756
1493829396.3098924,2247,2.8167507648468018
1493829400.1450346,2254,2.5802228450775146
1493829402.0005507,2257,2.912163734436035
1493829404.7562203,2262,2.5770368576049805
1493829415.8401136,2281,2.9279348850250244
1493829421.655451,2291,2.3020412921905518
1493829425.1178226,2297,2.2969837188720703
1493829428.6603465,2303,3.200093984603882
1493829430.9083827,2307,2.775601625442505
1493829438.2243395,2319,2.638930082321167
1493829438.798508,2320,2.4549307823181152
1493829454.0200422,2345,2.2148218154907227
1493829459.6251173,2354,2.182103395462036
1493829480.0974061,2389,2.485260248184204
1493829480.787961,2390,2.864030122756958
1493829481.8522549,2392,2.46899151802063
1493829508.266847,2436,1.9987696409225464
1493829513.0715237,2444,2.129838466644287
1493829517.296435,2451,1.906126856803894
1493829518.4654925,2453,2.040088415145874
1493829519.677249,2455,2.3353703022003174
1493829522.547488,2460,2.0199756622314453
1493829537.44798,2485,1.9577879905700684
1493829537.9912786,2486,2.0247695446014404
1493829544.037595,2496,2.0652222633361816
1493829545.354877,2498,1.8483351469039917
1493829548.2290554,2503,2.3333826065063477
1493829556.7216892,2517,1.9575581550598145
1493829560.1838808,2523,1.7078328132629395
1493829565.094594,2532,1.6783878803253174
1493829574.0954888,2547,1.6779179573059082
1493829576.4303713,2551,2.721175193786621
1493829577.6011682,2553,2.4129087924957275
1493829591.879202,2578,1.8156675100326538
1493829599.092871,2590,2.0072925090789795
1493829604.8842642,2600,1.660262942314148
1493829608.5712774,2606,1.6255515813827515
1493829620.055779,2623,2.2024550437927246
1493829624.364275,2629,1.5006985664367676
1493829625.0890515,2630,1.7487131357192993
1493829634.6979039,2644,2.3200323581695557
1493829638.7977211,2650,2.118563652038574
1493829642.3244975,2655,1.8810431957244873
1493829658.2366679,2678,1.74801504611969
1493829662.7031987,2685,2.0478320121765137
1493829666.1645336,2690,1.9578018188476562
1493829675.37253,2703,1.6123589277267456
1493829680.581692,2710,1.5054820775985718
1493829691.31119,2725,1.4833500385284424
1493829699.4414284,2737,1.5087687969207764
1493829701.5415652,2740,1.3988661766052246
1493829711.1295743,2754,1.4983640909194946
1493829735.1174939,2789,1.5631036758422852
1493829735.7474916,2790,1.3099339008331299
1493829736.557953,2791,1.4321720600128174
1493829748.6999118,2809,1.2110118865966797
1493829758.865886,2824,1.287032127380371
1493829790.1276352,2872,1.2927223443984985
1493829795.3296716,2881,1.3128284215927124
1493829800.6064725,2890,1.243818759918213
1493829804.0012739,2896,1.1795052289962769
1493829815.9647331,2917,1.308462142944336
1493829817.1205764,2919,1.817530632019043
1493829817.6644626,2920,1.1925870180130005
1493829844.823597,2967,1.1899526119232178
1493829849.310152,2975,1.1497875452041626
1493829862.5939922,2998,1.155285358428955
1493829867.9568462,3007,1.0944174528121948
1493829870.2042072,3011,1.0043997764587402
1493829872.438727,3015,1.0008325576782227
1493829879.180911,3027,1.0188597440719604
1493829880.848419,3030,1.193184733390808
1493829885.7965767,3038,1.146468997001648
1493829887.4808834,3041,0.9785894155502319
1493829901.5565436,3065,1.0061825513839722
1493829903.9323268,3069,1.144377589225769
1493829905.1008732,3071,1.1297097206115723
1493829921.7201164,3099,2.326441764831543
1493829934.9166734,3122,1.1228629350662231
1493829943.6017318,3137,1.2606650590896606
1493829948.4557304,3145,1.043383002281189
1493829951.3532689,3150,1.090210199356079
1493829954.6133103,3155,0.9885224103927612
1493829957.9379787,3161,0.955342173576355
1493829967.2670004,3177,1.10646653175354
1493829977.773922,3195,1.111821174621582
1493829978.353407,3196,1.133432149887085
1493829982.465518,3203,1.0092297792434692
1493829984.1103787,3206,1.0765267610549927
1493830043.0859215,3230,0.857408881187439
1493830044.8574505,3233,0.9879458546638489
1493830048.750116,3240,0.9719635844230652
1493830050.334428,3243,0.7521912455558777
1493830050.8692112,3244,0.8111751675605774
1493830051.9261599,3246,0.8468703031539917
1493830052.6009793,3247,0.8409218788146973
1493830067.333506,3272,0.7979322671890259
1493830072.3712234,3281,0.9258466362953186
1493830086.0517519,3305,0.7652117013931274
1493830090.7086442,3313,0.9675114154815674
1493830098.7002614,3327,0.8481780886650085
1493830099.3078926,3328,0.9143415689468384
1493830109.1258924,3345,0.8420213460922241
1493830125.6277204,3374,0.8434088826179504
1493830126.7315364,3376,1.0098063945770264
1493830132.5217144,3386,0.8674048185348511
1493830141.9156861,3403,0.743012547492981
1493830144.6675048,3408,0.6231324672698975
1493830157.43163,3430,0.6396878957748413
1493830162.0926864,3438,0.6819372177124023
1493830168.542117,3449,0.6119255423545837
1493830169.7267096,3451,0.6908867359161377
1493830173.8569188,3458,0.6673091650009155
1493830177.344587,3464,0.5791007876396179
1493830181.8979418,3471,0.6505451798439026
1493830185.4250927,3477,0.7015625238418579
1493830187.249236,3480,0.6583786606788635
1493830196.9028459,3497,0.79179447889328
1493830204.0637774,3509,0.7895241379737854
1493830205.662871,3512,0.9547522068023682
1493830209.7392306,3519,0.6372066140174866
1493830219.0378296,3535,0.6698309779167175
1493830220.1551738,3537,0.5863502025604248
1493830223.540244,3543,0.6459996104240417
1493830225.9874263,3547,0.555213451385498
1493830235.4231708,3563,0.884584367275238
1493830245.1264653,3580,0.6092683672904968
1493830257.4051845,3600,0.7437537908554077
1493830268.4456396,3618,0.5276956558227539
1493830269.6465626,3620,0.5452289581298828
1493830270.8166866,3622,0.5502946376800537
1493830272.6131775,3625,0.6299499273300171
1493830274.3188448,3628,0.5844112634658813
1493830284.599234,3645,0.5148098468780518
1493830291.6045606,3656,0.536256730556488
1493830300.3587275,3670,0.8289506435394287
1493830319.0474138,3700,0.6544686555862427
1493830320.2872944,3702,0.6188036203384399
1493830335.1502395,3726,0.7504865527153015
1493830337.7061415,3730,0.5884001851081848
1493830338.8654723,3732,0.59959477186203
1493830342.6498427,3738,0.59639972448349
1493830344.336198,3741,0.6814912557601929
1493830345.5881016,3743,0.5550100803375244
1493830351.141548,3752,0.4793028235435486
1493830355.3410003,3759,0.6526795625686646
1493830363.5121408,3772,0.5107405781745911
1493830368.5378778,3780,0.4943356215953827
1493830376.382077,3793,0.5083295106887817
1493830377.5722523,3795,0.4886000454425812
1493830379.3534057,3798,0.5095149874687195
1493830389.1397996,3814,0.520493745803833
1493830391.8846881,3819,0.44831588864326477
1493830393.1876788,3821,0.42383265495300293
1493830399.5020366,3831,0.4697772264480591
1493830401.9027529,3835,0.670335054397583
1493830419.3428745,3864,0.4474763572216034
1493830422.4278293,3869,0.4518986940383911
1493830426.711716,3876,0.44886910915374756
1493830453.6167958,3920,0.45402631163597107
1493830458.5099602,3928,0.708080530166626
1493830463.011744,3935,0.4795692563056946
1493830465.5248017,3939,0.45544010400772095
1493830472.3019273,3950,0.5888445377349854
1493830475.9217825,3956,0.7300575971603394
1493830479.5937316,3962,1.1607743501663208
1493830493.1690495,3984,0.8663967847824097
1493830499.922404,3995,1.3784191608428955
1493830503.1764684,4000,1.2373278141021729
1493830508.8153398,4009,1.5582027435302734
1493830509.4259336,4010,1.4391133785247803
1493830516.6222105,4022,0.8543157577514648
1493830523.4545162,4033,0.7695651054382324
1493830525.2158003,4036,0.745710551738739
1493830531.2063475,4046,0.5498430728912354
1493830560.1032765,4093,0.48676347732543945
1493830563.138543,4098,0.429884135723114
1493830563.8685198,4099,0.4424935281276703
1493830569.6231287,4109,0.4151010811328888
1493830614.6903605,4182,0.6253736615180969
1493830621.3523319,4193,0.39251160621643066
1493830621.9859366,4194,0.42167142033576965
1493830623.2279243,4196,0.43588757514953613
1493830624.3862226,4198,0.4075762629508972
1493830626.2061617,4201,0.818716287612915
1493830626.748009,4202,0.36199507117271423
1493830641.8130324,4227,0.36739304661750793
1493830644.79066,4232,0.3469266891479492
1493830646.513469,4235,0.39090463519096375
1493830651.3109198,4243,0.33862391114234924
1493830657.9432728,4254,0.3584740161895752
1493830663.3342295,4263,0.38627585768699646
1493830665.3517513,4266,0.3741423487663269
1493830666.0185325,4267,0.33029863238334656
1493830674.859762,4282,0.35956087708473206
1493830685.1378782,4298,0.3405662178993225
1493830688.9246464,4304,0.398075670003891
1493830691.2947304,4308,0.36268776655197144
1493830696.7643,4317,0.34935998916625977
1493830698.0073776,4319,0.2972105145454407
1493830703.9356637,4328,0.339036226272583
1493830706.5404522,4332,0.36116132140159607
1493830713.4746346,4343,0.3366738557815552
1493830729.3609352,4369,0.31369924545288086
1493830734.8663192,4378,0.28755640983581543
1493830744.3618212,4393,0.3539831340312958
1493830748.787854,4400,0.2898726761341095
1493830752.570775,4406,0.30101585388183594
1493830755.0554829,4410,0.3108978867530823
1493830755.690086,4411,0.3288571238517761
1493830767.470057,4430,0.3385138213634491
1493830769.3687418,4433,0.3045159876346588
1493830791.077014,4469,1.2136173248291016
1493830794.5043712,4475,0.6425231695175171
1493830803.645722,4490,0.4233134090900421
1493830804.8437078,4492,0.4099489450454712
1493830815.5748384,4509,0.37246719002723694
1493830816.248715,4510,0.31333401799201965
1493830828.0686903,4529,0.30431342124938965
1493830828.7001164,4530,0.40763187408447266
1493830830.4182587,4533,0.27852821350097656
1493830835.8936193,4542,0.31080198287963867
1493830842.696321,4553,0.2972080707550049
1493830858.443029,4578,0.26296278834342957
1493830860.2604475,4581,0.28818199038505554
1493830866.9105768,4592,0.25854700803756714
1493830868.660049,4595,0.28323763608932495
1493830869.8747883,4597,0.2586606442928314
1493830871.1694016,4599,0.27231720089912415
1493830878.246453,4611,0.23141595721244812
1493830889.1238925,4628,0.28533995151519775
1493830901.935157,4649,0.2780613303184509
1493830906.2918239,4656,0.3323255777359009
1493830911.1013687,4664,0.3657859265804291
1493830913.5938842,4668,0.2821045219898224
1493830917.8372753,4675,0.2840864360332489
1493830918.38238,4676,0.2586173415184021
1493830918.9086165,4677,0.269601434469223
1493830924.886995,4687,0.3238376975059509
1493830940.3282948,4713,0.23146361112594604
1493830943.6676388,4718,0.22426863014698029
1493830954.0234175,4734,0.22107738256454468
1493830960.6736915,4745,0.22699680924415588
1493830963.0196185,4749,0.2407686412334442
1493830963.7833314,4750,0.22228118777275085
1493830968.5020807,4758,0.22597891092300415
1493830972.3443651,4764,0.21775750815868378
1493830974.2019558,4767,0.23279716074466705
1493830979.7553074,4776,0.23101237416267395
1493830982.0944772,4780,0.25651034712791443
1493830986.6083195,4787,0.22717317938804626
1493830987.311567,4788,0.23074029386043549
1493830991.1273592,4794,0.2971736192703247
1493830994.9584131,4800,0.24746349453926086
1493830996.2137737,4802,0.2507894039154053
1493830998.0162122,4805,0.238359272480011
1493831018.8129354,4840,0.23419570922851562
1493831025.9025195,4852,0.20558473467826843
1493831037.3262718,4871,0.22424408793449402
1493831038.518302,4873,0.20530183613300323
1493831051.2491498,4894,0.2164222151041031
1493831063.4777243,4914,0.2177300751209259
1493831078.0418828,4938,0.21719902753829956
1493831079.8063316,4941,0.20719142258167267
1493831087.7316554,4954,0.21295945346355438
1493831092.7208383,4962,0.19159461557865143
1493831098.2962961,4971,0.2125561237335205
1493831100.0340738,4974,0.18377740681171417
1493831101.2109098,4976,0.16831283271312714
1493831101.7938418,4977,0.17413105070590973
1493831128.8475902,5021,0.22812864184379578
1493831132.4176555,5027,0.20631693303585052
1493831134.1545403,5030,0.20613469183444977
1493831138.286889,5037,0.19394831359386444
1493831145.8980322,5050,0.22598743438720703
1493831147.0854912,5052,0.22543297708034515
1493831147.7643552,5053,0.21816308796405792
1493831152.1474502,5060,0.2563885450363159
1493831163.2395353,5078,0.18335188925266266
1493831177.3741808,5101,0.19807375967502594
1493831180.3223152,5106,0.18809060752391815
1493831192.797076,5126,0.2051994651556015
1493831193.9333415,5128,0.18777762353420258
1493831197.6821213,5134,0.20363833010196686
1493831213.0293756,5160,0.8526267409324646
1493831216.3070116,5165,1.3597230911254883
1493831226.9127076,5182,3.3576736450195312
1493831237.6580417,5200,3.2101213932037354
1493831242.6329784,5208,4.891448974609375
1493831256.8622117,5231,1.2569502592086792
1493831259.1880949,5235,0.7977076768875122
1493831261.7073019,5239,1.853492021560669
1493831262.2327487,5240,0.9512568712234497
1493831278.0327597,5266,0.9029834270477295
1493831292.4946065,5289,0.41074705123901367
1493831310.0079856,5318,0.3012165129184723
1493831317.0125525,5329,0.2591278851032257
1493831326.3331525,5345,0.28152236342430115
1493831335.1621253,5359,0.28422755002975464
1493831335.708807,5360,0.3088369071483612
1493831348.1060777,5380,0.24952897429466248
1493831362.583059,5404,0.2608362138271332
1493831372.4673853,5420,0.25033167004585266
1493831384.0825627,5439,0.23002779483795166
1493831385.8589287,5442,0.24237507581710815
1493831389.0039082,5447,0.21596956253051758
1493831411.8621325,5484,0.19936075806617737
1493831415.8665876,5491,0.19777268171310425
1493831418.3083491,5495,0.2140299677848816
1493831421.9657948,5501,0.27610254287719727
1493831425.772365,5507,0.2065689116716385
1493831428.7735116,5512,0.1820840984582901
1493831430.6115894,5515,0.19070366024971008
1493831431.851366,5517,0.19452710449695587
1493831446.7090974,5541,0.20930896699428558
1493831451.4689467,5549,0.18535323441028595
1493831461.682232,5566,0.17645585536956787
1493831464.5155208,5571,0.17754244804382324
1493831465.7873585,5573,0.1937604397535324
1493831473.2961123,5585,0.21213407814502716
1493831474.6335683,5587,0.17659562826156616
1493831478.5543354,5593,0.1640608310699463
1493831486.4692273,5605,0.19109749794006348
1493831489.5870523,5610,0.17093686759471893
1493831495.6075644,5620,0.16112567484378815
1493831501.7650013,5630,0.16512098908424377
1493831518.955189,5658,0.17772451043128967
1493831520.0591617,5660,0.162535160779953
1493831522.5200803,5664,0.16398103535175323
1493831531.9300313,5679,0.14321599900722504
1493831556.5625827,5720,0.22096829116344452
1493831558.2962406,5723,0.2559615671634674
1493831569.673654,5741,0.1633319854736328
1493831580.8326693,5759,0.16277754306793213
1493831591.311121,5776,0.13714563846588135
1493831593.361869,5779,0.18465504050254822
1493831596.258893,5784,0.19675546884536743
1493831599.158632,5789,0.19375567138195038
1493831610.5279615,5807,0.16048592329025269
1493831611.1047602,5808,0.1508326530456543
1493831621.3136647,5825,0.1412092000246048
1493831623.201359,5828,0.15004725754261017
1493831627.4858677,5835,0.13248637318611145
1493831644.000793,5862,0.38442718982696533
1493831645.1391487,5864,0.3592580258846283
1493831649.7518458,5871,3.7805352210998535
1493831661.1725178,5889,4.825909614562988
1493831666.8830929,5898,1.131264567375183
1493831672.67388,5907,1.3451788425445557
1493831678.934794,5917,2.080991268157959
1493831685.391185,5928,1.6544392108917236
1493831687.918942,5932,1.592919111251831
1493831688.627508,5933,1.3407447338104248
1493831700.3397822,5952,0.5086082220077515
1493831703.632705,5957,1.025325894355774
1493831704.8732593,5959,0.83197420835495
1493831707.3997366,5963,0.5443328619003296
1493831713.3660226,5972,0.41902196407318115
1493831724.3621757,5990,0.4083516597747803
1493831737.430139,6010,0.23717814683914185
1493831740.429546,6015,0.22956165671348572
1493831745.8041596,6024,0.3327230215072632
1493831749.4493792,6030,0.22497279942035675
1493831750.0110655,6031,0.2490859180688858
1493831752.2868838,6035,0.1996990442276001
1493831754.1365435,6038,0.18519814312458038
1493831767.7734451,6060,0.16501565277576447
1493831778.521291,6078,0.15647603571414948
1493831780.7940269,6082,0.22900758683681488
1493831783.910293,6087,0.16804367303848267
1493831793.5953836,6103,0.17390777170658112
1493831794.6999578,6105,0.17321425676345825
1493831800.9252133,6115,0.1554766148328781
1493831804.6593158,6121,0.17764902114868164
1493831806.0276692,6123,0.16841480135917664
1493831809.8691938,6129,0.16759872436523438
1493831811.1507945,6131,0.17792664468288422
1493831812.2763748,6133,0.16634975373744965
1493831819.508278,6145,0.1750982701778412
1493831820.683688,6147,0.15156671404838562
1493831821.9216366,6149,0.1636510044336319
1493831835.8377957,6172,0.14020800590515137
1493831841.6145437,6181,0.17780935764312744
1493831843.5735745,6184,0.12670685350894928
1493831853.7090166,6200,0.1396719515323639
1493831860.21303,6211,0.15192821621894836
1493831861.323476,6213,0.13185755908489227
1493831864.9694767,6219,0.15182827413082123
1493831873.3686426,6232,0.13673238456249237
1493831876.5152502,6237,0.13082385063171387
1493831880.697057,6244,0.13614985346794128
1493831884.2897506,6250,0.16137073934078217
1493831892.3911755,6263,0.19325368106365204
1493831908.5988035,6289,0.1315779685974121
1493831922.4311695,6312,0.12191526591777802
1493831924.7997663,6316,0.11819972097873688
1493831925.4112473,6317,0.11903879046440125
1493831929.7223892,6324,0.11836259812116623
1493831939.8284788,6341,0.121427021920681
1493831946.5681965,6352,0.13744297623634338
1493831953.0332077,6363,0.11139087378978729
1493831957.283488,6370,0.13881738483905792
1493831961.0268419,6376,0.13213928043842316
1493831975.6605668,6400,0.12365970760583878
1493832009.8835666,6455,0.09799932688474655
1493832012.3985865,6459,0.10152541100978851
1493832020.489849,6472,0.10064047574996948
1493832030.133936,6487,0.11407046765089035
1493832034.8963633,6495,0.09944610297679901
1493832035.4291434,6496,0.09562015533447266
1493832037.9827025,6500,0.1241130456328392
1493832044.0945725,6510,0.08820953965187073
1493832050.2304547,6520,0.10606023669242859
1493832050.8669596,6521,0.0920010432600975
1493832051.5709307,6522,0.09635678678750992
1493832056.50303,6530,0.10683096945285797
1493832068.8417478,6550,0.09520617127418518
1493832083.2632108,6574,0.08905395120382309
1493832087.4111657,6581,0.09676264971494675
1493832089.2784865,6584,0.09423447400331497
1493832095.2971578,6594,0.10137110203504562
1493832100.7309444,6603,0.09275899082422256
1493832102.530664,6606,0.09485719352960587
1493832108.7843502,6616,0.0913817286491394
1493832111.673797,6621,0.09086795896291733
1493832133.5774448,6657,0.09341983497142792
1493832138.9698741,6666,0.10304267704486847
1493832140.2296758,6668,0.09541086852550507
1493832142.7011523,6672,0.0863150879740715
1493832146.4345412,6678,0.14866502583026886
1493832148.32786,6681,0.08056993782520294
1493832152.5331154,6688,0.08555212616920471
1493832157.5604591,6696,0.10003001242876053
1493832159.3382535,6699,0.08329737931489944
1493832164.5329616,6707,0.09456976503133774
1493832166.9624898,6711,0.0906766727566719
1493832169.4117312,6715,0.0938725471496582
1493832182.6262074,6738,0.07954121381044388
1493832184.9972277,6742,0.08419440686702728
1493832189.2548678,6749,0.09228275716304779
1493832191.6893,6753,0.09476636350154877
1493832198.4633873,6764,0.08613155037164688
1493832205.6640162,6776,0.08619196712970734
1493832215.3552082,6792,0.07340103387832642
1493832230.7686539,6817,0.08181885629892349
1493832240.2196379,6832,0.08051050454378128
1493832248.6661732,6846,0.08129506558179855
1493832253.7199457,6854,0.07645237445831299
1493832258.5636244,6862,0.06896094977855682
1493832262.257799,6868,0.07176057994365692
1493832262.9242063,6869,0.07239145785570145
1493832278.7111654,6895,0.07206684350967407
1493832287.3992982,6909,0.06702161580324173
1493832303.3450854,6934,0.07695949077606201
1493832313.551906,6951,0.06875433772802353
1493832320.8567834,6963,0.07304848730564117
1493832322.7472682,6966,0.07567040622234344
1493832326.554152,6972,0.0723164975643158
1493832338.0640507,6990,0.08159773051738739
1493832339.2839239,6992,0.07168779522180557
1493832350.2334075,7010,0.07313141971826553
1493832352.5812569,7014,0.0691516175866127
1493832365.636417,7035,0.07008873671293259
1493832368.272088,7039,0.08170057088136673
1493832372.6181962,7046,0.06231221556663513
1493832380.9223258,7059,0.0642508715391159
1493832384.589925,7065,0.06619194895029068
1493832393.4047525,7079,0.06703468412160873
1493832400.5888762,7091,0.06447845697402954
1493832409.899408,7106,0.07041618973016739
1493832414.5489714,7114,0.0834907814860344
1493832415.1648955,7115,0.12391343712806702
1493832428.8792968,7137,0.13789355754852295
1493832431.3529165,7141,0.13342195749282837
1493832439.837478,7155,0.09160066395998001
1493832447.0574849,7167,0.08307867497205734
1493832447.6623516,7168,0.07823079824447632
1493832452.0429862,7175,0.08224903792142868
1493832460.5182173,7189,0.10214606672525406
1493832464.341794,7195,0.07685865461826324
1493832468.810298,7202,0.0665496289730072
1493832469.9992988,7204,0.08192254602909088
1493832475.3930235,7213,0.06719961762428284
1493832476.6370358,7215,0.0711783915758133
1493832477.194237,7216,0.06961870938539505
1493832488.976146,7235,0.07107637822628021
1493832490.6691523,7238,0.06255676597356796
1493832496.0828202,7247,0.06305243074893951
1493832504.0828028,7260,0.0663057416677475
1493832518.6950483,7284,0.06804165989160538
1493832528.7116373,7300,0.06113329157233238
1493832535.4471943,7311,0.061507951468229294
1493832546.5769584,7329,0.059449709951877594
1493832552.9863765,7339,0.05990332365036011
1493832553.7393224,7340,0.058932431042194366
1493832557.2229621,7346,0.057055119425058365
1493832561.2683094,7353,0.060045696794986725
1493832563.6845617,7357,0.054264701902866364
1493832564.3928044,7358,0.060019057244062424
1493832564.9909904,7359,0.055163461714982986
1493832578.3019345,7381,0.08399079740047455
1493832578.9506922,7382,0.05609674006700516
1493832581.2591157,7386,0.05320470407605171
1493832582.4751549,7388,0.054410599172115326
1493832587.7863343,7397,0.05782264098525047
1493832590.4089744,7401,0.05402885749936104
1493832608.0732694,7430,0.057921431958675385
1493832608.5999494,7431,0.055511511862277985
1493832613.817673,7440,0.04963494837284088
1493832615.6982973,7443,0.05308308079838753
1493832619.990953,7450,0.05383224040269852
1493832626.1764152,7460,0.05974256992340088
1493832626.7545075,7461,0.05403789132833481
1493832628.0436566,7463,0.059119146317243576
1493832630.989953,7468,0.05442802980542183
1493832634.6678147,7474,0.05553247779607773
1493832637.2221205,7478,0.0498441718518734
1493832638.4439094,7480,0.05068787559866905
1493832648.4535856,7496,0.22151926159858704
1493832652.352569,7502,0.11283329129219055
1493832652.953922,7503,0.42777422070503235
1493832657.77923,7511,0.11315372586250305
1493832669.123157,7530,0.8827366232872009
1493832678.8992887,7547,18.40085792541504
1493832694.6441698,7573,4.3333258628845215
1493832709.009104,7596,2.7491872310638428
1493832716.748649,7609,1.2680628299713135
1493832718.5190303,7612,1.1629588603973389
1493832737.6631336,7643,0.2927021086215973
1493832738.2599647,7644,0.2550395131111145
1493832748.1441154,7660,0.23366661369800568
1493832748.7083642,7661,0.19774283468723297
1493832755.033984,7671,0.2095280885696411
1493832756.959187,7674,0.24111342430114746
1493832758.1771069,7676,0.19677487015724182
1493832764.421996,7687,0.18469540774822235
1493832767.9068732,7693,0.16396160423755646
1493832769.797792,7696,0.18991954624652863
1493832772.3653138,7700,0.17390944063663483
1493832783.1389828,7718,0.14943575859069824
1493832783.8025203,7719,0.16032461822032928
1493832786.1455414,7723,0.18046727776527405
1493832787.941203,7726,0.1637418568134308
1493832789.312328,7728,0.148466557264328
1493832797.699936,7742,0.1460016518831253
1493832800.1654818,7746,0.1589648276567459
1493832806.9650166,7757,0.14081914722919464
1493832808.8332164,7760,0.13820797204971313
1493832820.4654377,7780,0.12520991265773773
1493832825.4073114,7788,0.12452448904514313
1493832831.3706288,7798,0.12203112989664078
1493832831.9234068,7799,0.12430240958929062
1493832838.7266338,7810,0.12877517938613892
1493832852.4198434,7833,0.11728966236114502
1493832855.7829905,7838,0.1272502988576889
1493832866.2671838,7855,0.11215885728597641
1493832893.5234363,7899,0.11282577365636826
1493832894.1135979,7900,0.10031836479902267
1493832896.4826643,7904,0.10990279912948608
1493832898.7503972,7908,0.11891607940196991
1493832909.9346619,7926,0.0969633087515831
1493832913.6030247,7932,0.11019137501716614
1493832939.633443,7975,0.10105980932712555
1493832944.6340232,7983,0.1112234890460968
1493832949.4121096,7991,0.09295881539583206
1493832950.0553827,7992,0.10424134135246277
1493832960.5339727,8009,0.10955695807933807
1493832969.0243587,8022,0.09967464953660965
1493832971.5318534,8026,0.08774135261774063
1493832978.3500721,8037,0.08191042393445969
1493832985.5433178,8049,0.08909360319375992
1493832987.4457588,8052,0.09245116263628006
1493832988.726604,8054,0.09032685309648514
1493832991.1300406,8058,0.08347727358341217
1493832995.9080398,8066,0.10820259898900986
1493833032.5117393,8126,0.08149871975183487
1493833036.271413,8132,0.08282212167978287
1493833037.0269856,8133,0.08712062984704971
1493833047.3806689,8150,0.09097639471292496
1493833051.7759576,8157,0.07829666137695312
1493833066.110785,8180,0.0753464326262474
1493833068.3364325,8184,0.08352861553430557
1493833075.348534,8195,0.08394955843687057
1493833077.1207602,8198,0.09009444713592529
1493833087.5856848,8215,0.08631334453821182
1493833091.239663,8221,0.07521118223667145
1493833099.3114555,8234,0.07465498149394989
1493833111.4592645,8254,0.09727345407009125
1493833116.9068966,8263,0.07164891064167023
1493833126.681558,8279,0.07185041159391403
1493833127.9194283,8281,0.07859634608030319
1493833133.6556473,8290,0.06943345814943314
1493833139.3127663,8299,0.06790348887443542
1493833144.0896485,8307,0.0738319456577301
1493833156.0783226,8327,0.08059144765138626
1493833157.3417187,8329,0.07676524668931961
1493833159.0932539,8332,0.0680161789059639
1493833160.2619402,8334,0.07481349259614944
1493833164.2373478,8340,0.06793396919965744
1493833171.5865228,8352,0.06735973060131073
1493833172.1390185,8353,0.07541434466838837
1493833176.601839,8360,0.06523922830820084
1493833178.3999312,8363,0.06864511966705322
1493833181.5692196,8368,0.07003946602344513
1493833185.9057603,8375,0.06941775977611542
1493833187.1826744,8377,0.07528635859489441
1493833218.6193302,8428,0.06548584252595901
1493833225.3583014,8439,0.06925080716609955
1493833227.4714437,8442,0.06265731900930405
1493833230.5940964,8447,0.05866098403930664
1493833240.6084242,8463,0.0647047758102417
1493833243.053786,8467,0.0563364252448082
1493833243.6951203,8468,0.05965178832411766
1493833244.857217,8470,0.05441952124238014
1493833251.021976,8480,0.0603959895670414
1493833253.2778678,8484,0.06393080949783325
1493833255.9592729,8488,0.05889400467276573
1493833261.2271261,8497,0.059246499091386795
1493833261.7685108,8498,0.0656471699476242
1493833264.8317513,8503,0.06541911512613297
1493833267.1247416,8507,0.06040351837873459
1493833267.6751764,8508,0.06057768687605858
1493833277.1650274,8523,0.058168306946754456
1493833296.1486259,8554,0.06032916158437729
1493833303.3917756,8566,0.07645154744386673
1493833307.607255,8573,0.06259840726852417
1493833310.595085,8578,0.060626186430454254
1493833318.8843234,8592,0.0547209270298481
1493833324.5960321,8601,0.06050426885485649
1493833333.7037292,8616,0.05793899670243263
1493833340.5131264,8627,0.06353094428777695
1493833344.8179898,8634,0.0645752027630806
1493833345.469137,8635,0.057291582226753235
1493833350.833148,8644,0.05698952451348305
1493833374.6281118,8682,0.05402030050754547
1493833376.4002614,8685,0.051072053611278534
1493833377.7382293,8687,0.04949771985411644
1493833379.6374352,8690,0.053141266107559204
1493833380.222429,8691,0.056205328553915024
1493833382.9254527,8695,0.05248043313622475
1493833402.2265217,8727,0.04988306760787964
1493833410.8121803,8741,0.052185267210006714
1493833427.3813703,8768,0.05081722512841225
1493833431.125093,8774,0.04836409166455269
1493833433.532826,8778,0.0545029379427433
1493833444.4830177,8796,0.04757550731301308
1493833447.4972973,8801,0.050158482044935226
1493833456.6724682,8816,0.048360440880060196
1493833458.3860896,8819,0.04585821554064751
1493833460.4425957,8822,0.04775616526603699
1493833473.5525217,8843,0.05483274906873703
1493833480.0609515,8854,0.05209221690893173
1493833488.2453775,8867,0.04482490196824074
1493833488.8602695,8868,0.04791979491710663
1493833495.1608918,8878,0.04742647334933281
1493833496.9568682,8881,0.04798322916030884
1493833499.5205383,8885,0.04347996786236763
1493833510.207538,8902,0.04808472841978073
1493833511.4257627,8904,0.045768529176712036
1493833513.2139602,8907,0.047254569828510284
1493833526.3009439,8928,0.04025718942284584
1493833527.5677054,8930,0.0444265678524971
1493833530.7396643,8935,0.04326942190527916
1493833537.4914002,8946,0.04663940146565437
1493833542.3199852,8954,0.04289323836565018
1493833544.856677,8958,0.05267468839883804
1493833554.6505637,8975,0.04350169748067856
1493833558.4952095,8981,0.04550893232226372
1493833564.6735227,8991,0.049040939658880234
1493833565.755111,8993,0.04141784831881523
1493833569.461855,8999,0.04903705418109894
1493833572.391637,9004,0.040709372609853745
1493833575.6135137,9009,0.040630582720041275
1493833577.4129539,9012,0.04275901988148689
1493833586.5066326,9027,0.04478350281715393
1493833587.1298056,9028,0.04969969019293785
1493833603.5003283,9055,0.04291785880923271
1493833608.2562957,9063,0.04418538138270378
1493833614.318945,9073,0.04919137805700302
1493833621.0280192,9084,0.03832663595676422
1493833634.5212495,9105,0.039240241050720215
1493833644.815731,9122,0.0380684994161129
1493833645.4671893,9123,0.039203740656375885
1493833664.918086,9155,0.03953156992793083
1493833665.618308,9156,0.038093503564596176
1493833669.3190522,9162,0.040229056030511856
1493833700.8644803,9214,0.040025725960731506
1493833702.1086621,9216,0.03767862915992737
1493833706.4609153,9223,0.037835750728845596
1493833708.237908,9226,0.03736991435289383
1493833712.536266,9233,0.03598211705684662
1493833729.1589348,9260,0.044477399438619614
1493833741.8956869,9281,0.03636924922466278
1493833748.1599436,9291,0.03696895018219948
1493833757.7760694,9307,0.03783942759037018
1493833758.9406118,9309,0.03959270939230919
1493833760.1607158,9311,0.03390131890773773
1493833763.331455,9316,0.0406792089343071
1493833783.7154448,9348,0.03660699725151062
1493833786.8368695,9353,0.03681502863764763
1493833793.4525368,9364,0.03551410883665085
1493833794.0511773,9365,0.03477504104375839
1493833794.6979911,9366,0.035253819078207016
1493833796.5931263,9369,0.033932607620954514
1493833806.461665,9385,0.040866609662771225
1493833823.1541631,9412,0.033226676285266876
1493833824.78856,9415,0.03578120097517967
1493833837.263259,9435,0.03483837470412254
1493833840.890221,9441,0.03355793654918671
1493833841.5061538,9442,0.03822502866387367
1493833857.1196241,9468,0.03359169885516167
1493833861.2757616,9475,0.03266725316643715
1493833865.6303732,9482,0.03086751140654087
1493833886.2649586,9515,0.031942375004291534
1493833888.192572,9518,0.030596371740102768
1493833899.3767505,9537,0.030424294993281364
1493833900.0645502,9538,0.03702665865421295
1493833905.6645112,9547,0.03116266429424286
1493833909.62331,9554,0.032035235315561295
1493833911.361122,9557,0.035913076251745224
1493833915.6972194,9564,0.031163448467850685
1493833917.5623677,9567,0.033781252801418304
1493833929.3761442,9586,0.03259345889091492
1493833931.023513,9589,0.03114066645503044
1493833937.7086723,9600,0.03131093457341194
1493833944.2433536,9611,0.03192858025431633
1493833950.870712,9621,0.03897281363606453
1493833952.1406143,9623,0.03209856152534485
1493833952.819055,9624,0.03356129676103592
1493833954.556359,9627,0.031232841312885284
1493833969.178803,9651,0.03142329677939415
1493833972.195452,9656,0.03464631736278534
1493833972.8956928,9657,0.032711949199438095
1493833975.3695383,9661,0.03262736275792122
1493833986.8644931,9680,0.030318934470415115
1493833987.4401882,9681,0.031176840886473656
1493833992.8839045,9690,0.029848063364624977
1493833997.7720902,9698,0.02905302867293358
1493834005.478074,9710,0.02924267016351223
1493834028.05655,9747,0.027766399085521698
1493834029.772871,9750,0.02973269298672676
1493834035.2281888,9759,0.031130697578191757
1493834035.8467705,9760,0.03031826950609684
1493834039.6030705,9766,0.031140709295868874
1493834040.8544438,9768,0.029668649658560753
1493834046.1329274,9777,0.02796369418501854
1493834067.483108,9812,0.028073735535144806
1493834070.704516,9817,0.02732791379094124
1493834084.6048303,9840,0.029407303780317307
1493834086.5008776,9843,0.030473103746771812
1493834088.3866744,9846,0.028175141662359238
1493834094.1090546,9855,0.03198450431227684
1493834111.4824255,9883,0.02724708989262581
1493834126.1615055,9907,0.026785025373101234
1493834132.174821,9917,0.031004659831523895
1493834165.3968399,9972,0.02373131737112999
1493834168.9964855,9978,0.02488219365477562
1493834171.4243555,9982,0.02399015799164772
1493834173.176003,9985,0.024977169930934906
1493834180.3293154,9996,0.024212179705500603
1493834182.0766916,9999,0.024485750123858452


==> results/run_multi_copy-rma-sigmoid-id-run_1,tag_loss.csv <==
Wall time,Step,Value
1493403769.950231,5,238272.3125
1493403776.477504,18,232655.21875
1493403779.3494754,24,228461.09375
1493403787.2249584,40,194595.15625
1493403788.235159,42,185001.046875
1493403789.8243265,45,171225.578125
1493403793.8416593,53,163718.5625
1493403795.2335434,56,161903.6875
1493403803.1361282,71,148714.515625
1493403804.7202713,74,146324.125
1493403814.18672,94,132545.421875
1493403818.2092392,102,127254.84375
1493403820.3294017,106,124761.328125
1493403829.9781246,126,114311.546875
1493403836.5269623,139,109404.3125
1493403844.3350105,155,104705.5234375
1493403845.8728921,158,103761.4140625
1493403850.5767946,167,100464.3125
1493403855.9535484,178,95958.578125
1493403858.4224641,183,94201.0703125
1493403859.4054298,185,93606.421875
1493403859.882421,186,93335.4765625
1493403861.8668427,190,92301.765625
1493403870.2754774,207,90068.0234375
1493403878.1034997,223,89329.9453125
1493403881.1320403,229,88794.015625
1493403883.6434917,234,88354.546875
1493403890.9448779,249,87548.015625
1493403894.1956627,255,87305.7578125
1493403896.5693235,260,86882.9296875
1493403899.8382127,267,86664.4453125
1493403901.9311192,271,86556.984375
1493403902.9704728,273,86189.375
1493403912.8732386,292,85138.4375
1493403920.8176248,308,83824.875
1493403921.8112004,310,83793.0859375
1493403926.101165,318,83187.28125
1493403931.940196,330,82215.5703125
1493403936.3280754,339,81492.625
1493403940.2565956,347,80748.9765625
1493403947.885679,363,79331.484375
1493403949.8519928,367,78991.7890625
1493403975.872722,421,73711.34375
1493403976.4470563,422,73479.5
1493403984.7929585,439,71776.4609375
1493403985.7184734,441,71403.1875
1493403986.176392,442,71452.125
1493403987.5674582,445,71052.2734375
1493403994.9447286,460,68931.765625
1493403996.3357296,463,68719.0
1493403996.8176196,464,68487.0546875
1493404001.9023159,474,67133.0625
1493404010.4389331,491,64983.59765625
1493404011.4592915,493,64762.93359375
1493404021.5862548,514,61912.4921875
1493404023.1944203,517,61546.84375
1493404027.0437634,525,60350.0703125
1493404029.891999,531,59291.16015625
1493404032.3184664,536,58518.3125
1493404035.2112167,542,57848.14453125
1493404037.6183598,547,56848.8359375
1493404042.4947848,557,55681.078125
1493404045.4151917,563,54882.42578125
1493404050.273461,573,53626.39453125
1493404053.1323023,579,53001.4140625
1493404054.0750897,581,52780.02734375
1493404056.5884933,586,52447.03125
1493404057.0925329,587,52229.6328125
1493404064.5083416,602,50626.22265625
1493404073.164186,620,48920.73046875
1493404074.1471164,622,48739.75
1493404079.7568781,634,47580.5078125
1493404083.2398398,641,46997.35546875
1493404083.7682183,642,46911.4453125
1493404084.6873412,644,46676.91015625
1493404086.1555402,647,46489.65625
1493404087.241134,649,46337.69921875
1493404092.9491928,661,45382.84765625
1493404097.6930966,671,44425.6640625
1493404099.2023897,674,43971.37109375
1493404103.761177,683,43405.94140625
1493404106.3453584,688,42823.0390625
1493404119.183027,714,40619.34375
1493404121.168429,718,40191.390625
1493404123.074882,722,39908.171875
1493404123.5568976,723,39968.109375
1493404126.929008,730,39270.08203125
1493404131.3559217,739,38641.3515625
1493404133.418374,743,38436.25
1493404135.4404597,747,37939.46484375
1493404137.968799,752,37548.109375
1493404139.8965175,756,37320.82421875
1493404144.1824625,765,36648.14453125
1493404146.3624609,769,36324.26171875
1493404146.9589946,770,36347.140625
1493404147.4362032,771,36137.62109375
1493404148.3647425,773,36110.203125
1493404151.7181015,780,35442.44140625
1493404154.3330357,785,35235.64453125
1493404155.2735991,787,35173.62890625
1493404157.7927198,792,34567.1953125
1493404158.792411,794,34444.14453125
1493404160.7374473,798,34231.515625
1493404162.6378472,802,33926.10546875
1493404165.7528706,808,33522.79296875
1493404166.266835,809,33519.96484375
1493404177.2803602,832,31713.830078125
1493404179.3441832,836,31395.70703125
1493404194.9995642,869,29221.826171875
1493404197.5202076,874,28687.63671875
1493404198.6016533,876,28651.79296875
1493404201.534378,882,28418.44140625
1493404205.4439585,890,27620.0546875
1493404208.4082005,896,27347.447265625
1493404210.3948045,900,27145.2109375
1493404214.2528114,907,26606.52734375
1493404215.2473657,909,26604.697265625
1493404218.2890644,915,25913.52734375
1493404219.3071742,917,25933.548828125
1493404226.4030247,931,25082.109375
1493404226.9237878,932,25007.150390625
1493404231.8855798,942,24470.142578125
1493404233.3490577,945,24261.708984375
1493404237.7697814,954,23620.43359375
1493404239.71834,958,23416.5234375
1493404241.7532053,962,23151.00390625
1493404246.153402,971,22475.546875
1493404246.6197329,972,22404.974609375
1493404249.543561,978,22209.056640625
1493404250.0704653,979,22128.162109375
1493404252.5116854,984,21651.1015625
1493404258.7245312,996,21028.275390625
1493404261.6093342,1002,20829.24609375
1493404263.280537,1005,20546.470703125
1493404267.7146735,1014,20018.744140625
1493404272.7616577,1025,19349.09375
1493404281.5817113,1044,18424.115234375
1493404287.9949076,1057,17571.849609375
1493404291.076952,1063,17335.212890625
1493404292.7273903,1066,16884.380859375
1493404293.6978843,1068,16994.443359375
1493404295.6293893,1072,16882.0234375
1493404298.692965,1078,16449.111328125
1493404301.0790691,1083,16121.4921875
1493404305.8935378,1093,15481.458984375
1493404308.8339775,1099,15226.26171875
1493404310.8217635,1103,14985.1318359375
1493404311.2706718,1104,14919.0888671875
1493404316.0053513,1114,14417.64453125
1493404318.391939,1119,14186.498046875
1493404336.5663218,1156,12153.720703125
1493404338.429833,1160,11968.0478515625
1493404338.8915095,1161,11925.0068359375
1493404339.3545074,1162,11872.474609375
1493404348.1505165,1180,10838.5458984375
1493404353.8945873,1192,10184.86328125
1493404354.3989606,1193,10132.994140625
1493404357.315054,1199,9815.923828125
1493404360.929712,1206,9459.0751953125
1493404374.0874846,1232,7919.7255859375
1493404375.0543094,1234,7865.07470703125
1493404379.8548129,1244,7461.2568359375
1493404385.3088927,1255,6848.8115234375
1493404386.6916287,1258,6772.4765625
1493404388.1281536,1261,6635.4990234375
1493404397.899867,1281,5682.50634765625
1493404400.974894,1287,5420.00244140625
1493404404.4038577,1294,5203.77587890625
1493404407.2938054,1300,4955.50341796875
1493404412.1578715,1310,4514.05810546875
1493404415.0906537,1316,4357.908203125
1493404416.567424,1319,4194.68701171875
1493404422.3621902,1330,3787.58837890625
1493404423.8420372,1333,3757.10205078125
1493404425.2994668,1336,3660.639892578125
1493404425.881312,1337,3648.934326171875
1493404449.1790447,1385,2371.224609375
1493404450.6444385,1388,2301.074462890625
1493404452.2171369,1391,2316.300537109375
1493404452.6982687,1392,2242.544677734375
1493404463.488864,1414,1823.4283447265625
1493404469.636315,1426,1586.473876953125
1493404470.5911658,1428,1586.4366455078125
1493404472.550444,1432,1503.341796875
1493404474.5133674,1436,1475.3828125
1493404476.7440119,1440,1440.157470703125
1493404488.8868585,1465,1078.337158203125
1493404489.3607285,1466,1088.7921142578125
1493404494.576409,1477,972.9660034179688
1493404498.590803,1485,889.2528076171875
1493404500.5267367,1489,837.18017578125
1493404501.443403,1491,820.8778076171875
1493404506.8540022,1501,754.6454467773438
1493404510.3975344,1508,669.9853515625
1493404517.8939729,1523,598.2915649414062
1493404519.837324,1527,550.6107788085938
1493404531.6176822,1551,403.2601013183594
1493404532.1877599,1552,409.10284423828125
1493404539.8285153,1568,353.55133056640625
1493404540.4054875,1569,334.1634216308594
1493404548.1179924,1584,284.4128112792969
1493404549.940733,1588,261.6273193359375
1493404554.276079,1597,238.8599853515625
1493404557.8908875,1604,216.378173828125
1493404558.3579671,1605,209.6352996826172
1493404565.2153614,1618,172.4347686767578
1493404569.7003338,1627,163.33578491210938
1493404572.0723732,1632,159.02288818359375
1493404574.4370775,1637,139.13255310058594
1493404575.983511,1640,141.95848083496094
1493404578.3015563,1645,129.67483520507812
1493404579.6815772,1648,118.61962127685547
1493404585.6757827,1660,105.4095687866211
1493404589.593234,1668,89.0834732055664
1493404592.9638443,1675,89.91410064697266
1493404596.2191691,1682,81.86180877685547
1493404600.5273724,1691,68.13623809814453
1493404602.586752,1695,65.10184478759766
1493404603.0513742,1696,65.53196716308594
1493404603.5533218,1697,64.67718505859375
1493404604.4957573,1699,57.91240310668945
1493404606.0905519,1702,59.12217712402344
1493404609.5410745,1709,58.32401657104492
1493404613.9625597,1718,48.16291046142578
1493404618.6366835,1728,48.515541076660156
1493404620.5617044,1732,41.75501251220703
1493404621.5117126,1734,40.20808792114258
1493404623.0582902,1737,40.26225280761719
1493404625.5470161,1742,36.259063720703125
1493404627.1333745,1745,38.27914810180664
1493404627.6174383,1746,37.80733108520508
1493404628.2522557,1747,36.045562744140625
1493404637.6927168,1766,28.59172821044922
1493404642.3614984,1775,31.796953201293945
1493404645.469661,1781,27.38446807861328
1493404648.8679726,1788,26.310884475708008
1493404649.3198614,1789,27.091394424438477
1493404653.705432,1798,22.74850082397461
1493404657.1549397,1805,21.433366775512695
1493404662.9142132,1817,19.110641479492188
1493404667.2762873,1826,17.614238739013672
1493404669.148578,1830,16.87257957458496
1493404674.0320199,1840,17.500320434570312
1493404675.8524046,1844,14.787455558776855
1493404680.3995101,1853,15.309426307678223
1493404686.7075336,1866,13.826892852783203
1493404688.2457035,1869,14.438409805297852
1493404691.0095973,1875,12.974989891052246
1493404692.0857573,1877,11.330509185791016
1493404709.2140894,1911,9.866803169250488
1493404712.1800454,1917,10.269876480102539
1493404720.4926927,1934,9.062273979187012
1493404721.4440954,1936,9.391983032226562
1493404722.4859378,1938,9.468330383300781
1493404725.5434182,1944,9.071389198303223
1493404727.0904472,1947,8.752046585083008
1493404728.0383835,1949,8.249608039855957
1493404736.8259108,1967,8.470758438110352
1493404743.5726523,1981,7.451970100402832
1493404744.614934,1983,6.47806978225708
1493404753.918333,2001,6.02957010269165
1493404755.9181936,2005,5.963155746459961
1493404759.8518353,2013,6.069741725921631
1493404761.9942844,2017,5.561888694763184
1493404767.0334735,2027,5.03824520111084
1493404768.4438603,2030,5.616481781005859
1493404771.351567,2036,5.057188034057617
1493404783.0323398,2060,4.893607139587402
1493404788.8889906,2072,4.825831890106201
1493404789.3400471,2073,5.132575988769531
1493404790.757347,2076,4.309780120849609
1493404791.2198105,2077,4.495312213897705
1493404792.1723816,2079,8.487645149230957
1493404793.1216874,2081,6.656888008117676
1493404795.077925,2085,4.647917747497559
1493404797.1635356,2089,4.299407958984375
1493404799.5095508,2094,4.4015583992004395
1493404800.4466994,2096,5.388423919677734
1493404807.8275099,2111,4.518843650817871
1493404824.2501025,2145,3.693842887878418
1493404826.3149784,2149,5.24773645401001
1493404827.3847702,2151,3.4073052406311035
1493404829.7521954,2156,3.322920560836792
1493404834.5791888,2165,3.740727424621582
1493404838.4775753,2173,3.233469009399414
1493404840.3317044,2177,3.0138988494873047
1493404845.3089952,2187,3.1622326374053955
1493404846.4438674,2189,3.2282867431640625
1493404847.364503,2191,3.073068141937256
1493404847.8291976,2192,3.502211809158325
1493404849.8911493,2196,3.2396817207336426
1493404851.327942,2199,3.5823471546173096
1493404855.178702,2207,2.862382411956787
1493404857.3315644,2211,3.010488271713257
1493404864.1072588,2225,2.637497663497925
1493404866.9665403,2231,2.862898588180542
1493404869.5034769,2236,3.39994478225708
1493404869.988206,2237,2.6035256385803223
1493404871.1158438,2239,2.7787766456604004
1493404872.5331614,2242,2.913119077682495
1493404873.5526614,2244,2.8825676441192627
1493404874.4715612,2246,3.05061936378479
1493404875.0133603,2247,3.283212900161743
1493404878.64195,2254,2.97538161277771
1493404880.1057744,2257,3.460683584213257
1493404882.4663787,2262,2.5954172611236572
1493404891.6264107,2281,2.5296902656555176
1493404896.5283818,2291,2.8824174404144287
1493404899.4349437,2297,1.9862327575683594
1493404902.2779405,2303,2.437709093093872
1493404904.3155313,2307,2.434203624725342
1493404904.8739545,2308,2.2167394161224365
1493404910.315432,2319,1.928562045097351
1493404910.8168066,2320,2.337583303451538
1493404918.3302424,2335,2.147397994995117
1493404923.4351716,2345,1.8812880516052246
1493404927.902508,2354,2.3142285346984863
1493404936.2094843,2371,1.9450159072875977
1493404945.1131365,2389,2.19551682472229
1493404945.6697237,2390,1.8314591646194458
1493404946.597739,2392,2.0207743644714355
1493404951.4267232,2402,2.0111451148986816
1493404953.5038142,2406,1.8874074220657349
1493404962.7055779,2425,1.5283434391021729
1493404968.103714,2436,1.9900676012039185
1493404971.9521325,2444,2.036022186279297
1493404974.7201838,2450,1.8779590129852295
1493404975.1831353,2451,2.1618523597717285
1493404976.2475538,2453,1.8529576063156128
1493404977.2113426,2455,1.702757716178894
1493404979.657575,2460,2.441032886505127
1493404991.8241189,2485,1.543583631515503
1493404992.4004004,2486,1.5944411754608154
1493404997.3803382,2496,1.5029834508895874
1493404998.340183,2498,1.6159404516220093
1493405000.70444,2503,1.382596492767334
1493405007.6710258,2517,1.470909595489502
1493405010.7867718,2523,1.8359335660934448
1493405014.2903895,2530,1.775647521018982
1493405015.2502236,2532,1.4112390279769897
1493405016.1696107,2534,1.6976832151412964
1493405022.8550358,2547,1.4779118299484253
1493405024.804593,2551,1.4493074417114258
1493405025.7248626,2553,1.5525131225585938
1493405031.985971,2566,1.3003120422363281
1493405037.9887245,2578,1.1355832815170288
1493405044.1665194,2590,1.176018476486206
1493405044.6958408,2591,1.1926839351654053
1493405045.257154,2592,1.5226470232009888
1493405048.9450858,2600,1.805220365524292
1493405051.8352718,2606,1.1894402503967285
1493405060.0807514,2623,1.2108044624328613
1493405063.1070426,2629,1.1033486127853394
1493405063.5594025,2630,1.090781807899475
1493405067.322171,2638,1.231274962425232
1493405070.3079636,2644,1.3326208591461182
1493405073.329215,2650,1.1208288669586182
1493405075.6605012,2655,1.137230396270752
1493405086.8518748,2678,1.335206389427185
1493405087.8041565,2680,1.0915828943252563
1493405090.267431,2685,1.057356357574463
1493405092.7220905,2690,1.0415798425674438
1493405098.939499,2703,0.997391939163208
1493405102.2197933,2710,0.959449291229248
1493405109.4877496,2725,0.8818456530570984
1493405115.2879767,2737,1.1351560354232788
1493405116.7681282,2740,1.3268754482269287
1493405124.0403643,2754,0.9510782361030579
1493405124.5173736,2755,1.400702953338623
1493405125.5090842,2757,0.9255765676498413
1493405141.4170787,2789,0.9155998826026917
1493405141.8986752,2790,1.0296167135238647
1493405142.3554096,2791,0.8562142252922058
1493405145.7960691,2798,0.9082002639770508
1493405151.1389558,2809,0.8305928707122803
1493405158.2162912,2824,0.9191035032272339
1493405159.7280908,2827,0.866263747215271
1493405160.7024503,2829,0.8614187240600586
1493405175.4809322,2859,0.9185945391654968
1493405181.2771282,2871,0.8064839243888855
1493405181.738831,2872,0.813832700252533
1493405186.211022,2881,0.935031533241272
1493405190.6135905,2890,1.0456278324127197
1493405193.6929631,2896,1.2002687454223633
1493405195.539775,2900,1.1069878339767456
1493405203.853552,2917,0.7605928778648376
1493405204.8791647,2919,0.7885151505470276
1493405205.3473537,2920,0.7594459056854248
1493405205.8135357,2921,0.7853673696517944
1493405211.2373261,2932,0.7921727299690247
1493405220.3292816,2950,0.8889753222465515
1493405228.6202834,2967,1.3050191402435303
1493405232.0725703,2974,1.3737881183624268
1493405232.5352907,2975,0.894128680229187
1493405243.8458936,2998,0.7680572867393494
1493405248.1773221,3007,0.7325689196586609
1493405249.1276774,3009,0.7234993577003479
1493405250.1903512,3011,0.7653927803039551
1493405252.0341234,3015,0.6682615280151367
1493405252.4985619,3016,0.6820469498634338
1493405257.6774938,3027,0.6636888980865479
1493405259.1150942,3030,0.6717019081115723
1493405262.966463,3038,0.6424456834793091
1493405264.4026084,3041,0.9930870532989502
1493405269.2570345,3050,1.0431761741638184
1493405276.7749596,3065,0.6645596027374268
1493405278.8679492,3069,0.7025843262672424
1493405279.806086,3071,0.6491279602050781
1493405287.2409809,3086,0.7823181748390198
1493405294.012098,3099,0.7884131669998169
1493405305.1913576,3122,0.6424021124839783
1493405312.4548736,3137,0.919289231300354
1493405312.9638596,3138,0.5941647291183472
1493405316.320498,3145,0.5775837898254395
1493405318.8439572,3150,0.8770450353622437
1493405321.4018445,3155,0.6850487589836121
1493405323.346732,3159,0.6636307239532471
1493405324.2950864,3161,0.6782417893409729
1493405332.2900195,3177,0.7169003486633301
1493405338.0438697,3188,0.5329716205596924
1493405341.4177337,3195,0.6333916187286377
1493405341.8692834,3196,0.481650710105896
1493405345.1992538,3203,0.571397066116333
1493405346.9057646,3206,0.48751822113990784
1493405358.840992,3230,0.4647689163684845
1493405360.3564088,3233,0.4365771412849426
1493405363.9602895,3240,0.45323389768600464
1493405365.485046,3243,0.46270105242729187
1493405365.9532056,3244,0.4432455897331238
1493405366.994118,3246,0.4764608144760132
1493405367.4523244,3247,0.45079749822616577
1493405377.014037,3267,0.7788921594619751
1493405379.3503604,3272,0.7047874927520752
1493405383.5237517,3281,0.5002736449241638
1493405384.446284,3283,0.5577377080917358
1493405395.281223,3305,0.44943520426750183
1493405399.1640127,3313,0.3808375895023346
1493405405.9555826,3327,0.4840404987335205
1493405406.4159732,3328,0.4222874641418457
1493405408.9104059,3333,0.5522775650024414
1493405411.3338876,3338,0.4075392782688141
1493405414.7687993,3345,0.5199650526046753
1493405429.2469523,3374,0.3790229260921478
1493405430.1646478,3376,0.44765806198120117
1493405431.1298316,3378,0.38193804025650024
1493405435.160993,3386,0.4438803195953369
1493405443.7408767,3403,0.36482563614845276
1493405446.296861,3408,0.37042075395584106
1493405456.9019039,3430,0.39060261845588684
1493405458.401709,3433,0.3982142508029938
1493405460.696657,3438,0.36858028173446655
1493405464.2809958,3445,0.37401479482650757
1493405466.3172412,3449,0.38559719920158386
1493405467.287011,3451,0.37052449584007263
1493405470.2698884,3457,0.35763007402420044
1493405470.8322701,3458,0.43408623337745667
1493405473.7560365,3464,0.32515770196914673
1493405477.05131,3471,0.3774285316467285
1493405480.0283902,3477,0.38117942214012146
1493405481.5968251,3480,0.3537900745868683
1493405489.9618697,3497,0.39395949244499207
1493405490.9041913,3499,0.342754989862442
1493405496.1286309,3509,0.4770439565181732
1493405497.5811872,3512,0.608544647693634
1493405501.134015,3519,1.267091155052185
1493405508.9122565,3535,0.7711685299873352
1493405509.9480526,3537,1.0273442268371582
1493405513.100873,3543,0.7048196792602539
1493405515.212227,3547,0.6610816717147827
1493405516.2160788,3549,0.7442872524261475
1493405523.2459197,3563,0.7594221234321594
1493405531.7627215,3580,0.518598735332489
1493405537.787102,3592,0.6723751425743103
1493405541.82757,3600,0.7955834865570068
1493405550.441767,3618,0.4620988667011261
1493405551.5079072,3620,0.5681406855583191
1493405552.4098868,3622,0.36069294810295105
1493405553.8543084,3625,0.43433240056037903
1493405555.423888,3628,0.35883450508117676
1493405563.811028,3645,0.36044636368751526
1493405569.25643,3656,0.3823230266571045
1493405569.7296128,3657,0.30155637860298157
1493405572.8226597,3663,0.32769161462783813
1493405576.2559159,3670,0.3256317973136902
1493405590.83212,3700,0.28295716643333435
1493405591.9695022,3702,0.3075181543827057
1493405603.8958774,3726,0.313551664352417
1493405606.002665,3730,0.28786128759384155
1493405606.5327396,3731,0.3371126651763916
1493405606.9936376,3732,0.27447861433029175
1493405610.116907,3738,0.5800977349281311
1493405611.6785243,3741,0.44960078597068787
1493405612.6324978,3743,0.29632648825645447
1493405617.0808742,3752,0.40348708629608154
1493405620.48948,3759,0.3927072286605835
1493405626.862765,3772,0.43410128355026245
1493405630.5914037,3780,0.6066747307777405
1493405637.0107565,3793,0.3690672516822815
1493405638.08173,3795,0.4552241861820221
1493405639.4752212,3798,0.44277578592300415
1493405645.470632,3810,0.3010789752006531
1493405647.2967227,3814,0.2982984185218811
1493405649.9145246,3819,0.34655216336250305
1493405650.851066,3821,0.2801171839237213
1493405655.7532027,3831,0.31771957874298096
1493405657.8791356,3835,0.27007752656936646
1493405664.1905766,3848,0.2823091745376587
1493405672.0907311,3864,0.2818884551525116
1493405674.5778344,3869,0.23171168565750122
1493405678.0296168,3876,1.2072702646255493
1493405690.2401605,3901,0.517183780670166
1493405690.7015808,3902,3.3296422958374023
1493405694.7116642,3910,0.9948281645774841
1493405699.4765184,3920,2.878099203109741
1493405703.3448176,3928,1.662424087524414
1493405706.7808847,3935,3.2963571548461914
1493405708.6183565,3939,3.731995105743408
1493405713.8512154,3950,5.769505977630615
1493405716.6455822,3956,4.122110843658447
1493405719.764456,3962,1.3871649503707886
1493405730.0440207,3984,1.2646805047988892
1493405735.4595227,3995,0.7622528076171875
1493405738.0043452,4000,1.2813664674758911
1493405742.234998,4009,1.3085178136825562
1493405742.7202744,4010,0.7147583961486816
1493405748.0755916,4021,0.5525467991828918
1493405748.5342536,4022,0.6385399699211121
1493405753.9026902,4033,0.4727347493171692
1493405755.292922,4036,0.5917539596557617
1493405758.6149209,4043,0.46682971715927124
1493405759.995668,4046,0.49113473296165466
1493405760.4518795,4047,0.4808982014656067
1493405760.9599807,4048,0.47628650069236755
1493405783.2250555,4093,0.3902010917663574
1493405785.8110192,4098,0.3829802870750427
1493405786.2715292,4099,0.30325058102607727
1493405791.1457148,4109,0.3052219748497009
1493405819.7799795,4167,0.25215399265289307
1493405826.9219024,4182,0.2179243266582489
1493405832.1469278,4193,0.23378556966781616
1493405832.6574242,4194,0.2284790277481079
1493405833.604305,4196,0.22403375804424286
1493405834.5691025,4198,0.198574498295784
1493405836.0001218,4201,0.23578870296478271
1493405836.4497116,4202,0.22713612020015717
1493405837.565221,4204,0.29343968629837036
1493405848.8764231,4227,0.2345956265926361
1493405851.3569603,4232,0.2501642107963562
1493405852.8622878,4235,0.23786577582359314
1493405856.7735593,4243,0.20701105892658234
1493405862.0506196,4254,0.23066340386867523
1493405866.4462557,4263,0.2104770690202713
1493405867.95503,4266,0.38269951939582825
1493405868.4213808,4267,0.6842830181121826
1493405875.8067124,4282,0.22536413371562958
1493405883.7024453,4298,0.2260502725839615
1493405886.5597801,4304,0.21220704913139343
1493405888.4323573,4308,0.20954403281211853
1493405892.7591972,4317,0.18298748135566711
1493405893.693084,4319,0.1965414434671402
1493405898.2159889,4328,0.18030022084712982
1493405900.2425413,4332,0.18712475895881653
1493405903.2716343,4338,0.19087480008602142
1493405905.668022,4343,0.187880277633667
1493405916.2474415,4365,0.16336669027805328
1493405918.1710796,4369,0.1695527583360672
1493405922.679903,4378,0.2167004644870758
1493405930.3191612,4393,0.9398481845855713
1493405934.0266273,4400,0.21350020170211792
1493405936.9696414,4406,0.2833545506000519
1493405938.9913719,4410,0.45675864815711975
1493405939.45657,4411,1.6189979314804077
1493405948.6770263,4430,0.4707035720348358
1493405949.1361177,4431,0.46690502762794495
1493405950.1983542,4433,0.3477538228034973
1493405953.235527,4439,0.5791848301887512
1493405954.819207,4442,0.937708854675293
1493405968.4872851,4469,0.3894273340702057
1493405971.543559,4475,0.30404338240623474
1493405973.4328985,4479,0.2746763229370117
1493405974.9114912,4482,0.2968197762966156
1493405978.8525116,4490,0.21791760623455048
1493405979.8226783,4492,0.22387216985225677
1493405988.3407524,4509,0.19236455857753754
1493405988.800991,4510,0.18920865654945374
1493405998.071983,4529,0.19086086750030518
1493405998.5596879,4530,0.16883540153503418
1493406000.219773,4533,0.18994703888893127
1493406004.8507705,4542,0.16780364513397217
1493406008.6888328,4550,0.21248647570610046
1493406009.6146288,4552,0.25847238302230835
1493406010.2106507,4553,0.19652965664863586
1493406017.5117393,4568,0.1686762124300003
1493406022.375345,4578,0.22075441479682922
1493406023.7333684,4581,0.25956565141677856
1493406029.1835828,4592,0.1514601856470108
1493406030.6984727,4595,0.1460796594619751
1493406031.7145712,4597,0.1528070867061615
1493406032.6366723,4599,0.16217941045761108
1493406038.6963964,4611,0.15166984498500824
1493406046.8523533,4628,0.13411718606948853
1493406054.1970322,4643,0.15352654457092285
1493406057.169861,4649,0.12837079167366028
1493406060.5533044,4656,0.14932584762573242
1493406064.529136,4664,0.12704265117645264
1493406066.3912048,4668,0.15712380409240723
1493406069.773651,4675,0.17489346861839294
1493406070.3439806,4676,0.14313268661499023
1493406070.8357868,4677,0.1343630999326706
1493406075.9258165,4687,0.1344422996044159
1493406088.5110714,4713,0.13054019212722778
1493406090.906638,4718,0.12227275222539902
1493406098.8146079,4734,0.11922691762447357
1493406101.3680415,4739,0.12935978174209595
1493406104.31242,4745,0.11670700460672379
1493406106.266034,4749,0.14425340294837952
1493406106.736245,4750,0.12009477615356445
1493406110.7282386,4758,0.1181609034538269
1493406112.2386775,4761,0.1303233653306961
1493406112.7328775,4762,0.11459549516439438
1493406113.7848694,4764,0.13507546484470367
1493406115.1999443,4767,5.1745924949646
1493406119.5238438,4776,0.33191463351249695
1493406120.8921883,4779,0.2505514621734619
1493406121.3335598,4780,0.32950258255004883
1493406123.3464828,4784,0.2767643332481384
1493406124.9089484,4787,0.24822260439395905
1493406125.366659,4788,0.23280848562717438
1493406128.1687288,4794,0.23187679052352905
1493406131.1843915,4800,0.2009960263967514
1493406132.1493387,4802,0.21244016289710999
1493406133.5440795,4805,0.18729914724826813
1493406143.1611469,4825,0.14489543437957764
1493406150.5659568,4840,0.12675981223583221
1493406156.287926,4852,0.11598841845989227
1493406165.5477552,4871,0.1396004855632782
1493406166.459035,4873,0.20566841959953308
1493406174.0876012,4889,0.12762480974197388
1493406175.4555457,4892,0.1278775930404663
1493406176.5124624,4894,0.13395951688289642
1493406177.0359645,4895,0.13336560130119324
1493406186.0998962,4914,0.11762990057468414
1493406197.5335019,4938,0.12938247621059418
1493406198.9372663,4941,0.11643771082162857
1493406205.297845,4954,0.12138944119215012
1493406209.2257693,4962,0.10236039012670517
1493406213.1650136,4970,0.10827895998954773
1493406213.621379,4971,0.0935869961977005
1493406214.9934738,4974,0.10592832416296005
1493406216.0247083,4976,0.10526024550199509
1493406216.547071,4977,0.09252899140119553
1493406223.1510189,4991,0.11043085902929306
1493406227.066293,4999,0.1090102568268776
1493406238.0280628,5021,0.09349528700113297
1493406240.8792722,5027,0.08268493413925171
1493406242.2560594,5030,0.09536930173635483
1493406245.8656158,5037,0.11907034367322922
1493406251.886171,5050,0.11739187687635422
1493406252.811827,5052,0.10888150334358215
1493406253.3380346,5053,0.10047661513090134
1493406256.775305,5060,0.18432658910751343
1493406265.4423556,5078,0.10154291242361069
1493406273.0934892,5094,0.10039827227592468
1493406276.576708,5101,0.08883415162563324
1493406278.8254707,5106,0.08087225258350372
1493406279.289352,5107,0.1012411043047905
1493406282.253844,5113,0.10383643209934235
1493406288.6830606,5126,0.08464707434177399
1493406289.723334,5128,0.108221136033535
1493406292.4723377,5134,0.11033105105161667
1493406305.270678,5160,0.094565749168396
1493406307.750324,5165,0.08738239109516144
1493406314.3252776,5178,0.10051035135984421
1493406316.17848,5182,0.09389983862638474
1493406324.7066202,5200,0.07824424654245377
1493406328.6817236,5208,0.09371218830347061
1493406339.8764887,5231,0.08040037006139755
1493406341.3907464,5234,0.07079028338193893
1493406341.8987048,5235,0.08670511096715927
1493406343.887191,5239,0.08192166686058044
1493406344.3478696,5240,0.07476793974637985
1493406346.1827736,5244,0.08273952454328537
1493406355.0214605,5262,0.08254189789295197
1493406357.0190587,5266,0.08197503536939621
1493406368.10207,5289,0.08089900016784668
1493406374.3214722,5302,0.07907707989215851
1493406382.2409875,5318,0.08638051152229309
1493406387.4728656,5329,0.09248335659503937
1493406395.501645,5345,0.07512500137090683
1493406396.9389167,5348,0.07372509688138962
1493406402.611775,5359,0.09109724313020706
1493406403.0828156,5360,0.06674876064062119
1493406404.5375402,5363,0.07271036505699158
1493406412.6588433,5380,0.08069434016942978
1493406414.511334,5384,0.0872550681233406
1493406424.028306,5404,0.07573342323303223
1493406424.938395,5406,0.07590199261903763
1493406431.5937624,5420,0.07326576858758926
1493406434.134632,5425,0.06497347354888916
1493406440.9672983,5439,0.07399018108844757
1493406441.4266016,5440,0.06902160495519638
1493406442.3503492,5442,0.08366222679615021
1493406444.970453,5447,0.07845485210418701
1493406458.8990006,5475,0.06581214815378189
1493406463.3705485,5484,0.06356079876422882
1493406466.8074439,5491,0.06566821783781052
1493406468.8748355,5495,0.07279994338750839
1493406471.6208496,5501,0.06254801899194717
1493406474.4592607,5507,0.06748957931995392
1493406476.931783,5512,0.07605353742837906
1493406478.4719067,5515,0.06178002804517746
1493406479.4871233,5517,0.058000870048999786
1493406486.8239744,5532,0.05813423544168472
1493406491.20258,5541,0.0890941470861435
1493406495.1121826,5549,0.07261896133422852
1493406503.0497346,5566,0.06193019449710846
1493406505.4727356,5571,0.08003132045269012
1493406506.3709896,5573,0.063520148396492
1493406511.9481752,5585,0.12088648229837418
1493406513.060483,5587,0.06705483794212341
1493406515.8666453,5593,0.0811682716012001
1493406521.6978805,5605,0.07634223252534866
1493406524.271379,5610,0.06810754537582397
1493406529.1658409,5620,0.05970964953303337
1493406533.9549322,5630,0.06280022859573364
1493406534.8568385,5632,0.054237838834524155
1493406541.9425905,5647,0.06509630382061005
1493406547.3802602,5658,0.059654735028743744
1493406548.2826436,5660,0.09397488832473755
1493406550.2496269,5664,0.06465553492307663
1493406555.7851284,5676,0.06700269877910614
1493406557.364255,5679,0.07472936064004898
1493406576.8911695,5720,0.05352514982223511
1493406578.3135498,5723,0.05752578005194664
1493406580.3032663,5727,0.2378777414560318
1493406587.0178041,5741,0.5032463669776917
1493406592.3466415,5752,4.688267707824707
1493406595.6636636,5759,16.3048152923584
1493406598.958474,5766,9.985756874084473
1493406603.6872954,5776,14.400872230529785
1493406605.1289709,5779,31.207401275634766
1493406607.4612186,5784,9.116033554077148
1493406609.7694254,5789,6.823793888092041
1493406612.665155,5795,12.449247360229492
1493406618.5038917,5807,5.468367576599121
1493406618.9466853,5808,3.3879992961883545
1493406627.5347035,5825,1.052433967590332
1493406629.001483,5828,0.8666120171546936
1493406632.5912135,5835,0.8338863849639893
1493406638.20976,5847,2.803405284881592
1493406645.149335,5862,1.0158820152282715
1493406646.0593505,5864,1.5016578435897827
1493406649.2933288,5871,2.1853089332580566
1493406654.3525224,5881,1.3128447532653809
1493406658.2055175,5889,0.47660449147224426
1493406659.0958707,5891,1.7456965446472168
1493406659.984404,5893,0.4569017291069031
1493406662.2968516,5898,0.31108948588371277
1493406666.7200248,5907,0.2873181998729706
1493406671.4589186,5917,0.22329384088516235
1493406672.0804675,5918,0.23605896532535553
1493406676.9927993,5928,0.20315247774124146
1493406678.8460076,5932,0.16965261101722717
1493406679.3397896,5933,0.20049767196178436
1493406688.7258751,5952,0.1535431444644928
1493406691.2017934,5957,0.15536153316497803
1493406692.219862,5959,0.1519446074962616
1493406694.2676933,5963,0.1600409895181656
1493406698.3920584,5972,0.14656437933444977
1493406706.9251466,5990,0.12357509881258011
1493406716.5016177,6010,0.11273762583732605
1493406718.962313,6015,0.12964649498462677
1493406723.3664665,6024,0.13298596441745758
1493406726.0933397,6030,0.14242449402809143
1493406726.5638547,6031,0.14148840308189392
1493406727.170012,6032,0.12556959688663483
1493406728.6745753,6035,0.16020658612251282
1493406730.124981,6038,0.15352874994277954
1493406736.9589648,6052,0.11901155859231949
1493406740.6850164,6060,0.11268476396799088
1493406748.928566,6077,0.14736028015613556
1493406749.4209774,6078,0.12396460026502609
1493406751.3321319,6082,0.12427555024623871
1493406753.6349175,6087,0.10424849390983582
1493406756.8772514,6094,0.10884596407413483
1493406761.260376,6103,0.1026548445224762
1493406762.182982,6105,0.09640613198280334
1493406766.986255,6115,0.16754485666751862
1493406769.7947044,6121,0.10334071516990662
1493406770.6749923,6123,0.10080215334892273
1493406773.597274,6129,0.1033921092748642
1493406774.6385195,6131,0.12598450481891632
1493406775.555171,6133,0.16958755254745483
1493406781.2887766,6145,0.1085643544793129
1493406782.1882832,6147,0.10627779364585876
1493406783.1740992,6149,0.10295094549655914
1493406794.5631223,6172,0.08619702607393265
1493406796.5033312,6176,0.09461639821529388
1493406798.8762717,6181,0.08243454992771149
1493406800.301045,6184,0.09546059370040894
1493406807.9063547,6200,0.10176591575145721
1493406812.8836668,6210,0.08170519024133682
1493406813.3375318,6211,0.10633227974176407
1493406814.344561,6213,0.09335073083639145
1493406817.128618,6219,0.08718153834342957
1493406819.9768815,6225,0.0822901651263237
1493406823.377555,6232,0.07618558406829834
1493406825.7795012,6237,0.07881336659193039
1493406829.1372187,6244,0.07801123708486557
1493406832.082513,6250,0.11989479511976242
1493406838.435481,6263,0.09325321018695831
1493406841.8828995,6270,0.08383835852146149
1493406850.6743276,6289,0.07366928458213806
1493406860.4298394,6309,0.07010787725448608
1493406861.7612298,6312,0.07348659634590149
1493406863.6538253,6316,0.06793781369924545
1493406864.0996215,6317,0.06453187763690948
1493406867.419172,6324,0.06795994937419891
1493406875.475242,6341,0.07119404524564743
1493406880.7317662,6352,0.07466168701648712
1493406885.9978173,6363,0.06926153600215912
1493406889.368307,6370,0.06668242067098618
1493406892.2714152,6376,0.200297012925148
1493406903.7405798,6400,0.07098432630300522
1493406914.6721356,6423,0.07233493030071259
1493406926.3964565,6447,0.061018653213977814
1493406926.9490504,6448,0.05978654325008392
1493406930.197531,6455,0.0681368038058281
1493406931.9926562,6459,0.08993276208639145
1493406938.4405339,6472,0.06784044951200485
1493406938.8836389,6473,0.06709983199834824
1493406943.535778,6483,0.0692642480134964
1493406945.3271768,6487,0.06886806339025497
1493406949.0242217,6495,0.06801664084196091
1493406949.465526,6496,0.06530191749334335
1493406951.3353326,6500,0.06059733033180237
1493406955.7555444,6509,0.05204456299543381
1493406956.2109392,6510,0.06004618480801582
1493406960.8978174,6520,0.05623512342572212
1493406961.342574,6521,0.05441213399171829
1493406961.8535535,6522,0.0626065731048584
1493406965.5112565,6530,0.07238055020570755
1493406967.3920796,6534,0.053629182279109955
1493406974.9815528,6550,0.05208134278655052
1493406986.428106,6574,0.06681603193283081
1493406988.4872546,6578,0.04850992187857628
1493406989.3926423,6580,0.06197233125567436
1493406989.839746,6581,0.05766791105270386
1493406991.222867,6584,0.061458565294742584
1493406995.4610271,6593,0.05358200520277023
1493406996.0158706,6594,0.05590277910232544
1493407000.6115701,6603,0.05493853986263275
1493407002.0677235,6606,0.06938286125659943
1493407006.818979,6616,0.051204029470682144
1493407009.1641843,6621,0.05819300562143326
1493407027.286552,6657,0.05326242744922638
1493407031.5510283,6666,0.07435448467731476
1493407032.5957851,6668,0.05991717427968979
1493407034.5957654,6672,0.08105340600013733
1493407037.7004437,6678,0.05862867087125778
1493407039.1783998,6681,0.047802750021219254
1493407042.5290048,6688,0.053991787135601044
1493407043.9829438,6691,0.05785246193408966
1493407046.281899,6696,0.06005798652768135
1493407047.7820008,6699,0.04729288071393967
1493407051.632978,6707,0.05257641151547432
1493407053.6414855,6711,0.051321253180503845
1493407055.5842574,6715,0.0572933666408062
1493407060.2027202,6725,0.05424641817808151
1493407060.732578,6726,0.044541820883750916
1493407066.4239116,6738,0.054480936378240585
1493407068.3047261,6742,0.04712929576635361
1493407071.7885118,6749,0.05267368629574776
1493407073.6501143,6753,0.04990147426724434
1493407078.9016173,6764,0.04788004606962204
1493407084.826303,6776,0.045216936618089676
1493407092.5697548,6792,0.04467034339904785
1493407103.1075602,6813,0.043433088809251785
1493407104.9715078,6817,0.04243699461221695
1493407112.086186,6832,0.04199639707803726
1493407116.0551307,6840,0.04835495352745056
1493407119.0238192,6846,0.040917981415987015
1493407120.9526923,6850,0.045453473925590515
1493407122.8755374,6854,0.04458969086408615
1493407126.580938,6862,0.04341619461774826
1493407129.5489075,6868,0.04418371617794037
1493407130.061142,6869,0.04390491172671318
1493407138.270484,6886,0.041460324078798294
1493407141.6165075,6893,0.03773428499698639
1493407142.5820084,6895,0.039198026061058044
1493407145.6775277,6901,0.03990829363465309
1493407149.5667586,6909,0.044468771666288376
1493407151.0215058,6912,0.0456925705075264
1493407152.8344867,6916,0.03943907842040062
1493407157.709328,6926,0.037239447236061096
1493407161.7280455,6934,0.03951950743794441
1493407163.1757927,6937,0.04400923475623131
1493407169.9688847,6951,0.05138621851801872
1493407171.8054392,6955,0.046067897230386734
1493407175.5605235,6963,0.04033815115690231
1493407177.0659828,6966,0.053273819386959076
1493407180.1011453,6972,0.045917242765426636
1493407188.0099916,6989,0.05204441770911217
1493407188.4634688,6990,0.04675504192709923
1493407189.4022956,6992,0.0398855023086071
1493407198.0242717,7010,0.037499718368053436
1493407199.906764,7014,0.03774680569767952
1493407201.325068,7017,0.03556699678301811
1493407208.5660706,7032,0.03618504852056503
1493407209.9329276,7035,0.039969876408576965
1493407211.7485201,7039,0.03480503708124161
1493407215.0973077,7046,0.03705377131700516
1493407221.3897977,7059,0.04995591938495636
1493407224.3370788,7065,0.03644762560725212
1493407231.4239686,7079,0.03979228436946869
1493407237.2241964,7091,0.03950972110033035
1493407240.6706932,7098,0.03270374983549118
1493407244.4410794,7106,0.036273520439863205
1493407248.2159636,7114,0.034711528569459915
1493407248.6557484,7115,0.032902173697948456
1493407251.074033,7120,0.03867637366056442
1493407252.893305,7124,0.05100888013839722
1493407259.1195385,7137,0.038672782480716705
1493407260.9295814,7141,0.03837176412343979
1493407267.542106,7155,0.03030153550207615
1493407273.0711818,7167,0.04056136682629585
1493407273.580531,7168,0.05710577964782715
1493407276.7593246,7175,0.03642625734210014
1493407280.5951493,7183,0.03898362070322037
1493407283.7020438,7189,3.1232004165649414
1493407286.3895013,7195,0.08973392844200134
1493407290.2483466,7202,0.0981469675898552
1493407291.209107,7204,0.1852942407131195
1493407295.4587333,7213,0.09803549945354462
1493407296.4907734,7215,0.07930776476860046
1493407296.935927,7216,0.21079035103321075
1493407306.2678337,7235,0.048752278089523315
1493407307.6384132,7238,0.0561913326382637
1493407311.9504724,7247,0.05070504918694496
1493407317.9375188,7260,9.95643138885498
1493407323.0536137,7271,52.42733383178711
1493407324.4122264,7274,30.965656280517578
1493407329.2600863,7284,21.476078033447266
1493407337.0204737,7300,4.674396991729736
1493407342.3892593,7311,5.359551429748535
1493407343.9008698,7314,11.4638090133667
1493407351.3315582,7329,5.758564472198486
1493407356.263574,7339,1.7154122591018677
1493407356.7288342,7340,2.169680118560791
1493407359.1509578,7345,3.7820096015930176
1493407359.5996172,7346,1.3054324388504028
1493407361.9879715,7351,1.3102316856384277
1493407362.980952,7353,0.8275346159934998
1493407364.9247124,7357,2.456958532333374
1493407365.3773549,7358,0.9549214243888855
1493407365.921777,7359,1.3871772289276123
1493407373.068511,7374,0.4898267090320587
1493407376.432158,7381,0.8441221117973328
1493407376.9563942,7382,0.49697554111480713
1493407378.865006,7386,0.39312711358070374
1493407379.9193144,7388,0.4375184178352356
1493407384.3700693,7397,0.34851014614105225
1493407386.2563214,7401,0.25947660207748413
1493407387.8411548,7404,0.2539396584033966
1493407400.1302974,7430,0.16249774396419525
1493407400.5890515,7431,0.15206119418144226
1493407404.7759674,7440,0.1322847604751587
1493407406.39041,7443,0.11799502372741699
1493407408.446923,7447,0.12375415116548538
1493407410.0071707,7450,0.10626285523176193
1493407414.9527454,7460,0.11562368273735046
1493407415.4543107,7461,0.10358747839927673
1493407415.8986719,7462,0.10690564662218094
1493407416.3457236,7463,0.11586883664131165
1493407418.8518527,7468,0.10268186777830124
1493407421.844511,7474,0.1287127137184143
1493407423.8145156,7478,0.10464493930339813
1493407424.7360067,7480,0.09750472009181976
1493407430.4750392,7492,0.08874392509460449
1493407432.3570025,7496,0.10583722591400146
1493407435.1770332,7502,0.105150006711483
1493407435.736064,7503,0.09000296145677567
1493407439.4814436,7511,0.09986976534128189
1493407442.3433447,7517,0.09427923709154129
1493407444.7541888,7522,0.09367283433675766
1493407448.533711,7530,0.08157651871442795
1493407451.84571,7537,0.08987795561552048
1493407456.78595,7547,0.0922282487154007
1493407465.611916,7565,0.06806284934282303
1493407469.4087582,7573,0.06998809427022934
1493407480.4771597,7596,0.09370096772909164
1493407483.855704,7603,0.06960807740688324
1493407486.8612316,7609,0.07169774919748306
1493407488.2643845,7612,0.07830678671598434
1493407503.2276397,7643,0.0849744975566864
1493407503.773665,7644,0.07195363193750381
1493407511.4248104,7660,0.05873657763004303
1493407511.877822,7661,0.06456340849399567
1493407516.4930468,7671,0.06589722633361816
1493407517.4438457,7673,0.0568087063729763


==> results/run_multi_copy-rwa-run_1,tag_loss.csv <==
Wall time,Step,Value
1492079551.0366116,5,237781.828125
1492079561.4308066,18,230472.375
1492079566.2394667,24,222909.0625
1492079579.2672668,40,161126.453125
1492079580.8488674,42,160349.8125
1492079583.2785447,45,164284.25
1492079584.834735,47,165595.4375
1492079589.8028889,53,161065.984375
1492079592.269827,56,159780.171875
1492079604.2752552,71,159696.6875
1492079606.6798935,74,159674.09375
1492079610.6912405,79,159796.765625
1492079617.179613,87,159644.734375
1492079622.8797648,94,159651.46875
1492079629.2474236,102,159613.25
1492079631.6564798,105,159603.46875
1492079632.4032178,106,159606.875
1492079637.974533,113,159608.296875
1492079648.3855965,126,159581.453125
1492079658.9609988,139,159559.5625
1492079667.8060849,150,159535.15625
1492079671.905159,155,159512.515625
1492079674.2180216,158,159524.671875
1492079681.5821838,167,159498.5625
1492079682.3480542,168,159504.703125
1492079690.4446814,178,159488.78125
1492079694.4718215,183,159478.65625
1492079696.1629505,185,159476.03125
1492079696.9883277,186,159476.125
1492079700.3333306,190,159468.625
1492079706.9841206,198,159458.25
1492079713.3692544,206,159446.609375
1492079714.1609836,207,159441.796875
1492079718.3856838,212,159428.28125
1492079727.1940079,223,159406.78125
1492079732.0780659,229,159403.890625
1492079736.2450266,234,159392.1875
1492079738.5973177,237,159386.078125
1492079748.465602,249,159359.46875
1492079753.328524,255,159333.484375
1492079757.524878,260,159324.03125
1492079763.0235353,267,159301.453125
1492079766.1902475,271,159280.6875
1492079767.8251429,273,159286.109375
1492079783.041776,292,159202.46875
1492079787.125273,297,159169.296875
1492079787.8735988,298,159168.34375
1492079792.0211976,303,159136.171875
1492079796.1506598,308,159106.515625
1492079797.829134,310,159102.453125
1492079804.439952,318,159047.859375
1492079805.2243118,319,159046.234375
1492079810.9747295,326,158999.09375
1492079814.3315086,330,158975.390625
1492079821.6725466,339,158901.953125
1492079828.2764351,347,158841.90625
1492079840.7053208,363,158699.5
1492079843.8412309,367,158662.046875
1492079848.7169878,373,158598.9375
1492079851.8866389,377,158554.71875
1492079853.5583832,379,158539.109375
1492079887.4407463,421,158047.0625
1492079888.2186308,422,158043.515625
1492079889.8810122,424,158012.671875
1492079894.642212,430,157915.25
1492079902.2333434,439,157743.1875
1492079903.9291408,441,157720.65625
1492079904.739023,442,157713.453125
1492079907.1354027,445,157645.125
1492079911.9898565,451,157497.859375
1492079919.4150348,460,157304.828125
1492079922.1602225,463,157241.625
1492079923.069034,464,157186.1875
1492079930.982269,474,156875.4375
1492079944.7080634,491,156103.109375
1492079946.2276,493,155983.34375
1492079957.2874196,507,154981.859375
1492079961.3190892,512,154505.21875
1492079962.9907737,514,154316.28125
1492079965.3401268,517,153931.921875
1492079972.0340908,525,152826.578125
1492079976.8528852,531,151781.625
1492079978.4409938,533,151393.53125
1492079980.8591993,536,150740.53125
1492079985.9802086,542,149371.3125
1492079990.1296036,547,148054.03125
1492079998.5169618,557,145096.171875
1492080003.4088547,563,142991.640625
1492080008.4848242,569,140862.546875
1492080011.715491,573,139388.78125
1492080016.5751915,579,137614.703125
1492080018.1193638,581,137244.1875
1492080018.9053092,582,136511.75
1492080020.5309463,584,136351.421875
1492080022.1147006,586,135477.9375
1492080022.8283465,587,134741.8125
1492080026.7379684,592,133447.640625
1492080027.5533226,593,132765.5625
1492080034.69693,602,130256.46875
1492080039.3778684,608,128497.46875
1492080040.9157565,610,127922.484375
1492080044.967058,615,126623.5703125
1492080049.2161245,620,125461.7421875
1492080050.865377,622,124978.015625
1492080060.3482375,634,122473.28125
1492080066.0667727,641,121161.0078125
1492080066.8130233,642,120965.3515625
1492080068.4862013,644,120824.640625
1492080070.3188066,646,120568.890625
1492080071.0836706,647,120236.1015625
1492080072.7112603,649,120013.4140625
1492080082.3028922,661,118269.609375
1492080084.7602165,664,117789.2890625
1492080088.1014583,668,117129.921875
1492080090.6146429,671,116865.546875
1492080093.0976834,674,116540.25
1492080096.1751747,678,116144.6796875
1492080096.9039235,679,116101.5390625
1492080100.1374927,683,115570.7578125
1492080104.2532809,688,115015.96875
1492080113.2822826,699,113473.6953125
1492080116.4096937,703,113185.390625
1492080118.868688,706,112768.2578125
1492080125.4244497,714,111917.328125
1492080128.6348104,718,111417.3984375
1492080130.9706364,721,110921.4453125
1492080131.7797635,722,110944.3359375
1492080132.6725001,723,110768.0234375
1492080138.4474816,730,109911.390625
1492080143.0152671,736,109303.8984375
1492080144.6462715,738,108926.7890625
1492080145.47366,739,108984.2890625
1492080148.6212583,743,108385.15625
1492080151.7299402,747,108035.078125
1492080154.9842913,751,107504.8203125
1492080155.7937245,752,107329.984375
1492080159.145633,756,106956.03125
1492080166.4446836,765,106724.8203125
1492080169.6502495,769,105851.78125
1492080170.4398305,770,105645.859375
1492080171.2536871,771,105599.8671875
1492080172.9760356,773,105397.390625
1492080173.7536867,774,104935.1953125
1492080178.9541771,780,104474.4921875
1492080182.2441661,784,104046.421875
1492080183.0223086,785,103933.3671875
1492080184.6825824,787,103778.875
1492080186.2978864,789,103375.359375
1492080188.8673012,792,103153.9375
1492080189.6552572,793,103006.1875
1492080190.4321024,794,102835.125
1492080191.1933703,795,102920.65625
1492080193.539853,798,102536.0625
1492080196.7953968,802,102293.9296875
1492080200.845625,807,101635.28125
1492080201.6017923,808,101296.46875
1492080202.4022963,809,101319.015625
1492080207.283823,815,100785.3359375
1492080220.853624,832,99037.7734375
1492080224.076716,836,98472.1875
1492080225.5489469,838,98260.484375
1492080229.4201095,843,97784.140625
1492080248.5824814,867,95127.671875
1492080250.202263,869,94806.171875
1492080253.9524686,874,94917.4375
1492080255.5564804,876,94942.9296875
1492080258.9408102,880,93966.84375
1492080260.5905151,882,93263.7265625
1492080267.171409,890,92463.671875
1492080272.075777,896,91815.7109375
1492080275.1979363,900,91438.03125
1492080280.956622,907,90879.546875
1492080282.6785216,909,90572.125
1492080287.326373,915,90071.96875
1492080289.0123317,917,89805.390625
1492080291.2906914,920,89221.28125
1492080293.6552823,923,89242.15625
1492080300.3617206,931,88834.1484375
1492080301.2141566,932,88339.171875
1492080303.7391188,935,88113.3671875
1492080309.3262455,942,88015.609375
1492080311.6970441,945,87373.78125
1492080318.8252306,954,86794.9453125
1492080322.0210545,958,86203.3203125
1492080324.503332,961,85620.8125
1492080325.3410823,962,85817.5859375
1492080332.6204267,971,85106.546875
1492080333.343468,972,84874.515625
1492080336.4093504,976,84558.5234375
1492080338.0584445,978,84544.9609375
1492080338.873305,979,84434.234375
1492080342.027563,983,84040.875
1492080342.8638055,984,83974.453125
1492080345.1956205,987,83901.9140625
1492080345.9757824,988,83867.0078125
1492080352.7209272,996,83074.484375
1492080355.9165394,1000,82979.1953125
1492080357.553092,1002,82827.09375
1492080359.1051602,1004,82828.4921875
1492080359.965273,1005,82738.2265625
1492080367.2446907,1014,82059.671875
1492080369.6299572,1017,81936.5703125
1492080376.3902922,1025,81405.96875
1492080377.999934,1027,81230.171875
1492080382.4170322,1032,81127.9140625
1492080386.456095,1037,80590.8359375
1492080392.1787698,1044,80162.7578125
1492080402.6388204,1057,79703.953125
1492080407.4831803,1063,79878.0859375
1492080409.835649,1066,79928.4921875
1492080411.3294573,1068,79778.671875
1492080414.5238686,1072,79019.703125
1492080417.6673875,1076,78694.3046875
1492080419.1766846,1078,78864.390625
1492080423.5230525,1083,78318.921875
1492080424.2896836,1084,78381.7109375
1492080425.133687,1085,78452.1953125
1492080431.4835253,1093,78038.640625
1492080436.2778952,1099,77715.921875
1492080439.5216043,1103,77434.5
1492080440.3548963,1104,77413.546875
1492080441.1891792,1105,77251.625
1492080448.6363852,1114,76969.0234375
1492080452.6126873,1119,76835.2890625
1492080464.3277543,1133,76351.5234375
1492080465.9767277,1135,76147.5390625
1492080481.873055,1155,75770.875
1492080482.7189338,1156,75628.671875
1492080485.8970132,1160,75299.7734375
1492080486.7349784,1161,75372.0625
1492080487.4427156,1162,75297.609375
1492080502.0268621,1180,74713.828125
1492080506.0035346,1185,74831.859375
1492080511.810578,1192,74624.09375
1492080512.6176062,1193,74483.03125
1492080517.447852,1199,74291.6484375
1492080518.9568605,1201,74122.328125
1492080523.4163067,1206,74191.9609375
1492080525.133558,1208,74167.8671875
1492080544.5631056,1232,73667.140625
1492080546.1207023,1234,73554.8125
1492080547.7309926,1236,73355.25
1492080554.2055528,1244,73372.671875
1492080556.5499604,1247,73134.8359375
1492080563.1165864,1255,72997.0625
1492080565.5610743,1258,73074.78125
1492080567.9943395,1261,73003.421875
1492080578.4757469,1274,72719.3984375
1492080584.1620677,1281,72654.765625
1492080589.0925179,1287,72595.6640625
1492080593.8486388,1293,72287.234375
1492080594.7371206,1294,72405.0
1492080599.5351233,1300,72404.5078125
1492080607.3194683,1310,72228.0234375
1492080611.2640142,1315,72133.046875
1492080612.0520563,1316,72087.4765625
1492080614.5786915,1319,72102.1953125
1492080619.3589709,1325,71771.65625
1492080621.031289,1327,71871.8046875
1492080623.4942102,1330,71893.875
1492080625.952247,1333,71915.125
1492080628.4767501,1336,71776.28125
1492080629.2308774,1337,71708.5078125
1492080643.865358,1355,71610.9609375
1492080656.1479716,1370,71446.453125
1492080668.3864088,1385,71188.6015625
1492080670.7588406,1388,70952.890625
1492080671.6200132,1389,71136.0390625
1492080673.1879172,1391,71039.765625
1492080673.9308536,1392,71071.9609375
1492080691.0478106,1413,70704.984375
1492080691.872884,1414,70635.3203125
1492080696.1538742,1419,70697.125
1492080698.505107,1422,70678.6875
1492080701.6311772,1426,70496.328125
1492080703.2599976,1428,70678.1875
1492080706.4759154,1432,70627.9609375
1492080709.6911857,1436,70330.125
1492080712.9060285,1440,70278.6796875
1492080733.352865,1465,69980.125
1492080734.190434,1466,70083.9375
1492080743.4119914,1477,69822.0234375
1492080750.0235522,1485,69817.46875
1492080750.76522,1486,69581.2421875
1492080753.1316538,1489,69733.96875
1492080754.743197,1491,69602.453125
1492080755.4697058,1492,69538.0234375
1492080762.725742,1501,69361.5390625
1492080768.3528633,1508,69377.90625
1492080780.4872773,1523,69005.5078125
1492080781.2245295,1524,68984.4375
1492080783.6797323,1527,68861.015625
1492080798.688985,1546,68615.640625
1492080802.7528987,1551,68377.8671875
1492080803.5424037,1552,68555.5546875
1492080805.1544123,1554,68601.46875
1492080811.3592668,1561,68313.21875
1492080816.7735982,1568,68317.640625
1492080817.6599464,1569,68293.8125
1492080824.8828158,1578,68121.0390625
1492080828.1165,1582,67974.6328125
1492080829.7465546,1584,67834.921875
1492080832.9775121,1588,67850.2421875
1492080840.1451602,1597,67897.640625
1492080845.8369849,1604,67880.46875
1492080846.5851963,1605,68141.578125
1492080850.749289,1610,67764.8828125
1492080857.1066232,1618,67514.0703125
1492080864.368129,1627,67465.53125
1492080865.1730287,1628,67275.3046875
1492080868.3354728,1632,67158.4453125
1492080872.4538627,1637,67358.265625
1492080874.7265563,1640,67002.0
1492080876.3701866,1642,67019.703125
1492080878.7573333,1645,66806.6171875
1492080881.3683875,1648,66763.40625
1492080884.6192,1652,66959.734375
1492080891.0447829,1660,66667.9765625
1492080897.6527088,1668,66173.8515625
1492080901.0401103,1672,66193.171875
1492080903.5673084,1675,66398.765625
1492080904.330147,1676,66068.96875
1492080909.0288556,1682,65970.4375
1492080909.8834774,1683,66290.75
1492080916.327149,1691,66152.109375
1492080919.523599,1695,66061.828125
1492080920.3866193,1696,66193.6875
1492080921.2220595,1697,65962.875
1492080922.9656978,1699,66040.015625
1492080925.4201174,1702,66823.125
1492080931.3270962,1709,66167.5703125
1492080932.1881068,1710,65961.8515625
1492080938.76879,1718,65909.46875
1492080939.5510352,1719,65728.46875
1492080947.0221472,1728,65404.9140625
1492080950.1568196,1732,65488.71875
1492080951.8899882,1734,65257.234375
1492080954.29817,1737,65230.51171875
1492080958.4081562,1742,65034.09375
1492080959.1799004,1743,65090.9921875
1492080960.8437862,1745,64916.48046875
1492080961.6756415,1746,65120.05078125
1492080962.5023267,1747,64928.84375
1492080966.5327072,1752,64710.828125
1492080977.7567,1766,64700.59375
1492080985.072289,1775,64350.88671875
1492080989.7832925,1781,64456.5625
1492080995.2903876,1788,63920.1015625
1492080995.989112,1789,64248.36328125
1492081002.9777365,1798,63813.6015625
1492081008.7667758,1805,63968.4609375
1492081016.0270832,1814,63736.53125
1492081018.415251,1817,63378.02734375
1492081023.9709625,1824,63322.375
1492081025.5762682,1826,63436.6953125
1492081028.7921765,1830,63298.00390625
1492081036.9495435,1840,63014.71484375
1492081037.7180884,1841,63098.140625
1492081039.9955823,1844,62776.62890625
1492081043.940695,1849,62946.890625
1492081047.079659,1853,62953.13671875
1492081057.4620364,1866,62761.79296875
1492081058.9236295,1868,62654.6328125
1492081059.7713435,1869,62399.1484375
1492081064.416994,1875,62280.98046875
1492081065.1613894,1876,62398.515625
1492081066.0104804,1877,62321.23046875
1492081067.5920577,1879,62243.41015625
1492081078.7841353,1893,61911.64453125
1492081093.0602925,1911,63376.09765625
1492081097.758139,1917,62544.09765625
1492081103.383699,1924,61856.38671875
1492081108.1107094,1930,61463.0390625
1492081111.5098066,1934,61673.12890625
1492081113.0914123,1936,61251.51171875
1492081114.6759293,1938,61335.2109375
1492081119.629877,1944,61072.09375
1492081121.982718,1947,61389.36328125
1492081123.6082423,1949,61094.7109375
1492081125.975261,1952,61653.1796875
1492081128.3557427,1955,61585.34375
1492081130.7296088,1958,61336.29296875
1492081137.8571782,1967,61323.671875
1492081139.3817801,1969,61085.96484375
1492081149.014659,1981,60614.375
1492081149.786585,1982,60665.3984375
1492081150.5383399,1983,60647.37890625
1492081162.009515,1997,60595.77734375
1492081165.3597078,2001,60353.51171875
1492081168.566902,2005,60290.875
1492081171.7551348,2009,60209.19140625
1492081172.5492184,2010,60262.03125
1492081174.9507363,2013,59919.7578125
1492081176.4075286,2015,59828.171875
1492081177.9584954,2017,60059.1015625
1492081184.494794,2025,59980.3125
1492081186.2366016,2027,59959.72265625
1492081188.5240679,2030,59515.4765625
1492081190.875819,2033,59649.64453125
1492081193.3442533,2036,59485.63671875
1492081195.0485597,2038,59576.5
1492081197.3735433,2041,59518.06640625
1492081199.9036915,2044,59462.45703125
1492081212.951436,2060,58928.0078125
1492081218.664971,2067,59028.296875
1492081222.597144,2072,58745.4296875
1492081223.4604952,2073,58763.49609375
1492081224.2851868,2074,58645.12890625
1492081225.8728611,2076,58643.0078125
1492081226.6379557,2077,58755.9921875
1492081228.3825533,2079,58734.546875
1492081230.0198486,2081,58636.546875
1492081233.2133036,2085,58548.08203125
1492081236.4936118,2089,58306.80078125
1492081240.5189538,2094,58380.44921875
1492081242.2148604,2096,58219.7109375
1492081247.6932385,2103,58111.62109375
1492081249.3838353,2105,58133.19140625
1492081250.226296,2106,58106.1484375
1492081254.1650434,2111,58009.21484375
1492081257.3495836,2115,57977.50390625
1492081261.4525125,2120,58003.27734375
1492081263.104464,2122,57916.44140625
1492081263.9653683,2123,57785.4609375
1492081272.0940413,2133,57370.84765625
1492081272.8711166,2134,57755.6328125
1492081276.2329423,2138,57558.1875
1492081278.6135368,2141,57588.44921875
1492081280.9721882,2144,57113.85546875
1492081281.7672696,2145,57254.60546875
1492081284.222885,2148,57234.2109375
1492081284.9574647,2149,57206.19140625
1492081286.6773403,2151,57163.7734375
1492081290.842758,2156,57108.26953125
1492081291.596843,2157,57162.7578125
1492081297.1724825,2164,56989.1796875
1492081297.9311252,2165,57122.34375
1492081301.0503857,2169,56996.25390625
1492081302.7441032,2171,56980.7890625
1492081304.341155,2173,56828.734375
1492081307.704563,2177,56909.296875
1492081315.8187883,2187,56732.51171875
1492081317.5633857,2189,56431.75
1492081319.422189,2191,56362.31640625
1492081320.305878,2192,56382.265625
1492081324.0179133,2196,56431.08984375
1492081326.3801866,2199,56511.765625
1492081332.9164262,2207,56197.56640625
1492081336.4834945,2211,56020.8828125
1492081347.5990894,2225,55695.890625
1492081351.089142,2229,55750.546875
1492081352.6672428,2231,55727.54296875
1492081356.7607963,2236,55669.44140625
1492081357.5049868,2237,55511.109375
1492081359.0731466,2239,55480.92578125
1492081360.6557283,2241,55682.21875
1492081361.439843,2242,55707.109375
1492081363.1611843,2244,55596.32421875
1492081364.7913442,2246,55418.7890625
1492081365.5972595,2247,55431.58203125
1492081371.1592963,2254,55112.328125
1492081373.6184268,2257,55151.3359375
1492081377.680963,2262,55094.20703125
1492081387.2078292,2274,54676.69921875
1492081390.4618871,2278,54858.7890625
1492081392.6990244,2281,54576.8671875
1492081400.4459887,2291,54493.37890625
1492081405.4092338,2297,54424.859375
1492081406.2462304,2298,54405.04296875
1492081407.8755157,2300,54388.23046875
1492081410.2912922,2303,54380.01171875
1492081412.9090183,2306,54261.98046875
1492081413.7982192,2307,54347.80859375
1492081414.736059,2308,54272.54296875
1492081422.564613,2318,53925.68359375
1492081423.3539402,2319,54011.44140625
1492081424.1183434,2320,53989.78515625
1492081425.6435921,2322,53958.3515625
1492081435.2958658,2334,53715.671875
1492081436.0435545,2335,53677.5234375
1492081436.8154802,2336,53566.77734375
1492081437.5739322,2337,53275.47265625
1492081443.9518464,2345,53426.7265625
1492081451.4764667,2354,53241.05078125
1492081464.9529188,2371,52568.51171875
1492081476.4749439,2385,52630.16015625
1492081479.7596686,2389,52418.78125
1492081480.4865396,2390,52368.6328125
1492081482.160657,2392,52181.15625
1492081488.4337602,2400,52293.33984375
1492081490.067923,2402,52073.35546875
1492081493.3156898,2406,52104.7421875
1492081501.4676213,2416,51617.76171875
1492081507.9296339,2424,54385.75
1492081508.6940947,2425,53205.22265625
1492081517.496857,2436,54209.296875
1492081523.8840518,2444,52720.99609375
1492081529.064158,2450,52348.890625
1492081529.8886275,2451,52114.5
1492081531.4155533,2453,52089.8046875
1492081532.9762378,2455,51813.84375
1492081537.1517131,2460,51516.76171875
1492081552.7256804,2479,51350.22265625
1492081557.5963886,2485,51257.87890625
1492081558.376209,2486,50865.140625
1492081566.441791,2496,50763.90625
1492081568.0744417,2498,50777.70703125
1492081570.4462676,2501,50419.78125
1492081571.3504446,2502,50721.19921875
1492081572.120701,2503,50554.3828125
1492081580.800601,2514,50286.36328125
1492081583.2544022,2517,50131.0625
1492081588.1226783,2523,50113.35546875
1492081591.8904326,2528,50047.984375
1492081593.4100559,2530,49996.46484375
1492081595.1285248,2532,49897.359375
1492081596.7701695,2534,49703.859375
1492081603.7896338,2543,49615.8125
1492081607.0208724,2547,49715.64453125
1492081610.2268224,2551,49710.1328125
1492081611.8501344,2553,49430.109375
1492081614.2039678,2556,49439.88671875
1492081621.4945543,2565,49362.80859375
1492081622.2942128,2566,49326.23046875
1492081625.5648248,2570,49254.765625
1492081630.293202,2576,49074.16015625
1492081631.8291214,2578,48977.79296875
1492081641.3590581,2590,49057.89453125
1492081642.202832,2591,48934.3203125
1492081643.035391,2592,48973.421875
1492081643.8853703,2593,48961.3203125
1492081646.2928414,2596,48759.89453125
1492081649.4948857,2600,48686.94140625
1492081654.1355422,2606,48659.625
1492081654.9395275,2607,48583.3125
1492081657.4653177,2610,48564.90234375
1492081663.8917105,2618,48446.61328125
1492081667.9865472,2623,48304.390625
1492081670.5090256,2626,48234.03515625
1492081673.020716,2629,48197.296875
1492081673.8365183,2630,48318.88671875
1492081678.676944,2636,48316.71484375
1492081680.2424614,2638,48143.2578125
1492081684.9560707,2644,48003.4765625
1492081687.4484737,2647,47822.51953125
1492081689.9600828,2650,47917.37890625
1492081694.1377728,2655,47834.67578125
1492081709.550006,2674,47810.109375
1492081712.865763,2678,47485.47265625
1492081714.430665,2680,47525.9375
1492081718.6377683,2685,47383.265625
1492081722.6458628,2690,47423.87109375
1492081733.1859827,2703,47104.90234375
1492081736.442838,2707,47004.515625
1492081738.8928533,2710,47072.81640625
1492081751.0322647,2725,46775.78515625
1492081760.0240371,2736,46693.39453125
1492081760.907527,2737,46555.77734375
1492081763.3333967,2740,46632.91015625
1492081768.4846513,2746,46549.89453125
1492081773.777938,2753,46168.35546875
1492081774.6252327,2754,46274.4375
1492081775.380172,2755,46076.9140625
1492081776.2065928,2756,46311.171875
1492081776.9679267,2757,46297.703125
1492081777.718683,2758,46489.49609375
1492081784.4220433,2766,46241.6171875
1492081802.8882554,2789,45614.71875
1492081803.7053337,2790,45884.39453125
1492081804.5063002,2791,45865.796875
1492081809.9766715,2798,45801.97265625
1492081818.732574,2809,45551.73828125
1492081820.3012407,2811,45937.140625
1492081830.1404188,2823,45304.0390625
1492081831.067692,2824,45259.62890625
1492081833.6058908,2827,45361.9375
1492081835.2381644,2829,45078.0625
1492081835.99939,2830,45465.9609375
1492081837.5814,2832,45472.19921875
1492081852.6151304,2851,49718.81640625
1492081856.6886513,2856,47149.27734375
1492081859.0120196,2859,46522.6875
1492081861.4939806,2862,46313.8671875
1492081868.8251958,2871,45554.30078125
1492081869.7344398,2872,45677.62890625
1492081874.795827,2878,45784.78515625
1492081876.346954,2880,45501.58203125
1492081877.1964245,2881,45537.87890625
1492081882.2194679,2887,45179.24609375
1492081884.5566814,2890,44872.81640625
1492081889.5189328,2896,44857.4375
1492081891.1713245,2898,44487.55078125
1492081892.7858207,2900,44649.625
1492081895.2190263,2903,44605.31640625
1492081902.4008677,2912,44384.8828125
1492081906.4399953,2917,44364.7421875
1492081908.004763,2919,44239.34765625
1492081908.8149753,2920,44175.71875
1492081909.6309068,2921,44292.9140625
1492081918.310489,2932,44304.3515625
1492081926.4086864,2942,43810.5546875
1492081932.9002247,2950,43823.83984375
1492081946.202991,2967,43682.5
1492081951.809589,2974,43664.70703125
1492081952.627867,2975,43458.1953125
1492081955.0464165,2978,43482.55078125
1492081963.009151,2988,43294.8671875
1492081967.832857,2994,43212.1796875
1492081971.0143242,2998,43237.04296875
1492081974.877391,3003,43317.58984375
1492081976.4529166,3005,43103.18359375
1492081977.9967296,3007,43329.359375
1492081979.5055661,3009,42952.875
1492081981.1134472,3011,42989.73046875
1492081984.324928,3015,42982.5625
1492081985.091431,3016,42957.1171875
1492081987.6379197,3019,43101.9296875
1492081992.5274892,3025,43046.35546875
1492081994.1615732,3027,42719.93359375
1492081996.5300603,3030,42894.421875
1492082003.0739648,3038,42603.7890625
1492082004.5955777,3040,42646.37109375
1492082005.3905118,3041,42643.85546875
1492082006.1312582,3042,42732.6328125
1492082012.6645553,3050,42392.9609375
1492082024.2392373,3065,42452.46484375
1492082025.8297489,3067,42379.3359375
1492082027.5850742,3069,42150.08984375
1492082029.0908062,3071,42226.80859375
1492082030.6728876,3073,42212.90625
1492082038.0772285,3082,42208.58203125
1492082041.3437896,3086,42112.578125
1492082052.3049092,3099,41877.6328125
1492082055.2418401,3103,41838.9609375
1492082070.4185352,3122,41848.7265625
1492082082.768351,3137,41391.9921875
1492082083.5749578,3138,41494.90234375
1492082088.6332395,3144,41314.953125
1492082089.3991017,3145,41359.66015625
1492082090.9407132,3147,41477.3203125
1492082093.2924294,3150,41309.765625
1492082097.2224855,3155,41209.14453125
1492082099.5800679,3158,41194.640625
1492082100.3389726,3159,41242.44921875
1492082101.9411786,3161,41204.44921875
1492082114.3654976,3177,41183.3828125
1492082119.8370094,3184,41077.04296875
1492082122.8968809,3188,40803.90234375
1492082128.1523526,3195,40994.24609375
1492082129.0031607,3196,40854.36328125
1492082134.4551356,3203,40880.625
1492082136.9073014,3206,40617.9921875
1492082155.9096265,3230,40314.55078125
1492082158.109882,3233,40320.5234375
1492082163.9174578,3240,40325.87109375
1492082166.3689206,3243,40272.921875
1492082167.224956,3244,40473.13671875
1492082168.9551568,3246,40304.5
1492082169.7966743,3247,40229.2421875
1492082175.4451373,3254,40095.421875
1492082176.9994962,3256,40037.94921875
1492082185.697083,3267,39885.078125
1492082189.6292753,3272,39939.25
1492082196.8971014,3281,39737.37890625
1492082198.4289045,3283,39983.0078125
1492082199.9972844,3285,39755.23828125
1492082203.3861825,3289,39822.89453125
1492082205.6692405,3292,39433.828125
1492082215.5574222,3305,39597.50390625
1492082216.409214,3306,39322.50390625
1492082217.2042265,3307,39639.92578125
1492082221.907722,3313,39602.53515625
1492082228.3225167,3321,39357.375
1492082233.0328085,3327,40412.7734375
1492082233.8088503,3328,39739.2890625
1492082234.654543,3329,40025.76953125
1492082237.9415834,3333,39596.7890625
1492082241.8050568,3338,39497.1875
1492082247.4414012,3345,39328.60546875
1492082253.8816156,3353,39055.48046875
1492082257.153687,3357,39101.484375
1492082260.2457807,3361,38886.3671875
1492082261.8867598,3363,39047.484375
1492082266.9153266,3369,39116.43359375
1492082269.3318799,3372,41611.22265625
1492082270.9869606,3374,44267.34765625
1492082272.596474,3376,45377.47265625
1492082274.1367474,3378,44142.96875
1492082276.4020247,3381,44388.26171875
1492082280.2612839,3386,41838.8359375
1492082289.6060934,3398,40124.45703125
1492082293.532908,3403,39637.4140625
1492082297.599748,3408,39440.44921875
1492082311.967687,3426,38727.4140625
1492082315.2428277,3430,38807.03515625
1492082317.5324893,3433,38862.75390625
1492082321.4923167,3438,38738.1796875
1492082327.0249653,3445,38537.25390625
1492082330.1480088,3449,38616.234375
1492082331.6911745,3451,38367.2734375
1492082336.204093,3457,38475.359375
1492082336.947049,3458,38305.9453125
1492082341.7037802,3464,38297.9140625
1492082347.1457057,3471,38374.77734375
1492082352.017626,3477,38280.7578125
1492082354.439578,3480,38285.3671875
1492082359.2575605,3486,38070.34765625
1492082368.1835334,3497,38058.95703125
1492082369.7169256,3499,38185.23828125
1492082375.3179715,3506,38034.26953125
1492082377.8173442,3509,37702.3828125
1492082380.1631603,3512,37634.3984375
1492082381.7384737,3514,37760.16796875
1492082385.5001068,3519,37526.27734375
1492082398.4485533,3535,37635.53515625
1492082400.005977,3537,37452.765625
1492082400.8363507,3538,37279.46484375
1492082403.8866897,3542,37438.50390625
1492082404.6663523,3543,37355.28515625
1492082407.9081652,3547,37541.74609375
1492082409.3925734,3549,37472.15234375
1492082414.1085167,3555,37332.51171875
1492082414.8626108,3556,37328.8984375
1492082420.369945,3563,36960.84375
1492082430.027631,3575,37165.23828125
1492082433.9139998,3580,36856.88671875
1492082436.1256866,3583,37014.390625
1492082443.3797877,3592,36914.46484375
1492082444.1470573,3593,36676.171875
1492082448.888885,3599,36678.14453125
1492082449.6193092,3600,36732.984375
1492082460.4732375,3614,36772.828125
1492082463.673233,3618,36519.984375
1492082465.3239954,3620,36687.015625
1492082466.8471334,3622,36731.8984375
1492082469.3201878,3625,36662.46875
1492082471.7115204,3628,36551.4921875
1492082478.7937238,3637,36435.53515625
1492082483.5425549,3643,36408.796875
1492082485.2043018,3645,36352.0078125
1492082494.0789897,3656,36112.0234375
1492082494.7736194,3657,36429.75
1492082499.5869858,3663,36276.1875
1492082505.2665057,3670,36169.35546875
1492082524.5305138,3694,35881.73046875
1492082526.8070815,3697,36335.21875
1492082529.2038903,3700,35868.65234375
1492082530.8697176,3702,35772.73828125
1492082547.147867,3723,35467.234375
1492082549.5672307,3726,35679.71875
1492082552.940383,3730,35580.62109375
1492082553.6756897,3731,35715.85546875
1492082554.4790587,3732,35740.06640625
1492082559.2784586,3738,35524.796875
1492082561.5747795,3741,35526.8984375
1492082563.2288032,3743,35555.625
1492082570.3955617,3752,35445.5703125
1492082573.5539162,3756,35225.53125
1492082576.073447,3759,35250.203125
1492082580.019295,3764,35145.30078125
1492082586.2572324,3772,35244.453125
1492082589.292544,3776,35106.32421875
1492082590.7991214,3778,35220.94140625
1492082592.3567038,3780,35235.68359375
1492082602.514539,3793,35199.27734375
1492082604.146782,3795,34863.88671875
1492082606.6317587,3798,34960.91015625
1492082616.205741,3810,34793.9140625
1492082619.207188,3814,34728.25390625
1492082623.015579,3819,34488.26171875
1492082624.5139713,3821,34949.69921875
1492082632.1715996,3831,34585.26171875
1492082633.7400124,3833,34588.6015625
1492082635.1721358,3835,34718.375
1492082645.4442506,3848,34509.08203125
1492082650.0636024,3854,34203.30078125
1492082657.8990474,3864,34594.67578125
1492082661.9153085,3869,34234.7421875
1492082667.1859617,3876,34394.16796875
1492082669.5853088,3879,34270.03515625
1492082671.1116643,3881,34305.1953125
1492082687.576662,3901,34118.49609375
1492082688.280454,3902,34049.91796875
1492082689.222621,3903,34006.04296875
1492082693.0415528,3908,34047.94140625
1492082694.5713751,3910,33955.48828125
1492082699.484453,3916,33970.1328125
1492082702.417464,3920,33890.73828125
1492082708.8028948,3928,33674.56640625
1492082709.5794194,3929,33689.3203125
1492082713.486943,3934,33604.94921875
1492082714.2316697,3935,33624.40625
1492082717.3737085,3939,33984.75390625
1492082726.158616,3950,33731.60546875
1492082730.8488073,3956,33816.2421875
1492082735.443037,3962,33578.71875
1492082737.8232737,3965,33527.390625
1492082746.4489186,3976,33343.23046875
1492082749.5600934,3980,33536.43359375
1492082752.8231091,3984,33977.67578125
1492082758.3740366,3991,33444.79296875
1492082761.6238062,3995,33288.5703125
1492082765.5501587,4000,33210.0390625
1492082769.5666494,4005,32983.6875
1492082772.7392378,4009,33121.33984375
1492082773.5397046,4010,33139.55078125
1492082775.0437038,4012,33055.01171875
1492082782.0672922,4021,32651.126953125
1492082782.8986804,4022,33069.8203125
1492082791.6114724,4033,32801.69921875
1492082793.2312887,4035,32924.88671875
1492082794.1025257,4036,32731.484375
1492082799.6235614,4043,33262.1328125
1492082801.21667,4045,32816.03125
1492082802.0081346,4046,33134.12890625
1492082802.7942538,4047,32832.5859375
1492082803.634414,4048,33384.79296875
1492082806.6822302,4052,33007.0234375
1492082808.24287,4054,32837.2421875
1492082825.3087125,4076,32969.78125
1492082827.6451337,4079,32533.025390625
1492082838.7851245,4093,32790.59765625
1492082842.685526,4098,32731.607421875
1492082843.3930075,4099,32750.1640625
1492082844.925885,4101,32881.23046875
1492082851.3121974,4109,32571.63671875
1492082855.1213117,4114,43783.828125
1492082860.7271938,4121,197651.96875
1492082882.414698,4149,168345.0
1492082888.0759318,4156,164764.34375
1492082896.7275178,4167,162811.890625
1492082900.6338105,4172,160906.953125
1492082907.6954632,4181,159363.734375
1492082908.4435873,4182,159073.59375
1492082916.16296,4192,157759.484375
1492082916.9228847,4193,157626.53125
1492082917.6811695,4194,157220.140625
1492082919.2900999,4196,156867.390625
1492082920.8881063,4198,156998.328125
1492082922.5385666,4200,156253.828125
1492082923.3437061,4201,156635.828125
1492082924.1441612,4202,155685.625
1492082925.7496047,4204,155693.359375
1492082939.8661366,4222,153214.953125
1492082943.9118662,4227,153104.78125
1492082947.6766076,4232,152703.125
1492082950.057553,4235,152075.53125
1492082952.4117737,4238,151649.703125
1492082956.345378,4243,151034.234375
1492082964.9024956,4254,148657.109375
1492082971.8934317,4263,147999.40625
1492082974.278833,4266,147584.296875
1492082975.026264,4267,147031.421875
1492082982.0715318,4276,146373.59375
1492082986.8003235,4282,146014.671875
1492082998.753694,4297,144760.328125
1492082999.6053817,4298,144722.171875
1492083004.4311829,4304,144345.53125
1492083007.4221148,4308,144415.09375
1492083009.8004458,4311,143516.921875
1492083014.5218515,4317,143463.078125
1492083016.155576,4319,143332.46875
1492083023.3424861,4328,142677.3125
1492083026.3386467,4332,142816.421875
1492083031.1706421,4338,141957.5625
1492083035.0042553,4343,142091.34375
1492083039.7452,4349,141508.21875
1492083043.099544,4353,141532.21875
1492083046.8820817,4358,141353.40625
1492083052.3052201,4365,140485.703125
1492083055.5045996,4369,140213.5
1492083062.8165913,4378,139875.734375
1492083065.1764772,4381,139695.578125
1492083074.772529,4393,138967.828125
1492083080.3979366,4400,138989.625
1492083082.799629,4403,138874.796875
1492083084.393396,4405,138585.375
1492083085.2211974,4406,138529.15625
1492083088.3491898,4410,138248.546875
1492083089.1690671,4411,138027.296875
1492083090.006888,4412,138262.421875
1492083099.53638,4424,137647.421875
1492083104.2090867,4430,137419.875
1492083104.945211,4431,137500.828125
1492083106.537594,4433,136663.8125
1492083110.29883,4438,137118.5625
1492083111.0985198,4439,136721.171875
1492083113.5327787,4442,136767.90625
1492083118.1751084,4448,136322.96875
1492083121.3386219,4452,136581.15625
1492083126.8822775,4459,135986.9375
1492083134.7084334,4469,135528.25
1492083139.3858743,4475,135300.234375
1492083142.6362443,4479,135272.6875
1492083144.9105783,4482,135284.65625
1492083151.3086994,4490,135333.71875
1492083152.909248,4492,134812.484375
1492083163.1232777,4505,133873.40625
1492083166.2745469,4509,134224.359375
1492083167.0299153,4510,133700.765625
1492083181.9790883,4529,132882.890625
1492083182.739527,4530,132435.984375
1492083185.1436675,4533,132766.6875
1492083190.6220372,4540,132202.578125
1492083192.2565312,4542,131873.859375
1492083198.6285818,4550,131393.75
1492083200.1888483,4552,131264.46875
1492083200.9745984,4553,131139.046875
1492083211.0696893,4566,130792.875
1492083212.8781955,4568,130852.1015625
1492083213.6250534,4569,130481.390625
1492083220.7996905,4578,129930.671875
1492083223.0687416,4581,129943.3125
1492083224.6529024,4583,129582.765625
1492083231.8505373,4592,129223.1171875
1492083234.1833422,4595,129116.4296875
1492083235.6051192,4597,129201.7109375
1492083237.1158152,4599,128872.421875
1492083246.5137076,4611,128491.453125
1492083259.6699314,4628,127936.3984375
1492083263.3698843,4633,127759.3671875
1492083271.1886995,4643,126814.390625
1492083276.1147482,4649,126525.625
1492083281.6760962,4656,126544.203125
1492083286.5399206,4662,126022.640625
1492083288.0482757,4664,126306.2578125
1492083291.0943336,4668,126126.625
1492083296.6121545,4675,125924.1796875
1492083297.502653,4676,125773.1484375
1492083298.2262318,4677,125927.6015625
1492083306.4025388,4687,125334.296875
1492083319.1940799,4703,124285.8125
1492083323.0752146,4708,123624.6640625
1492083327.1636643,4713,123985.5546875
1492083331.1801689,4718,123897.3984375
1492083331.9443045,4719,123785.1875
1492083333.3975925,4721,123516.9765625
1492083335.8686945,4724,123485.2578125
1492083343.8852222,4734,123010.3125
1492083346.9318395,4738,123358.3203125
1492083347.742674,4739,122828.671875
1492083352.24662,4745,122817.203125
1492083355.4531667,4749,123019.46875
1492083356.357365,4750,122761.3671875
1492083362.618942,4758,122635.046875
1492083364.9771042,4761,122504.9453125
1492083365.754015,4762,122311.765625
1492083367.3369482,4764,122284.328125
1492083369.7299318,4767,122217.078125
1492083370.4628344,4768,122374.5546875
1492083371.2327037,4769,122439.5078125
1492083372.0884464,4770,121999.921875
1492083375.309967,4774,121750.875
1492083376.8387406,4776,121805.6484375
1492083379.2507112,4779,121724.015625
1492083380.0996354,4780,121902.2890625
1492083380.914304,4781,121830.3203125
1492083381.7044802,4782,121639.0625
1492083383.2485592,4784,121697.890625
1492083385.651904,4787,121285.765625
1492083386.4003565,4788,121248.3828125
1492083391.2232924,4794,120855.765625
1492083395.9295237,4800,121125.390625
1492083397.5412898,4802,120815.5546875
1492083399.9287224,4805,120634.9921875
1492083409.633962,4817,119591.9375
1492083416.0921555,4825,119273.96875
1492083416.872443,4826,119053.3671875
1492083417.6485853,4827,118821.7578125
1492083422.2905385,4833,118729.171875
1492083427.9105277,4840,118613.6796875
1492083431.9608364,4845,118517.2109375
1492083437.358571,4852,118159.8828125
1492083440.4713533,4856,117501.953125
1492083447.617624,4865,117219.3515625
1492083452.1776998,4871,117115.3671875
1492083453.7464504,4873,116747.0390625
1492083456.0694792,4876,116851.7265625
1492083461.5381932,4883,116253.7421875
1492083466.1780877,4889,115499.53125
1492083468.4617467,4892,115213.6015625
1492083470.0717952,4894,114978.40625
1492083470.8810441,4895,114626.921875
1492083478.048894,4904,114101.4921875
1492083485.9638054,4914,113320.3046875
1492083486.8151524,4915,113230.34375
1492083493.0735996,4923,112972.609375
1492083502.5103896,4935,112063.296875
1492083504.924357,4938,112075.359375
1492083507.2082784,4941,112191.5
1492083517.676267,4954,111507.09375
1492083524.0160303,4962,110671.7734375
1492083530.3143551,4970,110369.5078125
1492083531.0893009,4971,110431.09375
1492083533.6027792,4974,110090.84375
1492083535.1410174,4976,109840.8984375
1492083535.9051213,4977,109631.71875
1492083546.9571664,4991,107844.1328125
1492083551.931975,4997,107864.5625
1492083553.5663323,4999,107630.71875

